To adjust or not to adjust? Estimating the average treatment effect in randomized experiments with missing covariates

Complete randomization allows for consistent estimation of the average treatment effect based on the difference in means of the outcomes without strong modeling assumptions on the outcome-generating process. Appropriate use of the pretreatment covariates can further improve the estimation efficiency. However, missingness in covariates is common in experiments and raises an important question: should we adjust for covariates subject to missingness, and if so, how? The unadjusted difference in means is always unbiased. The complete-covariate analysis adjusts for all completely observed covariates and improves the efficiency of the difference in means if at least one completely observed covariate is predictive of the outcome. Then what is the additional gain of adjusting for covariates subject to missingness? A key insight is that the missingness indicators act as fully observed pretreatment covariates as long as missingness is not affected by the treatment, and can thus be used in covariate adjustment to bring additional estimation efficiency. This motivates adding the missingness indicators to the regression adjustment, yielding the missingness-indicator method as a well-known but not so popular strategy in the literature of missing data. We recommend it due to its many advantages. We also propose modifications to the missingness-indicator method based on asymptotic and finite-sample considerations. To reconcile the conflicting recommendations in the missing data literature, we analyze and compare various strategies for analyzing randomized experiments with missing covariates under the design-based framework. This framework treats randomization as the basis for inference and does not impose any modeling assumptions on the outcome-generating process and missing-data mechanism.

==> Graphs/treatment-control_M_affects_Y_J3_N10000.txt <==
"cc.F" "cc.L" "ccov.F" "ccov.L" "imp.F" "imp.L" "mim.F" "mim.L" "mp.F" "mp.L"
"1" -0.629666386542656 -0.688456864146231 -0.0767049908564878 -0.0795748896281087 -0.0843031960961343 -0.0908451496455984 -0.0672479395447577 -0.0624131370191862 -0.0190472868338943 -0.00640824966264229
"2" -0.580697082752446 -0.628275666695557 0.155631575320586 0.141991850378692 0.158563914794743 0.135879942739685 0.116879438183926 0.0628173814819735 0.0802951871124514 0.0727172781026862
"3" -0.595461088936936 -0.669621361709499 -0.0295150592351631 -0.00742648758339215 -0.0211620403976866 -0.0555007062599816 -0.0213875049027966 -0.0610621689783904 0.0300532307015822 -0.000728328210142844
"4" -0.709623161556203 -0.723143410451498 -0.115870804456952 -0.161981724879932 -0.136987692939779 -0.126841419945197 -0.156496741823354 -0.157954335974175 -0.098078698745748 -0.0830193424708452
"5" -0.690769708004497 -0.707693083948853 0.0818240010906004 0.0278325135694128 0.0763141789577571 0.0455498794369421 0.0657410960914304 0.0279063174183675 -0.00388690008119147 -0.031216229552352
"6" -0.577003219603968 -0.604779695603901 -0.0945951770323974 -0.0594540687884024 -0.0777873576939719 -0.0810161034666576 -0.0601412688814478 -0.0534952434512836 0.0218263236369303 0.0223394231029099
"7" -0.506734268930107 -0.62989530830863 -0.0412694319337365 -0.101690756674863 -0.0287955745848459 -0.1197145140909 -0.0097130303668543 -0.0896910156141521 0.0324824199890674 -0.0520677367103199
"8" -0.723963081136368 -0.693386775159281 -0.0278435786236275 0.0261607378105443 -0.0267575084336324 0.0362172364196697 -0.0439546170782306 0.00900345579334051 -0.09976439293323 -0.0324811966595134
"9" -0.758933777873426 -0.690286619429929 -0.0992423643702595 -0.0487348131835911 -0.106274573753655 -0.0265092921758995 -0.0563428249166433 0.0645292268106517 -0.0529113224506137 0.0398537299886477
"10" -0.637942115226518 -0.711504754011337 -0.0209412843210451 -0.0351260216061574 -0.0294816545048068 -0.0704207464103687 -0.0152768085471855 -0.0495921086608505 0.00961362085146051 -0.0263976097407113
"11" -0.702143800904648 -0.67559769563677 0.0461930659877863 0.0855256644287836 0.033133655943534 0.0554031076129025 0.0121501350195479 0.0185714431272591 -0.0472136375762244 -0.0289899524800913
"12" -0.718250486684378 -0.708627976761795 -0.0987302156855522 -0.0463966453845592 -0.104895566240882 -0.0951110487009299 -0.0374604444615672 0.0263364865634611 0.00140478348932682 0.0329221296408933
"13" -0.711357154973394 -0.707380298657215 0.0174440201294719 0.0021080982093498 0.00430947616133011 0.0180132998478345 0.031761247718449 0.067996283773458 0.0654488456843306 0.0897009531582839
"14" -0.767039457107004 -0.709303057463626 0.139330071962846 0.089422411117693 0.132681876116835 0.123990680546055 0.136846385833797 0.133835783477053 0.0737404995964217 0.0382511071597262
"15" -0.678910275021389 -0.684202015033348 0.120048036451502 0.117702590815179 0.1273284949929 0.0993123679708114 0.0914332615308114 0.0382837460925094 0.0591993573649633 0.0231639673076709
"16" -0.733882674890187 -0.712120897566909 -0.177647265807765 -0.150859081747441 -0.178301812636323 -0.162778483497608 -0.128504028582471 -0.0854396148407586 -0.128537389327728 -0.11067205087363
"17" -0.681594850220086 -0.682435600039815 0.120284685833258 0.21005981922792 0.133783827597169 0.163697429306506 0.0746953613785631 0.0687753176686083 -0.0222944952924066 0.0022327689801136
"18" -0.774891245237056 -0.795425001778074 -0.0563121264830014 -0.140563935580416 -0.0551119811101109 -0.095527680069517 -0.0467252096855567 -0.0777903586959214 0.0102528373415811 -0.0397812162567465
"19" -0.580569955260684 -0.69847053443999 -0.0130518262668207 -0.0621879554074387 0.0253361109055542 -0.0717479536272325 0.0160038385507535 -0.0910796130670341 0.0879231747281483 -0.00336965472355136
"20" -0.529493440007161 -0.62583639637105 0.198728882100479 0.168961778732337 0.225564370453255 0.135351129688232 0.202842164549894 0.0946362820511544 0.170737371349213 0.0787251889564527
"21" -0.660930523921891 -0.667713544150917 0.163399380426172 0.159232038204119 0.156243141084362 0.170459643599093 0.107244108604278 0.0802845765530953 0.127951303739627 0.146651609368183
"22" -0.591740859131734 -0.631394316754449 0.246481643251642 0.246502838585169 0.248795475083254 0.190450502650955 0.266099830529891 0.224566886332114 0.199121317720715 0.133679270974446
"23" -0.684664276968349 -0.698728425547856 0.196154614811217 0.145285099044086 0.196340740870689 0.129740347889655 0.195495095109075 0.132546287357023 0.0893938675679124 -0.00509033796761799
"24" -0.739413725630133 -0.70595974439258 0.201662300159126 0.189177922344276 0.194437004528347 0.215527269653091 0.194896384447238 0.223250578563734 0.129118206776303 0.141459289505199
"25" -0.645763240434027 -0.699415239048404 -0.0119972547001012 -0.0450236204924494 0.00409755768113712 -0.0483753366234607 0.00184095277893333 -0.0511550654343048 -0.0161335769952151 -0.0644902626694978
"26" -0.736470854046886 -0.804761725176888 -0.112738490671067 -0.196060480162863 -0.110904193913472 -0.198047146104501 -0.134472459019433 -0.233527647263575 -0.185994524229136 -0.282573527343802
"27" -0.688086017668646 -0.700273759671273 -0.00720230126389752 0.0173836052061141 -0.000657096411105874 0.00494248186507639 -0.0039681566789355 0.000109827890767398 0.0417217233371526 0.0510787491819659
"28" -0.619283172810743 -0.643840631988789 -0.103682450150942 -0.0698563907655846 -0.104608483022766 -0.0804240806395469 -0.136630083771051 -0.124936079200684 -0.103136322808326 -0.0520272779595991
"29" -0.741572893680884 -0.658222816923588 0.0228104132599121 0.0279354201001321 0.00564707107904974 0.0399605666853656 -0.0219119279371989 -0.00477664677448004 -0.0855168435355257 -0.0749211789504237
"30" -0.667716599228105 -0.652969226485123 -0.149243752308347 -0.142166239869833 -0.156998129911067 -0.117080112490791 -0.171579537999372 -0.132511123232453 -0.0227639453894821 0.0251873229080138
"31" -0.775714680908667 -0.681419931454681 0.0381814933452428 0.0606803070084124 0.00425894802618622 0.105607637345713 -0.0371776333084827 0.0355664317184088 -0.0363116427480712 0.0640666091274107
"32" -0.774615668423269 -0.669875010598789 -0.196221934300414 -0.19118883545775 -0.226264860155296 -0.152773908469343 -0.224243839570132 -0.150077343070405 -0.214717161139516 -0.157324775547682
"33" -0.595571730524576 -0.687380653681348 -0.00882618079113106 -0.0762300944472386 -0.00903307535205315 -0.0909645888988539 -0.0257505685648316 -0.120694230401771 -2.67840332318275e-05 -0.0853538410700672
"34" -0.723846971409914 -0.638853617377148 -0.168697983418387 -0.0852691556382509 -0.183074545912834 -0.0698156632788096 -0.178825991566148 -0.0638729861127021 -0.222032334253178 -0.0977236332466932
"35" -0.688134834776079 -0.668583603123333 -0.116319791762639 -0.148721190660237 -0.111558424996262 -0.131031196585729 -0.0510425568535823 -0.033304269675407 -0.0691401265337201 -0.114296509825805
"36" -0.66512697031648 -0.642002210903926 -0.0125527911856601 -0.0318766812590472 -0.0239292050661197 -0.0135482088446989 -0.0341951616102565 -0.0303725611107296 -0.0464744867344787 -0.0420369851031028
"37" -0.739275826353369 -0.678530401859137 -0.0361696733980256 -0.0436066531530412 -0.051005552162446 -0.0347230637480462 -0.0447888029312694 -0.0255642707801554 -0.0963898382195624 -0.0927267557562703
"38" -0.65400236253696 -0.718313924062988 0.194870064188868 0.187040436062912 0.214773083552897 0.14801534669764 0.148276136273013 0.0288321370949815 0.0682201413091839 0.00206977976912961
"39" -0.707675872576994 -0.725736140458673 0.137234938377992 0.0886719124051475 0.132089340922739 0.0557977581220367 0.149335213002753 0.0888207961584536 0.131450647984646 0.030084752989851
"40" -0.753433137974298 -0.754809190231634 -0.235376988182223 -0.191616183867274 -0.245295835664892 -0.207885286252689 -0.210217413258977 -0.147775899657485 -0.124679428824909 -0.0638164999713398
"41" -0.651187553305332 -0.685205893152078 0.104034169630447 0.124612814902469 0.0889206843959565 0.099704870484569 0.0836050354091575 0.092793555210542 0.0650698808167866 0.0860320173624734
"42" -0.607091463033234 -0.641877167734837 0.256371022900676 0.206523478501327 0.272263980730643 0.188894134088529 0.299266485082336 0.244646677810835 0.21157818876223 0.0992957380174441
"43" -0.818882378632294 -0.717846748190897 -0.0937101545011839 -0.0516503163468434 -0.123750147536234 -0.0157834640585448 -0.0932571815214892 0.0364222441479096 -0.0850404796474155 0.0224323897501325
"44" -0.668437718696796 -0.691012357845923 0.0553345673356733 0.0495729642177454 0.0619851599361312 0.0166470242394831 0.0341025870155199 -0.0338061926469497 0.0455651853127904 -0.00846664682723746
"45" -0.629938591567632 -0.717192201470164 0.126248055424218 0.0899520365794788 0.152915329923705 0.0767986905215733 0.187346745744454 0.145631747525849 0.257483328721334 0.185292648770703
"46" -0.621107040407238 -0.704029661922125 -0.00690651521215862 -0.0186175575996585 -0.00986601017601733 -0.052406594951303 -0.00718575425908806 -0.0498182949878772 0.0642227020227829 0.0311690521460585
"47" -0.68654478202925 -0.638244354652374 0.0725578034487699 0.0826293422791051 0.0915652851891191 0.120067580391707 0.0824789588694789 0.105346285503824 0.0388047185420647 0.0600681758089134
"48" -0.641454113710225 -0.68391671723002 0.107924016380149 0.0441994602368623 0.116892980025808 0.0380152862151277 0.0575825171771155 -0.0586455316363131 0.00653024429773378 -0.080803545289373
"49" -0.638699064830746 -0.749261389717497 0.0396727707240514 -0.0323379274435221 0.0361480420240749 -0.0478052785362443 0.00983291938781006 -0.0974361534024246 0.0665435081649334 -0.0109828050366898
"50" -0.766007780494013 -0.71662915374721 -0.186113473972471 -0.153145929221061 -0.185288574582067 -0.125260222291193 -0.200890188000667 -0.149267335044905 -0.218623042578553 -0.154485821317743
"51" -0.710660800735123 -0.702993400438835 0.070124623462516 0.0549016291148419 0.0664390119363217 0.0701037372433699 0.110022652729667 0.150499577722756 0.150168826884633 0.164465875591618
"52" -0.738359598890843 -0.610141958291999 -0.160824926119846 -0.104662097339867 -0.191050549032559 -0.0668570745564299 -0.199347162782706 -0.0793233070530461 -0.16421836600394 -0.0407780453521079
"53" -0.685262613362926 -0.645239698416673 0.0305677533395502 0.0467628480833757 0.0320768367494732 0.0521985016536447 -0.0223710915540867 -0.0296503367276791 -0.0915614768178248 -0.0834578917087993
"54" -0.550102148425206 -0.647209860411207 0.350612616164419 0.338685151162033 0.392103255918032 0.264830668739926 0.361945496348048 0.204558253281487 0.285216771142243 0.145953985790838
"55" -0.643567437911501 -0.668421259313424 0.0741905695176426 0.0690391170576089 0.0850356258124808 0.0715566512437743 0.0427563018792933 -9.2314784407403e-05 -0.00235205103986683 -0.0140833118851781
"56" -0.706530420321 -0.704725770744747 -0.206098833985539 -0.199652822779817 -0.218554260502991 -0.17995506911609 -0.221973580306549 -0.186183656081387 -0.119887941793898 -0.0691141086176314
"57" -0.783234340351974 -0.739982703880638 -0.25787477232368 -0.161545165457338 -0.235412231205669 -0.16443485826007 -0.221240186368098 -0.144929580531987 -0.212547875735424 -0.137627149051348
"58" -0.69864322810343 -0.668717166544628 -0.0265017674104141 -0.0364763826072012 -0.0392142113468442 -0.00754633722714345 -0.0240008530726211 0.014110907733582 -0.0193898870669383 0.0130601352856439
"59" -0.561702820242361 -0.619076993262196 0.214861224408235 0.213069075460697 0.20737017197951 0.169436318763277 0.204398600968833 0.160297854393084 0.195259380874447 0.157177888860821
"60" -0.735934202907617 -0.686066767722249 -0.0774698898331131 -0.0637894827917642 -0.0815714549426196 -0.0395526931804233 -0.0682375187645632 -0.0157447877099836 -0.0591888484784322 -0.0213813524946051
"61" -0.75080614733465 -0.695000234623882 -0.0587644564189183 -0.0774246694581306 -0.084584920774625 -0.0371988301597265 -0.106719054205136 -0.0744833838725771 -0.109257505522541 -0.0526375596932427
"62" -0.794885867033961 -0.678988465505271 0.0512642434189837 0.0519124302075478 -0.00163077794721725 0.108094754212073 -0.0400216922435762 0.0422363722136788 -0.0957183265418509 0.00877359272236217
"63" -0.852746130682337 -0.707819044525058 -0.319222673216365 -0.234131414572754 -0.344627140811902 -0.180361113393189 -0.323025912997498 -0.146374256368274 -0.186682488846898 -0.00370858503130446
"64" -0.727061387935088 -0.714224842992196 0.182347334370053 0.165465300641701 0.207062873290935 0.160924926937559 0.186510382807826 0.127435492497224 0.129423625184573 0.0766384271309795
"65" -0.492981799095069 -0.592275886130287 0.15250210792674 0.10913915218255 0.157670857911079 0.090400482686333 0.181374617791066 0.133075357649697 0.157306072418855 0.100529002133909
"66" -0.709669651929796 -0.703312645677739 0.0554591725821178 0.0199961103480279 0.0576904402486631 0.0277891300085271 0.0793246503954382 0.0733104788842116 -0.0316205280544039 -0.0851627882952572
"67" -0.575238349310218 -0.641427425664748 0.029127698353488 0.0361979398175789 0.0614339968402665 0.0230248057841707 0.0818501153126543 0.0556082595481141 0.0986693632656997 0.067215997964328
"68" -0.662746600227518 -0.673975603270192 0.113802197375118 0.0922519165772511 0.108669806968267 0.0741513813334261 0.109694904431922 0.0785495923080675 -0.00173021964542434 -0.0421297627344155
"69" -0.643047956017947 -0.670184831048756 0.0567562188922454 0.0984556912728482 0.0743267522870059 0.0631779006225599 0.0591252457960291 0.0383706004443964 0.0127701272388187 0.0116033346347642
"70" -0.687804424481942 -0.73926406605019 0.0382524818406178 0.0628038917509975 0.0501406022257461 0.0384174633953422 0.0319846174328893 0.00903044340793795 0.0263253798767963 0.0344196146228528
"71" -0.653846129804905 -0.674745842717608 0.254328692881259 0.247814424910338 0.296473419623513 0.227667364592712 0.297063184966129 0.222207224136641 0.157349483236923 0.0614362552511886
"72" -0.696776854314247 -0.711976032529113 -0.259127364820565 -0.231347533446859 -0.247118141651807 -0.219362079194158 -0.248604266856245 -0.218900002485482 -0.173472745394462 -0.12624385547825
"73" -0.802764727912686 -0.739591199332862 -0.129276494013191 -0.0732435888014388 -0.125073523851379 -0.0413318616057848 -0.149327866161834 -0.0805354997358722 -0.145197092364142 -0.0713891065435465
"74" -0.628561427969463 -0.692985545336205 -0.00702946664901245 -0.0567404705657717 -0.019377339303429 -0.0554649772586583 0.0162256318326957 0.00651150789777388 0.107495891592435 0.0859150206167719
"75" -0.647337493674557 -0.719421448262727 0.0442456855825639 0.0836360560285316 0.0577899625558772 0.0341298666395528 0.0558422118762157 0.0331233763233541 0.0555260635433609 0.0464863268547643
"76" -0.554518389873739 -0.599778862137496 0.105111965561612 0.0819875167487752 0.120731510274068 0.0732713686478959 0.0977119970511448 0.0342184175753603 0.000517624251893146 -0.0521762922304864
"77" -0.602375972030391 -0.692463723478079 -0.157343894954441 -0.117784218888837 -0.12905590328872 -0.176883001696146 -0.1323677465048 -0.182819007711477 -0.11488119792925 -0.152845739134391
"78" -0.72388015213198 -0.722836599833362 0.0441260911455712 0.0316150037465211 0.0460615666664786 0.0458883582730958 0.0227568136121344 0.00485061523634763 0.00398786107518445 -0.00766724913879881
"79" -0.635292037732985 -0.680552063937595 0.0865719178358212 0.0434880246634686 0.10120797080265 0.040303826441088 0.0497589129869404 -0.0493538283382614 0.0893691662236721 0.0545737667093263
"80" -0.67978754848712 -0.673198791505868 0.114625718563721 0.0574949215353614 0.107192366399317 0.0889156026635492 0.0799143050870806 0.0434524613860572 0.0534784623230708 0.0362957851784561
"81" -0.829398182493802 -0.726312322623523 0.158575106312238 0.184759441054272 0.158721289155931 0.214558726732136 0.123678853122954 0.150376006587592 0.0343130444499273 0.0681683287086047
"82" -0.599627492329672 -0.662030705626874 -0.0182954869667852 -0.0990033058304191 -0.0258769260873462 -0.0619864640735734 -0.0569176290958327 -0.113941029144667 0.00563326416154217 -0.00825218661759272
"83" -0.748093131114411 -0.668477888285223 -0.0946219485490651 -0.0475051724666702 -0.113553601230124 -0.00854482311996729 -0.143881594850271 -0.0561246801563691 -0.0757754749868175 0.0338243498573949
"84" -0.59748249591392 -0.698565918009847 -0.0900742356472706 -0.152827841456509 -0.0834414514869598 -0.167307931759553 -0.044851967693106 -0.101435733500804 0.0448969047011134 -0.0360525436573257
"85" -0.851780847105261 -0.715708381625654 -0.0852458895244834 -0.081914331608267 -0.123030556081237 -0.0107311521071812 -0.12041483771256 -0.00327320583766893 -0.176247177570748 -0.0757942744543814
"86" -0.743534738775718 -0.707355683837313 -0.145740425543085 -0.0687093445189326 -0.12887262898966 -0.0968034896177114 -0.11090332175996 -0.0694516680274586 -0.0767098079466602 -0.0611054133767746
"87" -0.702433484357709 -0.691195800271616 -0.0560369116640945 0.0137908712847571 -0.0273477754270539 -0.0101485026357623 0.0135528335911605 0.0601965404838945 0.0219379864236702 0.0320656575343107
"88" -0.734997611440529 -0.780209117348119 -0.119179906188198 -0.144069511780379 -0.107895604315689 -0.137250926037397 -0.0689381276338854 -0.0694299040267538 -0.0535108439206525 -0.0771596377314894
"89" -0.627501017384201 -0.656458454465243 0.0131443604656728 -0.0175434598117359 0.0174141953512447 -0.000916867180294709 0.0652146340240667 0.0917770234383388 0.108150097254881 0.099823380124815
"90" -0.780678705084992 -0.701141702413326 -0.231982920127022 -0.171132707610304 -0.238780422063332 -0.14799008235624 -0.219120014936634 -0.118097627043062 -0.149880572347975 -0.0552326937455393
"91" -0.678236384459536 -0.702676819858899 0.0623264369881667 0.075172524302026 0.0613304110233311 0.0406249599662405 0.0602278897794484 0.0452823222720364 0.0403646645252595 0.0165076189233409
"92" -0.745633858951109 -0.677174622756108 0.0133812436045842 0.0480132658339043 0.00233028051892843 0.0740103498083331 -0.0260829147198794 0.019599185571718 -0.0349202156742162 0.0351160202846582
"93" -0.723110096961297 -0.742913884073226 0.0599340163991237 0.0565111869407496 0.0447419398904871 0.0179904507746686 0.0104860296063756 -0.0399309858903451 -0.0164169683224898 -0.0522915262182539
"94" -0.611729129153555 -0.683656782227936 0.00902447695796952 -0.0724394752696993 0.00523205822760337 -0.0773062478608654 0.0140323920056055 -0.059652772903278 0.0726965273684049 -0.0229429942051974
"95" -0.813877075668593 -0.763358481843684 0.0504808592062523 0.0415663686439185 0.0400897692327849 0.0647588496991938 0.00520438074925172 0.00279158357366798 -0.0271647461074236 -0.00971002562270738
"96" -0.729509806245681 -0.685885896579563 -0.0859156253235822 -0.0690696786087909 -0.10330408848784 -0.048965788779411 -0.085101612078249 -0.0159678126055744 -0.0145696704660207 0.0483775201115595
"97" -0.655194159212919 -0.708229874539632 0.120193475991937 0.116472593237352 0.140668373398737 0.0740557321195496 0.11247583134226 0.0256311251842616 0.0843980004838397 0.00776024393530275
"98" -0.746156195845629 -0.754178007335245 -0.0125591043883529 -0.00560376651137476 0.0122906829401922 -0.00755801597350632 -0.0166223594225698 -0.0542578629162607 -0.0536343029337713 -0.0855179708770036
"99" -0.753428530546482 -0.70762448899573 -0.0029141814681127 0.045892999952153 -0.0322046627192111 0.0440737893568678 -0.0697154517612257 -0.0162904670336726 -0.0672474837210782 0.0223825110940806
"100" -0.716428553085081 -0.746210723929733 -0.0176201648891823 -0.0172788269181294 -0.0075014623678512 -0.0209204297760175 -0.0496630153880714 -0.088980691373609 -0.0677258163738937 -0.0795706781979771
"101" -0.58529404689382 -0.70555443046271 0.186014561992489 0.130562101552113 0.204269365513888 0.0786943445210141 0.214609220120657 0.100413934519569 0.21197124679486 0.0793798934206709
"102" -0.723543806883016 -0.755665953389396 -0.199119617405453 -0.204993701387674 -0.201461274718381 -0.208535940344895 -0.213208530195512 -0.227169959367238 -0.161556913671256 -0.159856344447458
"103" -0.517319471984816 -0.589034288659 0.194911985557653 0.235357953027005 0.227854319959109 0.204090010499928 0.215679967867922 0.176457770302058 0.211458411384632 0.188067786446602
"104" -0.598514669289277 -0.703684200897849 0.0125867772721568 -0.0382384853889281 0.0288320989210644 -0.0738427373657522 0.0266877766596123 -0.0781229747710729 0.0394241382517528 -0.0621726856075323
"105" -0.748618101308694 -0.73912027395158 0.0107199470451212 -0.00256970104386442 -0.00682814904206972 -0.00650006171052811 -0.0514121027240917 -0.0825860248830111 -0.0972614647248201 -0.0999709584971736
"106" -0.56012493319516 -0.588550443267629 0.119956258656397 0.0678617884067237 0.122579096447231 0.0886802884005488 0.0959654393138478 0.045103203574777 0.111241106690562 0.0770317819142802
"107" -0.679264417906006 -0.664499103689035 0.236370251273735 0.264121092633276 0.246852951556914 0.254116756723318 0.231626279706812 0.226665244447486 0.151902180632007 0.153918145773076
"108" -0.723895767528628 -0.737343643433963 0.0171454414378638 -0.0131610577537306 -0.000261623071089724 -0.000762831224972342 -0.053256654451171 -0.0891116805585542 -0.0719903303308378 -0.0497934877459896
"109" -0.630826930761236 -0.695160698917558 0.191380531726964 0.11862768297133 0.186381655724833 0.108401813113406 0.206574451620316 0.151966088382398 0.20904109970669 0.120045447961721
"110" -0.505199154061921 -0.685162426626879 0.0304544573546556 -0.0377825194036399 0.0566071930331196 -0.0930014980656892 0.0916655354196431 -0.0316316778827916 0.143922327668201 0.00499719324169726
"111" -0.728754751536114 -0.724487225341138 0.0124070169233434 0.0594234112087814 0.0176876082625938 0.0457551320815996 -0.00679886220074893 0.00491725083303078 0.0010659612803598 0.02644236710388
"112" -0.643426355682451 -0.660509632861237 -0.0869769812895486 -0.100739089321929 -0.0740283254146327 -0.0790406529581652 -0.0408280807042613 -0.0228446605461383 -0.0351824376562964 -0.0463169672285357
"113" -0.67969099495036 -0.652574108616143 -0.084168563526884 -0.103908013857677 -0.113620365098265 -0.060563787689883 -0.120638203776106 -0.0726208997436615 -0.0381755577416332 0.0316981204742181
"114" -0.643463168068498 -0.696830024074478 0.0720844968099651 0.0240062959124396 0.0831581888587702 0.0120604390429841 0.083645793552206 0.0109465542454339 0.0649572993843562 -0.0116642415841301
"115" -0.766887085523599 -0.669518455496101 -0.121069392822632 -0.0890621350360541 -0.146819353605875 -0.0678648588620878 -0.135690015446788 -0.0494598948245866 -0.132076849187952 -0.0616776142711154
"116" -0.783937045549769 -0.726145168206914 -0.0219061405999555 0.0611964024939855 -0.0271782282271784 0.033914904867463 -0.016248080827546 0.0554866607065707 -0.00961209690181434 0.0514469713391636
"117" -0.840203225184205 -0.723668886899184 -0.0287379767614226 -0.0189467078531371 -0.0543729541655497 0.0539406884560046 -0.073579939949731 0.0208874989084125 -0.165714472869797 -0.0649541567617174
"118" -0.738915224044915 -0.713464792069708 -0.318975690803141 -0.258909594920706 -0.318367188837597 -0.269843276088957 -0.263534231390082 -0.183797959135325 -0.257816054366751 -0.197286581460565
"119" -0.716044477589103 -0.708593987766365 0.0357331434639718 0.0490808770150901 0.0339445793573663 0.0518175008538325 0.0177360891332165 0.0235647466621436 0.015173210051333 0.0407821683018044
"120" -0.773956462168056 -0.720387691776607 0.0196786147184889 0.0422847274639297 0.0154008674905759 0.0493137828025678 0.0197006998122125 0.0569514765475931 -0.0422835497329411 -0.0252158917736118
"121" -0.542806760806042 -0.629656892962576 -0.0848302956674651 -0.151569841573846 -0.0896961289747463 -0.158333922379256 -0.0881798945918639 -0.159930696179904 -0.0246451092134821 -0.0862547869940822
"122" -0.669242936481658 -0.666714424711597 0.143960735098485 0.0827197740632482 0.12072115268249 0.0910901346953948 0.106078826977789 0.0723352318074177 0.0580198111357869 0.014949711197127
"123" -0.814318983869352 -0.761980384671813 0.0861705563285777 0.168633295599082 0.0953179997332245 0.146478169526863 0.0765000602619684 0.111785784127444 -0.049371597816873 -0.0236769249075979
"124" -0.666267466614108 -0.65074240061516 -0.0944896540307403 -0.0690953179128887 -0.086142289708487 -0.0643894195073509 -0.0233679739083057 0.0462495945886998 0.0686109803487319 0.0903505177861846
"125" -0.73208747394511 -0.720616448760071 -0.00888017964362924 0.0343589184925757 -0.0223979053646377 0.0344341423882689 -0.0417745162109412 0.00128787787566033 0.00201792953876631 0.0820413265917841
"126" -0.614317051686597 -0.675335727339821 -0.0671271611234133 -0.0408514703148549 -0.045504798453101 -0.0531964068176903 -0.0554828137087861 -0.0707169182444433 0.00805695934378723 0.016959360976232
"127" -0.736708782504551 -0.723561828730611 0.132599794841724 0.113538355455179 0.141031326411971 0.122391684248004 0.189657413780086 0.227842296459331 0.205439983054027 0.167038063533983
"128" -0.516354652530384 -0.672925331709004 0.180292024311052 0.12613415772219 0.199392311228805 0.0458027534722511 0.21503959085443 0.0795059552059171 0.147496230430542 -0.00979114530418828
"129" -0.724383856671785 -0.67003620910856 0.0547999904227275 0.0315803414772719 0.0314015124731553 0.0880821614930839 0.0399950753627017 0.106655144439685 0.075144602293771 0.136422643716789
"130" -0.831460168996755 -0.727683338171848 -0.0673028916564592 -0.0139840812748254 -0.102480464486038 -0.00400849603040368 -0.0967662275938025 0.00394520141148138 -0.125906030515402 -0.0340222198338597
"131" -0.753224006623658 -0.755999493268664 0.0734520871433731 0.0761723859722778 0.0792188872643803 0.0510608404667525 0.0770370609979393 0.046480546488709 0.00404912654898919 -0.0431299228709394
"132" -0.718462783934351 -0.682965932668344 0.0569760577010795 0.0454411080396166 0.0546485150657623 0.0722246999587079 0.0199428969151233 0.0141711632816071 0.0599657394748492 0.0784356699914085
"133" -0.569675123948457 -0.648322277306426 0.100449712290648 0.115034772960287 0.11617594250089 0.0708250493385433 0.109840467397175 0.0588237042603779 0.101396720500509 0.0596623832664861
"134" -0.609317330439105 -0.673937228108799 0.159215613181553 0.129428746803698 0.170170814963838 0.0963261017724774 0.17570615811368 0.106370041879742 0.146087788810448 0.0482371177604213
"135" -0.859171979430608 -0.762515317127683 -0.135999385191191 -0.090051779050557 -0.152335672280345 -0.0293876451508233 -0.216077284448244 -0.127495941062973 -0.208968774614461 -0.0745825872736637
"136" -0.760647796119446 -0.725544351310945 -0.11058953504034 -0.0374693064509015 -0.077797321753145 -0.0564717008195589 -0.0855493498311136 -0.0697983253185368 -0.135218032992822 -0.135206443108561
"137" -0.614957272009874 -0.685245654338659 -0.223108577782493 -0.22022891693908 -0.221493041027678 -0.23054058929306 -0.223251717590051 -0.239809911961556 -0.131175462580364 -0.115895446828865
"138" -0.850003888677511 -0.728615753333706 -0.121681600662008 -0.0573100777488612 -0.126887925368557 -0.045543787651028 -0.087366301315822 0.0209758069872402 -0.132252260725755 -0.0505884953679507
"139" -0.661537963728246 -0.650749898235085 -0.00593126578213825 0.0748661122867427 -0.000612661031963252 0.0155772496080793 -0.0133155428375856 -0.00690566580173082 -0.082128784989626 -0.0890055272692549
"140" -0.66923406876867 -0.700897708195973 0.160087598484394 0.107677886054182 0.169495631352641 0.0965976985867675 0.170872786055957 0.0969974994067773 0.0521110365658552 -0.020941567388253
"141" -0.678427570480814 -0.685702012432095 -0.0913810602418992 -0.0253993655640568 -0.0846425448582949 -0.0497130657252846 -0.0893184240574166 -0.0570320921135299 -0.0632465659488532 0.0032681306425824
"142" -0.679620968188109 -0.686763095260354 -0.0425082286171726 -0.0252783068834592 -0.0400435367510026 -0.0464894581140465 -0.0166605980943879 -0.00506001473221168 -0.0641116023249622 -0.0752337728602202
"143" -0.66958183453994 -0.661916803483658 0.0442588547588149 0.0256909232986852 0.0448554482366814 0.0281942691675507 0.0522981765337336 0.0452823230848131 0.0623990392557572 0.0402508221345934
"144" -0.739583180655239 -0.728663431539043 -0.13614772405647 -0.181419886988023 -0.15915805430375 -0.135533470155019 -0.15831311963448 -0.136443545960722 -0.116204234922293 -0.0846537883056444
"145" -0.716187480995354 -0.640754313344824 0.164072940117172 0.159351461008592 0.167055802624617 0.183049267047258 0.128319240099517 0.115961329348294 -0.00590628664483062 -0.0122046566743064
"146" -0.657378954779504 -0.683653051715103 0.0974462225848046 0.0955892101039005 0.110468429709431 0.0604852629892159 0.0586942374693836 -0.0292326240023884 -0.0118408455362038 -0.0647122082901328
"147" -0.652669384967424 -0.669536987168984 0.136191565305864 0.147960370149334 0.130179154857311 0.136443835594074 0.111786239916297 0.103776542851273 0.0808238146874684 0.0937550792062753
"148" -0.661210644461538 -0.689174124588557 -0.0207048290852069 -0.0366029650384478 -0.0167280614543525 -0.0505055436965043 -0.0401652265616613 -0.0891331249115909 0.0167297688734852 -0.0200978466904098
"149" -0.645807179721721 -0.633753871549609 0.177201101972698 0.150881167384744 0.171536868926354 0.135139297794955 0.158495774946559 0.11618035920483 0.0845433488655097 0.0332168709426448
"150" -0.777222038058544 -0.716325661599375 -0.0983534595507696 -0.0754369719683657 -0.106843757195957 -0.0545537315001536 -0.127040271185118 -0.0848394736402841 -0.140397164367501 -0.0873029935938163
"151" -0.616172652090014 -0.675386994739543 0.250335439675921 0.253237192778262 0.267732186593744 0.219532102189696 0.212057411230634 0.119276441081406 0.215387378262006 0.169841765264768
"152" -0.697923008167692 -0.724988209207043 -0.155351041963453 -0.196002099023794 -0.162360430598803 -0.172243328759224 -0.146825552180384 -0.145079246338366 -0.0670057085826373 -0.0669069234967893
"153" -0.663517807361237 -0.68807228746026 0.0748861213771655 0.0610488325103184 0.0828182926249291 0.0603571964211294 0.0644645666014595 0.0286077264964263 0.0594103683482487 0.0404872773555864
"154" -0.651176310707399 -0.675294062655536 0.228491577713913 0.180767151789714 0.230337916882035 0.174109087886811 0.204714471288303 0.128240227100622 0.139785456569631 0.0887825650657895
"155" -0.628475028459931 -0.710930880449156 -0.176677774256911 -0.151330741224184 -0.15387869812241 -0.204212982194495 -0.190719256133382 -0.255173802020895 -0.14215257122761 -0.170174376897706
"156" -0.758403931598849 -0.709293286404906 -0.0557024737597489 -0.056369021533787 -0.0701739981072748 -0.0208390189140438 -0.0508972536170695 0.0112325777464256 -0.0466010057072464 0.00916552572781904
"157" -0.64509980575406 -0.64956917155294 -0.0297740491467468 -0.0784552420732353 -0.0719388084546556 -0.0976437063217584 -0.05629186121 -0.0759479489798313 -0.053119412429406 -0.0948035490417079
"158" -0.691124993665782 -0.639242378251602 -0.0573346184559467 -0.0814749452784021 -0.0733115381133302 -0.0350085574044207 -0.0584514930737297 -0.00870560543094864 0.00830626117448034 0.0418193294886916
"159" -0.652564434658743 -0.702110993094038 -0.0735062707622957 -0.0680749720151455 -0.0536990019037894 -0.0963447385884829 -0.0420402900674208 -0.0768841925551207 0.00123728096944282 -0.0497501472217338
"160" -0.680638178131784 -0.676248667511936 0.142248392974271 0.147109253825761 0.152872992385416 0.128212741070318 0.137150360888655 0.101029268023902 0.12513151598236 0.0877345463785262
"161" -0.677637481553681 -0.712540918381356 0.0712511994382953 0.0874133309757131 0.0765436161844096 0.046822504279492 0.0818087688409985 0.0553530581954855 0.0896003811875966 0.0592461607489816
"162" -0.7691967909329 -0.730956368614954 0.120585039054301 0.0899664981072844 0.110796595482137 0.0986782062681396 0.105949753526686 0.0920005595052927 0.00280123428354136 -0.0298765630191533
"163" -0.7153565161444 -0.720392114314878 -0.085723198332008 -0.101207067806886 -0.0932053056821417 -0.0962403162999645 -0.0918180660162547 -0.0939488596688355 -0.0624106465828286 -0.0659460184827059
"164" -0.700952419419672 -0.621420703586747 -0.000656670942254559 0.0205031609148744 -0.0164600095787427 0.0169535799359419 -0.00227418131660588 0.0392071167165362 -0.0141654414301573 -0.000213119420709548
"165" -0.77698205695615 -0.709183064985152 -0.33870931868341 -0.307360262577207 -0.355291107290472 -0.275876195996001 -0.274441093822062 -0.146826759251085 -0.24091355989342 -0.176771327160572
"166" -0.670426166232773 -0.732377468308624 0.0519195965277657 0.0564555625037423 0.0773904110787489 0.036500055142481 0.0812450557797061 0.0428905545091302 0.165952010972149 0.129826031175065
"167" -0.756633091450903 -0.685875014439578 0.0090075808572887 0.046431953199514 0.00191022738581711 0.0503991305979157 0.0205023492294592 0.0797591938290115 -0.0277871524114571 0.00366067604387565
"168" -0.659120640103673 -0.642964948725419 -0.0757022066566833 -0.0802154531527554 -0.0705360359597014 -0.0657543830856534 -0.0453888143227073 -0.0266592341575567 -0.0246540130515204 -0.0261502874857717
"169" -0.762973351066914 -0.649897003281931 0.0102873132104727 0.0252804510740989 -0.0270178208260183 0.0746127321402347 -0.0228885258697655 0.0796837825535207 -0.0172914683795497 0.0885466216080206
"170" -0.827509158433953 -0.685026819090002 -0.0840625209310341 -0.0621158346521602 -0.112119676297379 -0.0238455972762645 -0.0618825439034369 0.059076910974366 -0.050332452777313 0.00980644904201823
"171" -0.678636486938598 -0.676915163555049 0.0954205636781525 0.110397558242754 0.101456767878474 0.0837923545130355 0.123861111249363 0.124363267139396 0.108653332389067 0.0703503469612794
"172" -0.749227666665549 -0.697867532274874 -0.191992431785294 -0.128281257287646 -0.210398023404744 -0.138948781612005 -0.20463138352461 -0.132582421687518 -0.160373759831626 -0.0741792166965411
"173" -0.618012369687153 -0.694197637383088 0.0184022128641128 -0.0164570477494442 0.0336784076516072 -0.0397768792466107 0.0812903602421069 0.048672158674946 0.162034983077271 0.0868408794391671
"174" -0.716593838774155 -0.730089332788773 -0.0428153327447579 -0.0865978283495178 -0.0584750390750908 -0.090741342580393 -0.0574857905535781 -0.0894351524410972 -0.0328842168650911 -0.079945574141246
"175" -0.636386354253087 -0.747542716477017 0.102568189922441 -0.00174732370737531 0.127803292187251 -0.00425879886923825 0.107366671741269 -0.0461229648461807 0.0678235273224829 -0.0615587230946143
"176" -0.763476650472116 -0.705831146422454 -0.00335966781384299 0.000209114146505578 -0.00518005346716756 0.0121198422255083 0.00339969935174384 0.0265717157334075 -0.0398070847824396 -0.0415332596714349
"177" -0.672265073057116 -0.647017185013589 -0.0180923162879779 -0.00704298877522827 -0.0359948704372181 0.0103519876698192 -0.0239270073104067 0.0339295443639176 0.0597288347970944 0.116200644216942
"178" -0.739399607839959 -0.663668885866335 0.0865262062883508 0.066598332147909 0.0577667147130675 0.121502511693964 0.00973112153581856 0.0398481002908161 -0.0264868264663671 0.0377954571190373
"179" -0.764024569692454 -0.735158160829892 -0.109858113414921 -0.111878124081261 -0.11480477995854 -0.0922002668468708 -0.121370537539548 -0.102952425736176 -0.200136093244871 -0.18444500768764
"180" -0.746516490633388 -0.675666906072372 -0.0221457612889295 -0.0339026190328313 -0.0413482948095703 0.0238080497559438 -0.0686494401848204 -0.0217197661407355 -0.0444705127508634 0.0225211190257074
"181" -0.718975456391368 -0.666466232978406 0.050340151967084 0.0637661083758752 0.0483849158667166 0.0697679908976722 0.0188563859030471 0.0207198179911284 -0.0630563730742054 -0.0572588398406166
"182" -0.799521710304678 -0.672253321318067 -0.203722167716905 -0.146389605689299 -0.253284347749389 -0.123251000677405 -0.27012292282859 -0.152542693570165 -0.246149451542179 -0.113462718505818
"183" -0.711997987393015 -0.711069022744327 -0.124149727307547 -0.117986234720273 -0.132352881268939 -0.0961833262548401 -0.167491454497769 -0.148888365599594 -0.101867247661952 -0.0420688903622927
"184" -0.700457253333155 -0.700216300731965 -0.0672520833369342 -0.00451537348416908 -0.0668892210597234 -0.0427288350467154 -0.0825438561345085 -0.0681132719085089 -0.0519804877672527 -0.0206223834807126
"185" -0.671118861850735 -0.63294616036578 0.176590410986932 0.202164897453787 0.17141576396764 0.208137830244224 0.169020882658681 0.208226018456957 0.0890753424813992 0.125100580858068
"186" -0.686766817997601 -0.685622421549112 -0.00367296395258446 -0.0191526304117046 -0.021253612033094 -0.00855644188378317 -0.0569197245584005 -0.0677159420457692 -0.0904616403606347 -0.0707340309168262
"187" -0.68694212432595 -0.688354577285826 0.00711979033258554 0.0403499295276032 0.0194868917763258 0.0351849677213659 0.0480110145062508 0.0902237732415485 0.0614025497488032 0.0906349152058977
"188" -0.637554985612273 -0.693720269417878 0.0974554771222578 0.0940310547502225 0.151714689571588 0.0465655574346201 0.133129200539852 0.0155153521199069 0.0751110897084171 -0.0504504227348023
"189" -0.662706305314683 -0.699095455494627 0.0159964561587633 -0.04515981797671 0.00464036213175049 -0.0525179264737536 0.000737049005657371 -0.06058812652093 -0.0439913765044448 -0.0803273613851781
"190" -0.6310320617854 -0.701555660938105 -0.145885063433764 -0.135877206054769 -0.136701338603122 -0.161609714505609 -0.125152395919361 -0.145645566343793 -0.0222337515378844 -0.0356765323058104
"191" -0.727312205172381 -0.699818688053087 -0.0357998826371267 -0.0776109871960149 -0.0525676342101117 -0.0486035468554852 -0.0483730158230023 -0.0423732916400689 -0.0961981135964215 -0.101147099788768
"192" -0.784002082036576 -0.68490015037411 0.155686473042287 0.235169859910407 0.137833160105166 0.230348476754878 0.0550505609069145 0.0917276068843263 0.0328152364351378 0.119999664810707
"193" -0.715594412833741 -0.697087992323874 -0.0103029704795305 -0.0554091676617028 -0.0193551057238153 -0.0216068668020296 -0.0369878666244499 -0.0559882331695617 -0.107314648308679 -0.128300946699757
"194" -0.684443482739269 -0.676014816274478 -0.0995671573595156 -0.0880902764581057 -0.0821240749595466 -0.0981992014756743 -0.0698984603767431 -0.0811942980223674 -0.136678225169436 -0.162248190073443
"195" -0.711913970711109 -0.695912483160524 0.0598447256569074 0.0436184292660283 0.0582017018219632 0.0530103498642861 0.0668189180938192 0.0682350056786317 0.0216893810696554 0.00387555461618838
"196" -0.749687909471706 -0.652280358279835 0.0259429351651219 0.0607172309585264 0.0289339206118377 0.117215715561089 -0.007118682688828 0.0587088541100774 -0.047505412692664 0.0425126933035716
"197" -0.784193942905432 -0.718710771332829 0.0289034735535226 0.00176332836223083 0.00140074717156162 0.0591665879445021 0.0034905637469759 0.0621012054838196 -0.0346616190331447 0.0291810333040246
"198" -0.744133358637095 -0.723561244967282 -0.244817216815371 -0.257801983135789 -0.246906142683784 -0.221894520800003 -0.223403770914137 -0.186341244546646 -0.145186970534676 -0.111932113607559
"199" -0.711667627237243 -0.659538281731547 -0.182104364835273 -0.14631694069253 -0.204968053980471 -0.118007153770428 -0.224031749342436 -0.153842728296296 -0.112024115634732 0.0011827862051551
"200" -0.451253081826218 -0.624662873379635 0.122096256852648 0.0468613168628052 0.150883024214656 -0.00294395836698897 0.193144850735603 0.0723829835228081 0.31808217045895 0.166394698586561
"201" -0.798925420317102 -0.740446114667302 0.179491915347011 0.184691255519756 0.144062652315444 0.187537089995986 0.0909245875801999 0.0889934669897337 0.0315852260097791 0.0606523378920423
"202" -0.634565948797374 -0.632806449895714 -0.0626977016839281 -0.0679897211796656 -0.0729984533685723 -0.0654431031135504 -0.0640449258861976 -0.0493634039618134 -0.102518539737566 -0.0905147983649644
"203" -0.826933106745622 -0.695977750395893 -0.222726148283738 -0.208119642246419 -0.245160708207509 -0.119132215434742 -0.232535680168348 -0.102387500073644 -0.202984666928292 -0.0816540055529399
"204" -0.771939105575274 -0.709229144601378 -0.0583490421070902 -0.0694916047176593 -0.0698234529486766 -0.0304076145421851 -0.0669974398400557 -0.0262620300157696 -0.10308027106359 -0.0909192645673339
"205" -0.817349270039711 -0.669053826172825 0.0211269983354624 0.0829571748562573 -0.0115544666934967 0.136829595447798 -0.0244345117051193 0.111805973078533 -0.0513738084692812 0.064100964360115
"206" -0.682963319809658 -0.699823982826362 -0.130368816139841 -0.138863516929097 -0.128119176629058 -0.139297339218868 -0.0935456722253583 -0.081937576873621 -0.0122223387882104 -0.0200548692219388
"207" -0.878127433093107 -0.784747448945036 -0.117994816506883 -0.0831641812910649 -0.133213926594517 -0.0694616626371419 -0.166373992907743 -0.123754952466733 -0.201976365133654 -0.144673655591108
"208" -0.806374803668513 -0.737593390384311 -0.0125463240174914 0.0457241426723901 -0.0274250727262855 0.0670350064556231 -0.0843255173905446 -0.0280481781057421 -0.10251420925388 -0.00187371122305478
"209" -0.696989419409384 -0.707841576100214 -0.0217081420909207 -0.0925573838383464 -0.0292732140604431 -0.0710381511421314 -0.0561379902106278 -0.11625619848254 -0.0355190396790454 -0.0770518200221655
"210" -0.676628536445596 -0.677934502132935 -0.0292022515140328 -0.0331634504465788 -0.0227185650360849 -0.0406966963495599 0.00974660723010023 0.0169363705662052 -0.031813245150893 -0.0678436548190163
"211" -0.728551973279827 -0.706641161992328 -0.0170937469350348 0.0506420824697966 -0.025250244142169 0.0355090912453274 -0.0628281900015032 -0.0272784508835786 -0.0199014838110181 0.0483481328497393
"212" -0.671045807100551 -0.673334853686641 0.208159682877856 0.219753948543694 0.217563302624186 0.196459080689261 0.199383208387063 0.160583598445007 0.150960680395127 0.122637731637262
"213" -0.595611090236609 -0.679057064580864 0.070941400329481 0.028677734883889 0.08275784939313 -0.0147764742024891 0.0491705640843667 -0.0712102965502972 0.013621211181291 -0.0852181707339038
"214" -0.68674676311291 -0.706054426009649 0.0536453407370352 0.0700459051625942 0.0671796086954534 0.0413093164255455 0.108844749059639 0.116110302561213 0.0470203593852552 0.000435529292549475
"215" -0.692208495122474 -0.663659393133985 -0.0412579185760822 -0.0180966622146567 -0.0310620681361509 -0.00185790784349882 -0.0333498746878328 -0.0065794077105696 0.00808978256914973 0.0360179967449758
"216" -0.783316633186593 -0.693242434601863 0.351419236873488 0.381438011705251 0.332230622543374 0.389346432477414 0.267173209494919 0.267178839386364 0.142607036403877 0.186899536875425
"217" -0.750725949174265 -0.726322235317362 -0.116212442460603 -0.124705415920951 -0.112237012088914 -0.0994170369666127 -0.0845330004822399 -0.0523324779742543 -0.0515587977669304 -0.0486285347067266
"218" -0.710985112460564 -0.748666343860976 0.0230439913605875 0.0915152231919132 0.0565922057266753 0.0401067467232169 0.0525308921438447 0.028510670223533 0.0132950414931284 -0.0150219450625748
"219" -0.672354674280367 -0.681617020364613 0.0400823283047549 0.0390885181468677 0.0217024048644375 0.0324452717470068 0.0163717526109036 0.0231535109167476 -0.010659521705274 0.00675923887882303
"220" -0.642820857560437 -0.665231855987898 -0.137329018945014 -0.117194174709366 -0.139125247250427 -0.121081960425657 -0.141183378026026 -0.124463808271069 -0.0945461967855554 -0.0708574463287963
"221" -0.780873447453784 -0.69446106698849 0.0136824180142988 0.0103649259407039 -0.0341755478754137 0.0570445402465693 -0.013494867134668 0.093890767922985 0.00957905534063493 0.110483935567338
"222" -0.647216750059266 -0.661035286235565 -0.04381658966825 -0.0500943774200895 -0.0642602233403516 -0.0511570402822794 -0.0687947387028964 -0.0599064599175729 0.016125626169359 0.039463614538001
"223" -0.748744839875291 -0.695124571675125 -0.148471164132967 -0.15704203911727 -0.141672412936637 -0.0941460224255947 -0.135620639041556 -0.0842122963737733 -0.118388368525029 -0.0700250338264071
"224" -0.650020889083599 -0.627104699792303 0.0534414885408173 0.0933807831691242 0.0810213000610609 0.0991032990960209 0.0815521714132073 0.0975586802014756 0.0213793428930807 0.0259938738270619
"225" -0.600502855552878 -0.68985408614553 0.0252006375708522 -0.0205505697131486 0.0346233027837202 -0.0418666089617066 0.0307319726495371 -0.0496180168614038 0.0188699729586283 -0.0528194364309925
"226" -0.702101300643282 -0.635744682002766 -0.0562666638689708 -0.0952126805829711 -0.0785147249892551 -0.0327924268840087 -0.0557123992128255 0.0046187398483672 -0.0452815453186604 -0.0141784379387042
"227" -0.703354805811376 -0.643175439572296 0.0207092665274617 0.0820374425164334 0.0126896427601061 0.0912355139212948 -0.0184594625411948 0.0396760754919917 -0.0085665411209164 0.0729992110274059
"228" -0.624744668476967 -0.686606969510179 -0.0293435158111714 -0.0424696968637217 -0.0243724095949326 -0.0715025949523335 0.00917753854094349 -0.0144997358377786 0.0294337486692804 -0.00731783755493777
"229" -0.693232779111687 -0.684750574564639 -0.143930344818741 -0.156400876214998 -0.158662620999931 -0.141343318655294 -0.156982097976943 -0.138238484769034 -0.115020404393983 -0.0927299959529927
"230" -0.808952348725894 -0.702332369269157 -0.017024662092259 0.0254621680775685 -0.0594384743368969 0.0812155646734204 -0.0602074703873203 0.0763150715594946 -0.00645122960030427 0.128007554247077
"231" -0.768159084822504 -0.69312399590398 -0.116026326342556 -0.065256429386374 -0.123581730534378 -0.0373457218941804 -0.113757822429645 -0.0216861865277864 -0.118388771423382 -0.0279030374156457
"232" -0.628338233560027 -0.725174518710171 0.0882855780439272 1.80392401619322e-05 0.101342165674147 -0.00464364348374554 0.134989792250792 0.0620357975623846 0.156939266155383 0.0506131920194088
"233" -0.644053953473981 -0.626494774196198 0.0776633552745508 0.0402412429362445 0.0594811289781745 0.0607964434376957 0.0501818086987656 0.0457801906088814 0.0190502345611184 0.0111323289971722
"234" -0.688498560474804 -0.642491867261676 -0.0191232952577931 -0.065084901542992 -0.047030069101229 -0.0130859253141957 -0.0670160533358869 -0.0500597431747738 -0.0362896752148619 -0.00497772683850174
"235" -0.676102233221185 -0.710134673199469 -0.0685196777985639 -0.0703254931869323 -0.0612290215285785 -0.0922731438049206 -0.0238778827368102 -0.0264215860656158 0.0258042292356755 -0.00231285558459851
"236" -0.702964112012769 -0.713646059804222 -0.0282415037149776 -0.0363740252136497 -0.0340555637300014 -0.0349538186798756 -0.0508025684188204 -0.0594109609503381 -0.0241777087182447 -0.0189145832339765
"237" -0.650140289804482 -0.671970845928983 0.153555958787083 0.131203172446012 0.138855810055527 0.122177384755287 0.108199775275026 0.0640053043930768 0.10783585391055 0.0937271553933227
"238" -0.651149482188833 -0.674333727506491 -0.0975579388170572 -0.127107111079419 -0.115946653852702 -0.0952811684404351 -0.130638467004318 -0.117946176786605 0.00194019940476254 0.0414502252953738
"239" -0.652637283722454 -0.70744770508277 0.00317039379469824 -0.0157802919144119 0.0213157244647161 -0.0371900884032179 0.0323330466431829 -0.0193212045020983 0.0288626762913477 -0.0331774829804757
"240" -0.701719146506631 -0.71399023074976 -0.197992523266618 -0.203398748794026 -0.199692777292894 -0.183530978700328 -0.230179677582725 -0.227531208761477 -0.212447540409888 -0.181621840746186
"241" -0.707925559470809 -0.689329442083656 0.00755803710411091 0.00428919759376363 -0.0290012994971503 -0.00325727533072771 -0.0160669885769353 0.0164976110836795 -0.0371483186294759 -0.00920611123918257
"242" -0.735695123523435 -0.675309344408409 -0.135480773003671 -0.0840444320874275 -0.138415266297371 -0.0596469245016354 -0.145176927453874 -0.0691793673076398 -0.0834579176662585 -0.00161155960675908
"243" -0.805811440628301 -0.769324890084101 -0.173202934501011 -0.149380936333416 -0.168010096951456 -0.15093286250558 -0.149557125376976 -0.122559637173496 -0.229457366266184 -0.249704575864993
"244" -0.683009742589891 -0.614037251780782 0.0421090299998837 0.0605639682956247 0.0393225400381653 0.0919118719898223 0.0996065683250399 0.199913621852977 0.102774839494426 0.134401115240293
"245" -0.61905781105555 -0.680113091814876 0.0608606242270174 -0.0246038282928083 0.0636435556765792 -0.0197272285532085 0.0223413433634359 -0.0818202617921011 0.00122266595631229 -0.0846215513141686
"246" -0.62155077271313 -0.727408543493023 -0.088055473161496 -0.0703685815719339 -0.0523932464862732 -0.128399497867661 -0.0593663640328827 -0.137710789391101 0.0489468132175101 -0.037017453411631
"247" -0.715517768874038 -0.647659790478339 -0.0678853379409262 -0.0702341241359861 -0.0829481261225137 -0.0436055411462142 -0.11191888524827 -0.0872085753685057 -0.0690824883676465 -0.0369950233161815
"248" -0.741543807516006 -0.70263896662001 -0.0190245486875867 -0.00728215092707534 -0.041905819376093 -0.00164668317279641 -0.0458182477016077 -0.00762204275871421 -0.0418852123958348 0.000615688361069716
"249" -0.662422610993322 -0.737514566253921 0.142364249657299 0.0846058752889535 0.144190689310485 0.060836352431116 0.153361117665323 0.0755918167600714 0.161914824790446 0.0719439864058286
"250" -0.733187445248392 -0.675113797415283 -0.163516537759665 -0.0862936208858285 -0.162384178689566 -0.0763058230182607 -0.155557930866703 -0.0643225664082464 -0.177874059229155 -0.0803071975482634
"251" -0.795894971797687 -0.703671017937263 -0.117064851526184 -0.139268148346083 -0.133873946356233 -0.0795132174602973 -0.0937314097807972 -0.00808662027212939 -0.0674376999883214 -0.0227721730101969
"252" -0.635102651107528 -0.687589225130486 0.0362093237939814 0.0368798480548036 0.038347153106172 0.00729354594929335 0.0200430411702191 -0.0258792693983775 0.0743645818097888 0.0426826440977871
"253" -0.693068042579832 -0.732633467419842 -0.247137344609436 -0.252015289867915 -0.236572912119227 -0.220441887109375 -0.21645701332723 -0.187835445168843 -0.0111357131489071 0.0470182513386866
"254" -0.734483778185174 -0.667899286472152 -0.0827820910760664 -0.0467152373136652 -0.0884004454522175 -0.0325153072579762 -0.118572956850775 -0.0807898572965007 -0.0910582263904135 -0.0307174681535774
"255" -0.74932874033576 -0.672978274223407 -0.0859770815609164 -0.0385082823467171 -0.102835709225751 -0.0146931149827419 -0.11753739354648 -0.0418865278956518 -0.0688017865917776 0.0352050731432555
"256" -0.698659112560062 -0.709697046235068 -0.0964796152265888 -0.12803634579497 -0.109157157555663 -0.106690381344567 -0.108267348034946 -0.104603575157379 -0.0859457167951834 -0.0793100208960156
"257" -0.792124958450854 -0.759381918153925 -0.0895434992630849 -0.0790300187189032 -0.0938870747489393 -0.0853889798752373 -0.0418316657480595 0.00846287498595004 -0.00519775884771177 -0.0123887675746456
"258" -0.815492534318506 -0.756074674599033 -0.0644067882132855 -0.00875378588044371 -0.0702493512501606 -0.0212832688988456 -0.0930275543279309 -0.0604223723493477 -0.14031471324911 -0.106676206432487
"259" -0.594544330932907 -0.629384891057056 0.212321806613029 0.182013042718992 0.203371139211977 0.174369246687024 0.168381012285366 0.117725312472862 0.116796830564247 0.0918160855420607
"260" -0.601217206419036 -0.671615431093563 -0.0526224302311899 -0.123175578989177 -0.0640971933228 -0.119394440063502 -0.100398746052894 -0.175621019582651 -0.078962662549321 -0.122978805830103
"261" -0.711247670161835 -0.701266207004961 -0.0150136991456074 -0.0540173952454457 -0.0229280837920422 -0.0424766832065456 -0.0159575589407563 -0.0297092406206292 0.0135279049205848 -0.0141608089083225
"262" -0.618829909238045 -0.631107713462723 -0.301233020429762 -0.324314085396143 -0.31241651078716 -0.302527945751814 -0.282375595642771 -0.254972402613342 -0.156217276082252 -0.138667533901762
"263" -0.678495970270574 -0.689371118265587 0.307863287343692 0.266244474214495 0.31102212136474 0.267545236327422 0.297851136159009 0.243546603526256 0.248973152471263 0.192470791208895
"264" -0.630559861787125 -0.64987634950681 0.269395558688184 0.230545257449724 0.274722190222858 0.211897943091116 0.254502484016189 0.174528034310995 0.182242376476722 0.115004702961207
"265" -0.789337710742801 -0.660463021757086 0.0457132479582728 0.11279606833624 0.0381483201176463 0.130533919975505 0.0251222503334997 0.106493396493696 -0.001764205582697 0.0751784478622141
"266" -0.67136375716357 -0.664163241324323 0.089819702985006 0.109938614788659 0.0808726164151113 0.0929346461044335 0.0808578869776691 0.0920479057338558 0.0686315692928127 0.0745001180020605
"267" -0.625808909455244 -0.695083707376677 0.140599278475019 0.107229228186288 0.171420806704431 0.0857263059420578 0.153600186362886 0.0526277918623297 0.0893599387645069 -0.00862503695694078
"268" -0.591951859879463 -0.633041593055336 -0.0169061756617941 -0.0231471803659757 -0.015393073471341 -0.00402503583221357 -0.0270354307046164 -0.0223866634444589 0.0410783753718985 0.0708435815830064
"269" -0.533218236171487 -0.637419770063634 0.0679824740245225 0.00833898151657098 0.0796565463807456 -0.0103193362872244 0.10781003766632 0.0404305599811852 0.178734436064398 0.088201945459208
"270" -0.598553385610301 -0.681068804212384 0.0099538514703766 -0.0272404309981508 0.0246402898465685 -0.0621537065010627 0.0406172277812228 -0.0357079108067999 0.0910539480356787 -0.00352777954546964
"271" -0.672483032619772 -0.714702789644778 -0.0293581780652082 -0.0958133115146708 -0.0330248870859998 -0.0799338079038726 -0.0553953828353928 -0.117835423331035 -0.00628967721666452 -0.0509645074918014
"272" -0.656011266729812 -0.68388236722775 -0.0537603156340583 -0.051956419272936 -0.0599370428748159 -0.0607824958157725 -0.0616804942385741 -0.0621420976221702 -0.0223333941251592 -0.0129404366615009
"273" -0.801369818223508 -0.733844216928109 -0.177084965873375 -0.127495686036829 -0.196196548498742 -0.122301068361819 -0.178082426574316 -0.09669587056115 -0.115438936402302 -0.0399080609260386
"274" -0.730515238719867 -0.688442501210352 -0.111540952289699 -0.114399944381671 -0.131721292691397 -0.0904912854430377 -0.0631813520773699 0.0336936909663378 0.0269900927496085 0.0601901135707544
"275" -0.669197807652158 -0.754776435195424 -0.120441975513606 -0.151410101655208 -0.107090723469547 -0.187820597258247 -0.0857418227601384 -0.154925389961616 -0.103424110078486 -0.172513923906889
"276" -0.662359370023608 -0.701150864278259 -0.219168529515019 -0.206660007287317 -0.212112825504029 -0.213526241853887 -0.189673365830703 -0.178278786318584 -0.0927467330454627 -0.0854133839937113
"277" -0.542570181506432 -0.63130562844618 0.26449385002473 0.292620702197336 0.299096519127914 0.205963954856618 0.258020178184281 0.132945161684005 0.203096962283644 0.0949707791596413
"278" -0.599986422316696 -0.640246226736089 0.130471204812402 0.122241715113905 0.173398243874328 0.11799974629545 0.204277142840985 0.17314037485574 0.160528042359438 0.0892019680140158
"279" -0.736412047662175 -0.723443221478302 -0.0144275245857538 0.0387106415362714 0.00521509889997404 0.00705991001661923 0.0173625428844156 0.0265115574987869 -0.0236192855383736 -0.036557678878788
"280" -0.54278829558157 -0.645810410891022 -0.0199334014953511 -0.0752019992553506 -0.0280989439226577 -0.0925499206033154 0.006076714168604 -0.0294231377340303 0.101615886911214 0.0588760773097047
"281" -0.607210653615043 -0.677510240340972 -0.0366394803586365 -0.0558613203398563 -0.0325854239998248 -0.0876081886848973 -0.00949934965997378 -0.0482575305097959 0.00864122627186438 -0.04480883704123
"282" -0.782213943862401 -0.657434803973542 0.00619239730724467 0.0693023156033985 -0.0068742614269223 0.0993946364290017 -0.0110240895636368 0.0937431747649456 -0.0401675443352129 0.0548924550688739
"283" -0.676991522905301 -0.716014930872206 -0.0732529613264316 -0.0841035498780295 -0.0742727747953864 -0.115859352611059 -0.0453786513256323 -0.0682447599590893 -0.0560813386959658 -0.104805152009449
"284" -0.505728071049576 -0.692669962612102 0.114272908453133 0.0847378231740666 0.155117061434988 -0.0228388945965209 0.16634460707883 -0.0046052114606395 0.166829639602768 0.00880018768911815
"285" -0.67579149080003 -0.678265727479933 0.138885019061372 0.123030726435397 0.121627324328395 0.0974792906298021 0.0942254769837185 0.0498590965395532 -0.0485400968197305 -0.0598841600728736
"286" -0.601356579992166 -0.637904753884469 0.0337004915992044 0.0820895169692024 0.0526233155998557 0.0367932025725001 0.0415642340475995 0.0157569754473781 0.0885603200549395 0.0781553916491649
"287" -0.741892770087124 -0.655532339624987 -0.107786181800961 -0.113755368971504 -0.12871901590105 -0.0532323814910671 -0.110335500382547 -0.0233898894211444 -0.10309061515506 -0.0355816077901108
"288" -0.526435858968359 -0.64551735997861 0.0956146905772685 0.0462001837953206 0.107411663318533 0.00411348983031016 0.0715741711552307 -0.0560443533414209 0.063722992568675 -0.030608110871341
"289" -0.729150876315867 -0.675010371245405 -0.279853459477797 -0.28511852971865 -0.288016386971622 -0.249286882593744 -0.245690500141308 -0.18493587746676 -0.19586962148111 -0.162628428656892
"290" -0.691146421701048 -0.671551023713886 -0.0658968690740592 -0.0682732384077416 -0.0784888846516758 -0.0681655928340709 -0.070210237341141 -0.0552889067597432 -0.0944666367970594 -0.0768561747011159
"291" -0.663364974678033 -0.645109572712658 0.0612532529239888 0.0629660008033855 0.0661480876785077 0.0637205581423329 0.130399688705096 0.174792327999997 0.100099277250059 0.0888175923988857
"292" -0.664523926569634 -0.663637310568067 0.14552938517526 0.10246804980693 0.142685469400185 0.109065404324796 0.127515440987387 0.0825269668458248 0.0821183157311843 0.0404871700673482
"293" -0.517604913765888 -0.668905940595926 0.0949619487393485 0.0237877436709934 0.113743974219232 -0.0211141819050961 0.128634032708487 0.00633771300200254 0.23947151701945 0.115787139540756
"294" -0.794297172009601 -0.705138851647209 0.157591777363407 0.17259113765957 0.133327808625502 0.189679523343258 0.137338972388029 0.197248575431791 0.0415004764342285 0.101461309619827
"295" -0.679940919500533 -0.610925118107003 0.0868028579177218 0.0880369453555895 0.0734170065441671 0.102649440566262 0.0574064522844892 0.0744347025570908 0.0793920173735545 0.092653739883086
"296" -0.62419408993168 -0.645048278521492 0.0502483310808139 0.0513976505715074 0.0595215584595395 0.0379316699349549 0.0478856873894083 0.0255175774877944 0.0449709277270803 0.0148030464183604
"297" -0.689540636846056 -0.686942627437988 0.112123893297859 0.107419980295669 0.133273851725566 0.125332157596539 0.130802865694564 0.116911509362256 0.0198288676957708 0.00962948317732227
"298" -0.68931880977124 -0.685355498761727 -0.181198533649891 -0.1134279236587 -0.160782854178879 -0.119505430782501 -0.163328555345461 -0.119857804226149 -0.17470214195591 -0.134072088301236
"299" -0.704403307316725 -0.739864780929803 0.253914555322462 0.271915366533174 0.26497432318047 0.220410959665151 0.24488160984904 0.186408241687127 0.138192235513691 0.06827840777777
"300" -0.625507290076545 -0.626404798528004 0.0892592974196331 0.0580084879460701 0.0708012454442034 0.0944687758729721 0.0602789309732348 0.0772287767719819 0.0770679062871158 0.10195368558565
"301" -0.618331862608867 -0.657741321734357 0.0682783404652456 0.0946630563507363 0.0755915322362042 0.0431881601577871 0.100850389411264 0.0881625214171408 0.110955799055577 0.0942312133635212
"302" -0.565221091500742 -0.724933023284339 -0.0613045211301556 -0.0829259797318783 -0.0312208280530719 -0.148292978954157 -0.0257092623219932 -0.140406044381131 0.0161693370497078 -0.0965460967044315
"303" -0.627966214312437 -0.672642296068976 -0.0558507274425192 -0.0253370121782877 -0.0401315762557264 -0.0435311048024304 -0.0299415388929015 -0.0262767609669441 0.0722577140287287 0.0618972138130411
"304" -0.654337798987336 -0.66195389098906 -0.113244069747101 -0.114443208927984 -0.119714163823343 -0.0949752982144933 -0.102815019690516 -0.0674008042377634 -0.0592746741885311 -0.0128539861992737
"305" -0.761932694511036 -0.705766885835053 -0.221411922697003 -0.207533029683249 -0.243931089389323 -0.166779403441565 -0.224644674016571 -0.136078897330621 -0.107218715118761 -0.00815323650935603
"306" -0.659897629910536 -0.643593501742625 -0.0566009383216734 -0.0759174626703147 -0.0679163841247846 -0.0537273173844946 -0.0911676066495377 -0.0889825457803514 -0.135763087649991 -0.119167125499718
"307" -0.64406105296564 -0.663417650398266 0.0130361095567714 -0.00921171565715542 0.0116556234060605 0.00813231442820119 0.0444622960067532 0.0621929866044693 0.0529681663452638 0.067503710023283
"308" -0.673884634964414 -0.680313609758708 -0.126772280838601 -0.116187196417328 -0.122410369680377 -0.124460695184247 -0.0958138494764359 -0.0809753530895602 -0.0293249417821096 -0.0387840648305156
"309" -0.711088995028454 -0.696324024001904 -0.0326569413395606 -0.0583417232255663 -0.0467574390747201 -0.0347886414832645 -0.0611470259946549 -0.0590630668052511 -0.0758888411384459 -0.0624661348839012
"310" -0.656592612497448 -0.674744940337859 -0.0591892612755161 -0.0370680962305465 -0.0496155213381701 -0.0462845088128705 -0.0756641243533327 -0.0855311479688536 -0.0469673070871667 -0.0345324337459175
"311" -0.793554987520399 -0.727744326260059 -0.31827305742332 -0.282797568294803 -0.311177809432129 -0.209999493680849 -0.299773079536174 -0.194384215667541 -0.188018419611486 -0.0705613188257624
"312" -0.641112715987708 -0.687371033131795 0.0959393750880587 0.0669960088191915 0.0991199027206899 0.02439382610709 0.0698044777042121 -0.0240613072742917 -0.0273148675833802 -0.109163002691725
"313" -0.785541792488441 -0.752079759260474 0.047886697256517 0.0456926967699638 0.0640520802377029 0.0548207354651465 0.0136041181158403 -0.0279018608627735 -0.123218246268155 -0.158959421711481
"314" -0.726044470488399 -0.721975607175727 0.111314801759661 0.120266353552827 0.125898993708079 0.0855301642752344 0.0746889541534566 -0.00217887260881528 -0.0458250582863026 -0.10140877974494
"315" -0.758721932315089 -0.71939103514569 -0.20886363321701 -0.204331855153603 -0.202063791308042 -0.166496734693869 -0.179616953865282 -0.133353098935547 -0.136568380073824 -0.0976616931711785
"316" -0.681668120502783 -0.639234317060955 0.267380761831619 0.293305057562772 0.280279088656418 0.272599693546199 0.180523574184107 0.109552514320729 0.0421415780815012 0.0285962421403242
"317" -0.608645365775676 -0.618298506879805 -0.0692342929403074 -0.0975703317106622 -0.0623114300811573 -0.0825988579126891 -0.0574200793774056 -0.0752674282721837 -0.021282527258057 -0.0362139989193
"318" -0.662802779880492 -0.64002909085185 -0.0348243736354566 -0.0617931669685358 -0.0568210881747576 -0.0268178427737122 -0.0385245476382402 0.00221311206466074 0.0185161585854266 0.0406279953137328
"319" -0.69985259942014 -0.71777444000076 -0.0283811442827771 -0.0202937977957569 -0.0253368392952118 -0.0334260104047387 0.000668188172106854 0.0128188979272736 0.0751652624181446 0.077215323118186
"320" -0.684068266547733 -0.681531030155972 0.262103200720078 0.209579771521483 0.260284270329434 0.21268779519209 0.209226519620871 0.126287136248157 0.0533308596970942 0.00669753245978759
"321" -0.695094225188634 -0.673096640438038 -0.0725413325045892 -0.0569433386623603 -0.0735609756033662 -0.0583503726113122 -0.0223884012681276 0.0306879809421639 -0.0217176577159846 -0.0138901428793924
"322" -0.864050837965437 -0.762072616059127 -0.141708979127946 -0.110892436483803 -0.154575880837651 -0.0708416944854464 -0.129307922767137 -0.0251913509775114 -0.11312671726667 -0.0334180521976937
"323" -0.75607399479239 -0.754908384227352 -0.0774570716069059 -0.0368249474914987 -0.0722513493775874 -0.0670692711759183 -0.10496197557054 -0.118436249356117 -0.137884991555308 -0.131559407470814
"324" -0.674383764743471 -0.67574914779255 0.111530708706948 0.144165796096588 0.11712929384835 0.0959588598965852 0.12530560014509 0.108397198295339 0.0561314375442518 0.0194062378410384
"325" -0.697155950988276 -0.767199386881523 0.152179374424923 0.111421938232972 0.189940738827389 0.06485433379577 0.157365364256722 0.01365191372884 0.0448768883805972 -0.0946977083738184
"326" -0.65965667997817 -0.712808940578666 0.10310952137758 0.101232634747681 0.123948284835033 0.0522207518610267 0.143392132250748 0.089097354562488 0.142497077546698 0.056340419624378
"327" -0.73312050091875 -0.729450666248331 0.0326021566807442 0.0145225192648429 0.0198753047049612 0.0326515376858631 0.0134015277751564 0.0204437852216576 -0.0539957243852758 -0.0321593083068053
"328" -0.696650990494358 -0.69665712016786 -0.0198217999652895 -0.0180136620214025 -0.0135407487245293 -0.0399230156903097 0.0392086054720877 0.0544773857369444 0.01442374632209 -0.0309620062974735
"329" -0.63348679330353 -0.715595784145605 -0.000311088351953963 -0.0609930102933694 0.0090183492653693 -0.0665037023344346 0.0190233042757299 -0.0507235070282821 0.0269193310293061 -0.0478028881757951
"330" -0.612978334533411 -0.671875925945559 0.0593310776892444 0.0637599839639662 0.089230215726299 0.0480253142844195 0.0569872806796896 -0.00770800988179468 0.0516234865489888 -0.00176906316705417
"331" -0.728070775597498 -0.695159603099295 -0.00847427895324224 0.00623461193749428 -0.013382300798966 0.0102636896132476 0.0471539980549316 0.124537047370328 0.105649873492734 0.12741659093035
"332" -0.79774106278395 -0.694511611901851 0.179519085531848 0.204967832483166 0.151619134577299 0.208755992863487 0.156903941934453 0.219273942203768 0.101971171397163 0.124368378273291
"333" -0.741310339464307 -0.697147462737352 -0.0762681952336743 -0.099065876428969 -0.0798555523679392 -0.0208598243799207 -0.0815961314375499 -0.0251673864935225 -0.0704875644468369 0.00135533124881253
"334" -0.700538901608706 -0.672561955204119 -0.105494375067105 -0.099592877382472 -0.113765584537306 -0.0693149065379965 -0.0965356953519532 -0.0424872188535743 -0.0878260344175437 -0.0274940553539213
"335" -0.542888348803302 -0.612945229887715 0.0379302906569193 0.00916593189567294 0.0610284433306024 0.00568396215344227 0.0211670989810518 -0.061567805086472 -0.000947580279198262 -0.0466518268675631
"336" -0.676513739789516 -0.624498095696083 0.0989444398983307 0.06552927202577 0.0818770559889142 0.100147799898508 0.0997240272357537 0.135520482849995 0.0338558978850537 0.0386261406907738
"337" -0.797604902792969 -0.705282308021898 -0.0823752438477903 -0.0626470616913356 -0.109149996936464 -0.0185027130581856 -0.0768115941335756 0.0408956318734895 -0.0332467585367957 0.0672753402203782
"338" -0.76721707218508 -0.709718780803473 0.0382783776909461 0.0254631540729582 0.0391183343568335 0.035901333300233 0.0595382101229833 0.0690821336381719 -0.0169256566976107 -0.0445343466733475
"339" -0.673158469530232 -0.661430099586447 0.089507126696233 0.0335293332675327 0.0798902386527255 0.0549212551462086 0.0923901641204572 0.0763970015100413 0.109692189319373 0.0759055985795171
"340" -0.673863529916535 -0.703890801602611 0.049911233534337 -0.00170498156577388 0.0239064307243845 0.0347412284589413 -0.0488424764910549 -0.0890664300935304 -0.0189684708531116 -0.00794059362679299
"341" -0.627848672816562 -0.646650163031941 0.0919852674245997 0.127406800666957 0.107550234329284 0.110039233127746 0.11542517780316 0.124516184296222 0.114577008021446 0.115962611149818
"342" -0.524782090244281 -0.604570398639483 0.162797526926078 0.104939157237678 0.164932074634987 0.0696949549348047 0.157553224662883 0.0601993206696344 0.157332722835236 0.0552621489407151
"343" -0.750472588371895 -0.736254662625313 -0.0536371437207475 -0.0671579674875482 -0.0497291240081418 -0.000515483314601488 -0.0471286475727803 0.000666008170062201 -0.000178498730713509 0.0525763625742644
"344" -0.724997089371376 -0.721162219206406 -0.320887209424194 -0.328321812358378 -0.32927076023732 -0.308146500995482 -0.288791801668749 -0.247955656514855 -0.187520213977694 -0.148124137915997
"345" -0.695696146898998 -0.630982208956967 -0.14483375909183 -0.0660623047714904 -0.134709265688962 -0.0377513037747845 -0.155876988736968 -0.0818409858629458 -0.161025507773219 -0.0456626002242582
"346" -0.884942603448081 -0.718143887729632 0.0736284988461461 0.113546831556444 0.0304051038580152 0.162194389755423 0.0443172396436965 0.184712204108518 -0.0257913441557643 0.0840358544386677
"347" -0.722847601943041 -0.662915171410601 -0.152803488662029 -0.131883702730328 -0.158742789214103 -0.0892843171508871 -0.140003679875117 -0.0607946554142499 -0.148315568722733 -0.0676836009898578
"348" -0.677336625203894 -0.737092572548407 0.193459580038569 0.152477604200655 0.194097021752976 0.134126141788669 0.188888137062858 0.124301786443387 0.131911117596334 0.0782528040492756
"349" -0.808044503861779 -0.739458155647961 -0.254507706721647 -0.19877007417959 -0.264326735242484 -0.151600314149964 -0.241969762617861 -0.116526165805108 -0.225499241084661 -0.113990070990179
"350" -0.746171282272114 -0.616668597117775 0.100400083631055 0.135041148588395 0.0819959660034081 0.203240318555846 0.0229652074762385 0.103824882737599 -0.0413658420203761 0.0733080194651883
"351" -0.685179870371657 -0.725400797299211 0.10872215327883 0.084118888313755 0.102631541741785 0.0579245127309622 0.123887658133356 0.100822858140651 0.10930317785885 0.0538230795902383
"352" -0.724468080849898 -0.697783557175087 -0.0673977390139463 -0.133882944024131 -0.0938965427669649 -0.102025316490279 -0.0847415790460202 -0.0866365224917991 -0.0679320588011256 -0.0893719879129367
"353" -0.84986633076253 -0.701176375720152 -0.234791122178568 -0.177789917228315 -0.263997334703576 -0.120805466072589 -0.25091788072103 -0.102181523393998 -0.113495435620216 0.0386914000679843
"354" -0.740235338627203 -0.687735342515596 0.257744724494476 0.261465066590061 0.258033229522801 0.272700864130541 0.245817570082351 0.248602232743117 0.0931904021722506 0.102515528579832
"355" -0.647653450949037 -0.708267600379417 0.016564434201497 -0.0643697967248095 0.00180481859232989 -0.0477028863191244 0.00345868073029425 -0.0459131204058523 0.00219281728620173 -0.0289716676442882
"356" -0.634345236359025 -0.658230751090523 0.125516951253521 0.0549804480751906 0.124245659731234 0.0656349519581212 0.100932192430385 0.0245253687992181 0.0170729837081132 -0.0379013035612502
"357" -0.785934112349369 -0.72690269063245 -0.0530664273852989 -0.0380115236336689 -0.0548045664898445 -0.0410167177823162 -0.0648804345154834 -0.0572973328454238 -0.179292763215748 -0.182565803145307
"358" -0.817927300115363 -0.735912904202303 -0.167021310904474 -0.15454127019241 -0.195778610489949 -0.092985202875735 -0.19580091467494 -0.090728813093716 -0.130521754701382 -0.0162669768654822
"359" -0.618499372104493 -0.660137398604174 0.214786877721347 0.241586230885936 0.231671184159656 0.204586938640934 0.178123486272085 0.108250287862341 0.0610715520066184 0.0201148235805618
"360" -0.781509077525948 -0.732429464959441 -0.188423450858824 -0.17450886543087 -0.19204848540704 -0.130653553485271 -0.1599886105778 -0.0797976653427475 -0.0880168802869251 -0.0127832344214593
"361" -0.762611911465105 -0.686300894234087 0.190004995930212 0.1977967924993 0.174421085908547 0.190201873428854 0.142073347271548 0.133565165046918 0.0844625718923423 0.0731325139602528
"362" -0.835332607538116 -0.685615537736363 -0.0825091861501852 -0.0904417879626733 -0.130812485941119 0.0100741270868193 -0.121509677622402 0.0235427254946199 -0.142856844026444 -0.00685694509237042
"363" -0.716298472207993 -0.672589178184508 -0.0933700226405179 -0.0822756932274539 -0.0917453628402502 -0.0665585937383146 -0.0840275241496627 -0.054405609402009 -0.079808165776601 -0.0610830799859066
"364" -0.810190930003234 -0.73420147783567 -0.0160535496849311 0.0293488056892022 -0.0183241047030069 0.0442311463612432 -0.0253826324346831 0.0298429421675745 -0.122433003361872 -0.0658501205092023
"365" -0.640335033912651 -0.656982414853447 0.150214297489184 0.156770004463816 0.142325171454473 0.12360017169686 0.142359448137175 0.122686631478722 0.134211230593322 0.117918326658268
"366" -0.747712796960719 -0.703201305114107 -0.0090822752956944 -0.0652897775820358 -0.0622692572290099 -0.0242117504763401 -0.101291929137083 -0.0918801804122656 -0.11182991713897 -0.066528135822988
"367" -0.68566101827429 -0.703433730721646 0.0925041964927343 0.0861362828030151 0.114294789337332 0.0753673562621756 0.105393736987775 0.0616652116496186 0.0975503796564938 0.0420848558021407
"368" -0.671924624661707 -0.669891704895836 0.00189149714763329 -0.000497553198116125 -0.01535829677961 0.0161213757416973 -0.032779562749266 -0.0141209214457245 0.0276177658281929 0.0847173295253186
"369" -0.712117970360984 -0.670819301603267 0.063877479592859 0.118568749246269 0.0551558938402698 0.107801977606564 0.0548093738340741 0.105334966354391 0.00542336755793471 0.0621271478490398
"370" -0.610658126700046 -0.676194963939483 -0.216398501221879 -0.291651934303864 -0.221856931014284 -0.257405376734341 -0.160910169911593 -0.15472273728646 0.0240245464335948 0.00427398718765974
"371" -0.737784605778018 -0.71711257124471 0.115895133867615 0.0753904650406001 0.0914606102640129 0.111686439331117 0.0277815716519776 0.0051187526833009 -0.0233297029369643 0.00651209030696275
"372" -0.629981328891402 -0.672578022682504 -0.238939071867821 -0.178281690260299 -0.21532190593909 -0.190365044189723 -0.207870402311457 -0.181952729636185 -0.122432085596805 -0.0729552493898695
"373" -0.777561649706656 -0.755815122433611 -0.0907584965468167 -0.0980526499119183 -0.0914152659656029 -0.0954028238620176 -0.0358042192091729 0.00436984632036792 -0.088743117371122 -0.111128724199259
"374" -0.571825595570068 -0.677885120708673 0.210833173498552 0.222343487730782 0.229476449114597 0.15691243874949 0.240462556144219 0.178231846711615 0.264643851050483 0.190687573803204
"375" -0.684104199651438 -0.62216111128826 0.131495198132595 0.146501518226363 0.119113721424606 0.177721002051372 0.0883476449033204 0.126149961098876 0.0605280823787239 0.116888945661323
"376" -0.637208479513923 -0.696336695729088 0.0349510568758174 -0.0267704952341195 0.0433775584219568 -0.0460677328690415 0.0571811777836275 -0.0279005395537287 0.0353365113798861 -0.063142867160846
"377" -0.686227098358194 -0.690288502660288 -0.0956227781703407 -0.0219165061086244 -0.103564679758185 -0.0703482803888082 -0.106773254101009 -0.0735997759577738 -0.097747282120974 -0.0420291653429062
"378" -0.63712973917147 -0.699191215300555 0.0440092283735394 0.0255387953913272 0.0710151925308235 0.00639053157861532 0.0493504952985548 -0.0310604334112569 0.0120516952405369 -0.0705805599865482
"379" -0.799340012669559 -0.754022252626795 -0.0839290830683405 -0.0219696911262753 -0.0939459288926173 -0.0303748963780112 -0.0959420477451116 -0.0345581040896293 -0.0732800376434979 -0.0130734756455853
"380" -0.769905008142523 -0.754602008437862 0.0614001635209594 0.0433685262760681 0.0671532002060461 0.0607720244682719 0.0651411618542824 0.0556884839319473 -0.0173881928836455 -0.026724999246555
"381" -0.754558210349652 -0.705935487241263 -0.155553489245645 -0.116278371886331 -0.165479814541415 -0.102585735797295 -0.137567310946725 -0.0535069649094788 -0.0282893005412972 0.0497290661560803
"382" -0.676741475031987 -0.686037562718181 -0.0783273476482772 -0.104888873623326 -0.106153270795672 -0.115191897559123 -0.0686948422681608 -0.052276260359574 -0.0804285816855661 -0.0902090258981181
"383" -0.688370375984393 -0.688830819429711 0.0104834147241774 0.0314216406213738 0.013078389845547 -0.0107637327221733 0.0408424059972844 0.0376799628220826 0.0121628615028749 -0.0124849503053131
"384" -0.626013376441209 -0.712568462316623 0.103409911226414 0.0639868138844012 0.107360454683423 0.0319120163478704 0.0659236326572447 -0.0387060167888064 0.00941226021199871 -0.0610753562634242
"385" -0.747941968398951 -0.669123366789726 -0.013996090677402 0.0435337579846735 -0.0130071122972594 0.0516462729458686 -0.0135726468401309 0.0512354890056412 -0.0514886860404416 0.00614795958526001
"386" -0.696571775313562 -0.736806162422672 0.112919930552347 0.0655525038905294 0.101605309597284 0.0659178972240841 0.0829778470744355 0.0329000115060091 0.0137427994820278 -0.0163992882357733
"387" -0.623016759848096 -0.64951293360555 0.088489231405624 0.127898016804937 0.12422626535511 0.0610751187428784 0.180012081379304 0.157082402055871 0.120884549139131 0.0377569914199554
"388" -0.730843988901547 -0.690642215168976 -0.171645767582585 -0.0919202634819711 -0.163371439976117 -0.119563980687542 -0.111859195331857 -0.035093022535158 -0.108674528728136 -0.0704257747848544
"389" -0.649260874218839 -0.650819890638705 -0.149708176217999 -0.168060792038416 -0.14407430944198 -0.167973202636808 -0.106635006544596 -0.11004061016458 -0.065511789350149 -0.108930515729266
"390" -0.785085173351887 -0.660804133232229 -0.0330290317725903 0.060003784392174 -0.0360003205566761 0.0777663218144447 -0.00647642725312131 0.128875255205121 -0.0312792960344163 0.0761927318103132
"391" -0.713390308776684 -0.727402990327422 -0.0411661313590327 -0.0308315778707506 -0.0380213294587371 -0.0312656484057 -0.0436707440357819 -0.041972642840703 -0.0361943512128623 -0.0187088814525723
"392" -0.760291149687997 -0.759769486051397 -0.225185986467835 -0.141183219722409 -0.22493532454095 -0.195876847238862 -0.178362814880731 -0.114144868879939 -0.0861161209350253 -0.0394129917278344
"393" -0.578586520951275 -0.647026322358093 -0.0643740396421018 -0.0540189305559028 -0.0221741692801622 -0.0931771966732758 -0.0114720597288414 -0.0758909543990895 0.0446075643890084 -0.0333506063049199
"394" -0.697553742943627 -0.644431667593219 -0.0276013154635463 -0.0407880830275144 -0.0492515420584394 -0.0036401579836494 -0.0776398439608525 -0.0520200811916717 -0.0461899256320955 0.000747475209500924
"395" -0.804275834720539 -0.713606682383922 -0.188480773644526 -0.162057022730758 -0.206676845377722 -0.123415397191724 -0.208285489733984 -0.126324922433975 -0.164383071790101 -0.069808732277769
"396" -0.808109721611881 -0.720057545750615 0.0825997697791047 0.089421538816074 0.0926386030536937 0.160407240565244 0.0492154857694192 0.0845072647416372 -0.118081347656345 -0.0751319214833859
"397" -0.734985882313861 -0.742626356783366 -0.194647622385882 -0.180965285998379 -0.184112657713428 -0.181001577893495 -0.157515351542319 -0.133123829678505 -0.08295030834466 -0.0673596286327376
"398" -0.779191445909508 -0.675013690387892 -0.0801382501240605 -0.0264675564981527 -0.080994858032492 0.00183053348277082 -0.0654138854057819 0.0257919744461327 -0.0791024588048137 -0.0120545219408287
"399" -0.750050581326983 -0.770232345737724 0.0382311025196344 0.0133190739281369 0.0267282559380277 0.0175199475214518 -0.00315278609538477 -0.0371962314740509 -0.00628728354549565 -0.0110863557343125
"400" -0.640387987027038 -0.68935194713461 0.0262285746680552 0.0217373223091118 0.036460488442285 -0.00787816500073469 -0.0184940813914948 -0.0969628729775611 -0.0279874719469574 -0.0712573382435024
"401" -0.72813439407922 -0.694935394341355 -0.169698457500504 -0.13719847647865 -0.179272876755344 -0.111183578287902 -0.149202471542798 -0.0584714361833075 -0.0353658296262641 0.0613452054595661
"402" -0.825871683717731 -0.668677248589937 -0.139961225580144 -0.0817174326424739 -0.173009815441528 -0.00261478613938814 -0.173708950953314 -0.000762526333784808 -0.13766718512522 0.037778767284348
"403" -0.762619931321367 -0.688770914561308 -0.24461790371867 -0.221204232161605 -0.259183932901443 -0.186065482397758 -0.255844266128712 -0.177798121396576 -0.257070849747541 -0.178269800626423
"404" -0.760786227866882 -0.702932443866457 0.00484397497649801 0.0727766619796036 -0.000445588721865784 0.0700547764213284 -0.0437115453988431 -0.0046552450594298 -0.0017793695896667 0.0673503871852669
"405" -0.720682112364457 -0.69356071862562 -0.0180970906148622 0.00937699068460252 -0.0152823293758733 0.00249303297137935 -0.0231819860235613 -0.00713286415283695 -0.0216091052625091 -0.00458876977490436
"406" -0.713349051073185 -0.718124119097332 -0.134088965172984 -0.141452224831059 -0.138494283664798 -0.141150855379961 -0.111482362629186 -0.100361973493074 -0.1221160986031 -0.116738868107465
"407" -0.740144275505566 -0.693151576784942 0.00244409022188978 0.0161966762504422 -0.00368035345149248 0.0275517991840411 -0.00501025237908485 0.0253092786237481 0.0204897936206359 0.0452211655423229
"408" -0.715884137061922 -0.687821932308044 0.00355072843446332 -0.0365497428520131 -0.0148849728041761 -0.011025001718354 -0.0374481104182477 -0.0493982618634476 -0.0666140899510805 -0.0684431983711693
"409" -0.585349103167039 -0.690720416181107 0.113078615255234 0.100462389246861 0.152786203277878 0.0447092009565091 0.15570074932265 0.048410831967325 0.111566967998241 -0.0154655703919989
"410" -0.638704301896671 -0.659972369872215 0.0477700645707556 0.0731436249200092 0.0648462472281167 0.0466698539988915 0.0795085180774792 0.071662119294731 0.0308837288524526 0.00452793752025576
"411" -0.701516309418217 -0.686987574914047 -0.0389735493460321 -0.037160463665622 -0.0564483187859739 -0.0566437921043418 -0.0636157087978266 -0.0681092722821122 -0.122485173307089 -0.126354826428511
"412" -0.659073796690668 -0.695153509663117 0.051492322022557 0.0560959518631879 0.0833633703380655 0.0357431615106498 0.113867533689834 0.0849558529821772 0.0677392782217455 0.0111238276469929
"413" -0.762093060892525 -0.681093357951416 0.0399385510815934 0.0373809986266559 0.00408742870087566 0.0636322963194341 0.00708921908507518 0.0690620445406066 -0.0877643639117054 -0.0361040431635996
"414" -0.818138346365357 -0.642102292866104 -0.0384206045323468 -0.0034547457738233 -0.0653025103408487 0.103208782841143 -0.0944138869436071 0.0516523806951015 -0.134635678253426 0.0263341998025474
"415" -0.562654069297783 -0.680652593108529 -0.0596236541624797 -0.0512031320985287 -0.0437615537720939 -0.118761128199908 0.00963370325854516 -0.0270722335873704 0.0609515341697249 -0.0317131006811108
"416" -0.649723048441129 -0.726611191652861 -0.00760571773164854 -0.0378564320240215 0.0164039805740053 -0.0678330551996034 0.0634747397922919 0.0144951040865962 0.0549812217455079 -0.0163857549784311
"417" -0.696010526584341 -0.641646833940056 0.186686114286283 0.155834543258417 0.148003950251077 0.213839196988261 0.0883411313266812 0.10282281364886 0.11784780391518 0.205439970305166
"418" -0.802146045644221 -0.715441571107936 -0.364279375615917 -0.402210256373716 -0.412972623874511 -0.313906060716191 -0.417335373271399 -0.322964814771621 -0.308575020030725 -0.217465878942626
"419" -0.658858570082298 -0.673762362045077 0.0187079686193515 0.0271711860599445 0.0330391757142346 0.0409221186736963 0.0335767726205924 0.0412846959148967 0.0329983956623362 0.0536851758968583
"420" -0.779302769725875 -0.67051779728167 0.0332260302934657 0.066929195498167 0.0255973046861589 0.113039371969068 0.0216875233808093 0.10516191313243 -0.0240654192926123 0.0626403922317064
"421" -0.740153906775368 -0.676906016326175 0.0216669002291822 0.0118389490634112 0.00367820333533027 0.0608290969008896 -0.0639312356972202 -0.0471146414473273 -0.0928952515269644 -0.0241434829491233
"422" -0.648223398658239 -0.667919449818662 -0.0384882671911076 -0.00735977478893705 -0.0253507571584862 -0.0435084279836723 -0.00143823434832807 -0.00142008544710467 0.0297406488749754 0.00471064497340315
"423" -0.653982986708639 -0.664930623134894 -0.0114849182234229 0.00113051694821805 -0.0141471934510139 -0.0285141849621655 -0.0362060850131781 -0.064890796547633 -0.0376305122372929 -0.0522058578201768
"424" -0.648800393749695 -0.677431174170004 0.0211070267853969 0.0465871662017613 0.032970717529126 0.00281501057693159 0.0271574853510228 -0.00828849168215401 0.0113565418508672 -0.0324466635968777
"425" -0.709382201308212 -0.714743785712593 -0.0846838502736045 -0.121331339384078 -0.104289669286956 -0.119792352619183 -0.0672049523693479 -0.0569116299352336 -0.0157366829002631 -0.0321171495055611
"426" -0.733933139514666 -0.748790531622941 -0.0748185571312922 -0.0505877740470954 -0.0649414664975042 -0.0922321366240182 -0.0505549077899967 -0.0679214059922466 0.00487092547943958 -0.0187657296744923
"427" -0.745963142192218 -0.794676297580147 -0.059700774144412 -0.0547751780016629 -0.0535088018524268 -0.0724310742628729 -0.0349242648518587 -0.0377360817155597 0.0151700049356906 0.00534762214982962
"428" -0.755559615731245 -0.708450332662572 0.0475991364636747 -0.0113269737782412 0.0302574653917263 0.0721626760049224 0.0590754447488236 0.125568856786644 0.108403280451699 0.148840453724823
"429" -0.579852956509114 -0.675869373609488 0.132613327274236 0.101577894183067 0.13763038540666 0.061999602861829 0.156623545551068 0.0979080989738899 0.110208438792816 0.0518057930285498
"430" -0.679974547952536 -0.660948169112613 -0.059820869989689 -0.0276251892110089 -0.0623560637592125 -0.022928109458593 -0.0787009297059495 -0.0484577690098129 0.00945928021067821 0.0490731334433619
"431" -0.673021388349445 -0.665932396402541 0.0307427607294642 0.058088724659508 0.0369984633361638 0.0715357811560871 0.0494242058028652 0.0943609211315639 0.0884711648605993 0.134189501534606
"432" -0.718324095492309 -0.689830608184374 -0.133123331357847 -0.155330711592302 -0.155416637023425 -0.139335691098783 -0.183617173108867 -0.18029133753355 -0.178321809333386 -0.166175685859308
"433" -0.760133794598972 -0.697053937219618 -0.0704132724017312 -0.0628197239987996 -0.101152309216702 -0.00438218123962423 -0.0956418644762563 0.0070603885759652 -0.0648838713125468 0.0578273132846747
"434" -0.653546929336016 -0.644264067214789 -0.148897540320154 -0.123993885272314 -0.15124355082204 -0.12658726367286 -0.102592152860814 -0.0485418314163771 -0.0797495901472366 -0.0560070966058519
"435" -0.803090114393721 -0.706586631037005 0.0203153311929481 0.0714727209448773 0.00389796639842044 0.0952464511864643 -0.0169179853527932 0.0598161926479179 -0.0768440484798024 0.00416203241463326
"436" -0.713409041632405 -0.676081028889919 -0.0634794167792882 0.052522051896805 -0.0417753310555621 0.0158244526804178 -0.0280113319985973 0.0360706421411833 -0.0162307674583509 0.0291550248740482
"437" -0.710650939540777 -0.676875104428388 0.0231912135966427 0.100245486826263 0.0253630944558136 0.0699331383156525 0.0175326371656553 0.054777573523697 -0.0346714791584451 0.00586288755716062
"438" -0.655658474478318 -0.659568281283792 0.0619434093449447 0.0301061531160548 0.04750808415382 0.0371356722998005 0.021838736043971 -0.00652283293323405 -0.0014314343092488 -0.0145575541061751
"439" -0.724970297140636 -0.678046178262762 -0.00941244697325129 -0.0521502706113885 -0.0477240691735899 -0.0336165398653012 -0.0433235210385477 -0.0323836279486638 0.0114263360195294 0.0304300546442942
"440" -0.687464304207156 -0.714824443743452 -0.0319933610188406 -0.0328509320494696 -0.0181177568870361 -0.0588507166448904 -0.0392599329657737 -0.0931404637402186 0.0307331149972089 -0.0223528104728756
"441" -0.672347888040755 -0.673074077373185 0.288661556670074 0.257688242327983 0.26651178120083 0.225352134956644 0.23329488619967 0.163394576362905 0.0969514584264137 0.0455072147302001
"442" -0.682286174499374 -0.692725137970941 0.0669523445823864 0.072477811725537 0.0702430406879433 0.0502328832098478 0.0636443597846762 0.0387514579132857 0.0315900742284827 -0.00652088284601538
"443" -0.603144438703312 -0.62525319347125 0.124357230365743 0.0710250749268407 0.139458082585236 0.0732942261930045 0.189477211452003 0.168570020403164 0.168933598975556 0.0873097287324035
"444" -0.733308394791133 -0.691178099506614 -0.279361097904513 -0.270709050693211 -0.30156798386455 -0.233727442474515 -0.275177858335706 -0.194467395385801 -0.207865241526479 -0.120586245002287
"445" -0.764223589497426 -0.728785532738381 0.0538469036516314 0.0474675157445211 0.055622180913972 0.0665411697289889 0.0575801145572347 0.0702042650192392 0.0397159111047862 0.0422649669874552
"446" -0.826290325560373 -0.698023075388532 -0.00557617863469627 0.0531542538415645 -0.0154297281877735 0.0878987387307359 0.00565424245813182 0.12294098534531 -0.0362228466250964 0.0506087922118626
"447" -0.678880679884281 -0.661717763838627 0.277171772897786 0.260826147065485 0.266869601167144 0.253897721541096 0.241521175097569 0.204721571263298 0.164582723358694 0.153314610133726
"448" -0.64214379787642 -0.719698634153661 0.113604932427129 0.0582085693239012 0.103210944881175 0.0203175322661099 0.0519403736979728 -0.0696907907316873 0.0962636268288782 0.019947783522689
"449" -0.768199010529614 -0.70221190682308 0.0168721729008424 0.0458965196748587 0.00438399254918417 0.0739002578394621 0.0277083421896783 0.118339436074436 0.0576126714598349 0.130174778464537
"450" -0.530495940475248 -0.660411356246049 0.195584392270214 0.173622856667367 0.219403834085027 0.103330072365966 0.202687253287332 0.0727560285447378 0.19177492030896 0.0861258657454597
"451" -0.667161959701115 -0.6856059668644 0.0691490995930528 0.0555189686384984 0.0711905124637007 0.0683308612711524 0.0537720669903777 0.0403229024377302 0.0710781033842516 0.0729242907717128
"452" -0.607239370380946 -0.680944032501172 -0.0991493419409546 -0.141136782071431 -0.0954404263269888 -0.145576306890106 -0.0453086004935766 -0.0551869362964548 0.0536414591069525 0.0140967022053121
"453" -0.591766755637634 -0.655630378039051 0.016867107665362 -0.0468242982104894 0.0251079834096517 -0.0501278400656379 0.0115693157274905 -0.0665831493864577 -0.00296009290544516 -0.0895429711010578
"454" -0.721710760469238 -0.726593346119156 -0.192349363858606 -0.168902605051682 -0.174622873199045 -0.156924657145125 -0.19233627965091 -0.181449617876893 -0.138413912767395 -0.109876294064424
"455" -0.701888504615545 -0.648727456837645 0.136989269776094 0.129371825066137 0.11895270217762 0.148178378497463 0.117060104187565 0.145454196086813 0.0424561335253573 0.0592577761971999
"456" -0.693681859553629 -0.655460023485427 0.0413000955732939 0.0580070862497603 0.0286957065496061 0.0831026815263116 0.0095337277986935 0.0489542829359479 -0.0111963388057861 0.0492779253613157
"457" -0.771398011062606 -0.657197751384171 0.0287532289627258 0.0668971380505667 0.0227694570564856 0.104765989578856 0.0307076467443268 0.120588067726492 -0.0547254848786456 0.018974809443772
"458" -0.777041283469868 -0.65989934536925 -0.183483906487484 -0.159575626555758 -0.221117639375597 -0.112590473101645 -0.218836497467207 -0.109935076257965 -0.214019627366061 -0.0900509957193979
"459" -0.728790223763609 -0.71357691363291 0.00249838823763474 0.0400305880448828 0.0212870399571458 0.0465082547836615 0.0117838118566854 0.0286048860260096 0.00119706881906833 0.0230167773096574
"460" -0.645188418145284 -0.653752411644369 0.0700987852805914 0.150606977111931 0.0754443178887399 0.0948227905809183 0.0362613882127869 0.027863282102851 -0.00823118895892108 -0.00300638880429104
"461" -0.790331333992188 -0.770019403364653 0.0929521865523135 0.124867815348384 0.0811052747726181 0.105981258985637 0.0490114838886791 0.0462810579779875 -0.029629233535107 -0.0120621834334571
"462" -0.740720452214652 -0.725244746334549 -0.0396863162825861 0.00743489492185522 -0.00777612251477093 -6.24474284280362e-05 0.0264094382649907 0.0551288132355617 0.0406219803415663 0.046175454861343
"463" -0.718853696893362 -0.699691974882005 -0.258841958883448 -0.256681352790167 -0.260232694187149 -0.226052586536835 -0.273267818469171 -0.242635572280462 -0.166362823317649 -0.133481537724055
"464" -0.737476981710383 -0.696663582312501 0.0191561990906481 0.0637578593014325 0.0212679900659617 0.062350649541983 0.0391537353483799 0.0948074528693868 -0.00476349146231489 0.0422038165657636
"465" -0.533028391501621 -0.608600605564462 0.0974534284372811 0.0804530413642739 0.113442376269743 0.0424651268372041 0.118267778870758 0.046273858380444 0.137611187514695 0.070120735095247
"466" -0.687124112584777 -0.675481090201831 0.0222191057058708 0.0262251923387147 0.0130131783285651 0.0237755602119046 0.00944818919014996 0.0188688703595283 0.0258312101206216 0.0454910802002159
"467" -0.612260090595305 -0.671275414951975 -0.0520035535590846 -0.0194909548424247 -0.0404406518805987 -0.04121228236364 -0.0560029578025936 -0.0672298782489696 0.00491316803311786 0.0254525132655689
"468" -0.590664392240716 -0.673256774572864 0.141302072958541 0.107039521846871 0.174841587757568 0.0867829995083241 0.198155245696798 0.130328860329777 0.201349160577626 0.105779341340159
"469" -0.730197690404856 -0.69124037721796 -0.0120394161716972 -0.00986099236534213 -0.0342937539834811 0.0119071685306128 -0.0565383039434152 -0.0249048030339129 -0.0565602434112119 -0.00217766999985005
"470" -0.844743005610538 -0.717265967861414 -0.127462221381388 -0.10525248056688 -0.131903282240492 -0.0403448980555623 -0.138581437665082 -0.0531949129103772 -0.200272076529003 -0.121385217011932
"471" -0.702462158502808 -0.71097918241128 -0.00709159981887631 0.0119285778173529 -0.00578742840727447 -0.00833558149522912 -0.01252104773909 -0.0210123688258158 -0.00665124716971986 -0.0193594966739978
"472" -0.705619020170253 -0.744926588825866 -0.064037890132443 -0.0795283344486105 -0.0612337214463656 -0.0869478214805728 -0.0718853361157899 -0.105191198203483 -0.0027427982961069 -0.0252593541269204
"473" -0.645891120355593 -0.700141242355942 0.0440532547866303 0.0390487669448144 0.0588777261309057 0.022810441403773 0.0447798725138657 -0.00454076379313226 0.0378777281445295 0.00500840888274189
"474" -0.705962105497412 -0.685772901639068 -0.0982777860840109 -0.0602352550952886 -0.104738625845172 -0.078868729980498 -0.0712501195762751 -0.0217005605857633 -0.0591665523983163 -0.0307437742329738
"475" -0.679558670547384 -0.632606914802415 -0.0730668259809449 -0.0322283192650149 -0.0967026092081651 -0.00601229857155081 -0.123211090317837 -0.0495676985436084 -0.115784317836531 -0.0136785482362323
"476" -0.695967285164292 -0.647993765516542 0.0106328732779364 0.000688745118298071 0.00391774642643397 0.0412387079264543 0.0146542951084565 0.0592743454471866 -0.0311843596312643 0.00570676531185549
"477" -0.754195860058325 -0.692627912134333 0.0253655410851828 0.0342079167278 -0.00724418675949983 0.0732195041655575 -0.0460393447957204 0.00805917877828461 -0.0650083106891831 0.0237710262419281
"478" -0.720362340349803 -0.687536431799091 -0.078319055541496 -0.0657516056782595 -0.0927429864780292 -0.0561858398906619 -0.0754821100710468 -0.0273564435728054 -0.0301923741366393 0.0181418102182381
"479" -0.686524683443124 -0.630556869789979 -0.192522290130007 -0.170229677538746 -0.22244113611099 -0.125351516495999 -0.180213577087743 -0.0598565845074854 -0.0428999066496887 0.089870538077769
"480" -0.652627989826844 -0.704525763188248 -0.0739672283818277 -0.0799611693844069 -0.0655150019899434 -0.0935765802836891 -0.0785473523583661 -0.114834784942587 -0.0390920492258237 -0.0555060396137296
"481" -0.692183299836436 -0.697185854165667 0.00393770067431579 0.0111313592680098 0.0160250258566138 0.00456547098944943 0.0452119990427465 0.0570745142354478 0.0116249752990389 -0.00208548632737437
"482" -0.724060063964257 -0.649520673726588 -0.0726609619073842 -0.0476483810877421 -0.116193896665877 -0.00680593327734483 -0.174367591279487 -0.101042707729543 -0.0988307523826556 0.0262208462192541
"483" -0.640039409046661 -0.639818559999618 -0.0324464828180668 -0.0283208671973577 -0.032383125010953 -0.0211346118546857 -0.0513130186812188 -0.0534040318722557 -0.0189939842393254 0.00386323028172405
"484" -0.621252465303068 -0.664733288220875 -0.012198406727835 -0.017719261455976 0.00173460934773837 -0.010202791907269 0.00247505180364295 -0.00829108006145687 0.0821580664297568 0.0770616442290102
"485" -0.849759463988947 -0.769061185953275 -0.100311346451312 -0.103153585257912 -0.129653108514739 -0.0714146736893516 -0.132039786863798 -0.077798548160703 -0.145086679253822 -0.110867987103235
"486" -0.737343836948887 -0.713271831355168 -0.171139467576828 -0.185871025854514 -0.183142012294765 -0.146578385877221 -0.18212557292264 -0.146120846170785 -0.150968448381327 -0.110128183419503
"487" -0.59277598602153 -0.667013407269199 0.124285486546178 0.117148183923852 0.136770508227084 0.0767746670154398 0.112468235716002 0.0320234462049571 0.085118306619089 0.0268890771832311
"488" -0.601272814922577 -0.697927807195659 0.100444349306121 0.0692894879749515 0.118595012941088 0.0563304736645973 0.123054072827153 0.064005665395342 0.175507475994554 0.12769087192668
"489" -0.710921953831879 -0.681172034113078 -0.0732124239812188 -0.0615273983271835 -0.0750777027419007 -0.0370220068390636 -0.0957214791757199 -0.0678111786130193 -0.080276787026143 -0.0425211856839388
"490" -0.6689949769618 -0.705989247974382 -0.0127203461791205 0.0237211026924249 -0.0073493228978232 0.00300502281838808 -0.0240269430316695 -0.0264547235884752 0.0158512938653944 0.0383555842391614
"491" -0.649146795024963 -0.638318688429376 -0.0434606357193698 -0.0145903804873887 -0.0404364407347163 -0.0273187962884191 0.0232184628927417 0.0830642543728566 0.105493706196423 0.11951191295393
"492" -0.601695021514909 -0.669534494324877 -0.0405705769720955 0.0159217615688402 -0.00756522944623911 -0.0488806146203512 0.0223099451142091 0.00787557223244691 -0.00739777698410487 -0.0434491832695986
"493" -0.558870639348114 -0.593177572893774 0.123823726532444 0.0833228604188966 0.128153871351703 0.121177697531737 0.0915889255420061 0.0618658685994936 0.0765295329097254 0.0720136981274195
"494" -0.764381025652124 -0.703827089086268 0.0467701921961013 0.0118495373346718 0.0490220187920507 0.095811238261969 0.0570090296040315 0.102617948365177 -0.0297189669781661 -0.00435581713804981
"495" -0.628321651352481 -0.687714152076561 -0.0180981620195373 -0.073290625093444 -0.00731255566726022 -0.0955854115545024 0.0418510289679506 -0.0109368029933426 0.0228660738830625 -0.0783792531168413
"496" -0.717184989234864 -0.703206022644137 -0.110200344737007 -0.0796868529632406 -0.0965502896010128 -0.0808817112697958 -0.125141088654056 -0.126166362963726 -0.0808714110935629 -0.0547645009504527
"497" -0.611059427721065 -0.577646948239733 0.0139514983243627 0.0181790560309549 0.00222797033651837 0.0262531295751353 -0.00765047173986069 0.0101856028609048 -0.0384160112795903 -0.0171365287198635
"498" -0.668725614007613 -0.625936856329606 -0.0619079659812235 -0.0533497525757747 -0.0660668615610328 -0.036264172657267 -0.0676595782595508 -0.0387118278293367 -0.113129299967828 -0.0867492887836441
"499" -0.784263778913487 -0.667032797444989 -0.0933657716193107 -0.0734081969984532 -0.117857603338904 -0.00383436484917424 -0.103724919641792 0.0190691898855203 -0.0942266237100225 0.0193157293002825
"500" -0.653916864877724 -0.738350105775213 0.0254687183790637 0.0606666702465732 0.0592312943937971 0.00395815602022288 0.0222274424427405 -0.0566364228543407 0.0249116747096337 -0.0142643641996402
"501" -0.633616148110956 -0.702049374247779 0.0738503371062955 0.0599988681897437 0.0897793434330911 0.0152440952402408 0.114762352095944 0.0610416235176088 0.0934630050649282 0.0147062737663552
"502" -0.673321448798385 -0.677643849342109 0.105697544067028 0.130278385615851 0.116349746920968 0.119331204883638 0.0816931774254173 0.0608631841743492 0.0259990889717741 0.0219577688942729
"503" -0.650644241949492 -0.646952761580051 0.0470595656053576 0.0425186084928776 0.0389824079582735 0.0261646581610722 -0.0158225119576807 -0.0605789400043124 -0.0693002779975854 -0.0770360419241933
"504" -0.700962860660067 -0.71229533709593 -0.0595085526550373 -0.0344178038889082 -0.0425844999997515 -0.0451255707461636 0.0169748667540851 0.062846835913791 0.00857835752592936 0.00207420845852581
"505" -0.785851465236585 -0.723133372008669 -0.0614109509637884 -0.0838405047556329 -0.0889189154044597 -0.0152928040469005 -0.10560736963135 -0.0451236925869674 -0.102192447630099 -0.0156106707968536
"506" -0.725706847792019 -0.622905207445481 -0.0518238938415633 -0.015275140320445 -0.0479644164473242 0.0222356220513371 -0.0481424446430841 0.0220275649573418 -0.0435714610166215 0.0250466950958829
"507" -0.637896760668236 -0.661496773412734 0.0348558617867898 0.0212718738384581 0.0431318574628325 0.0512583578429316 0.0401332326825043 0.0453070610229091 0.0999897498243113 0.126910681623064
"508" -0.774526066515913 -0.75123817746803 0.0641408058061819 0.0679289966530712 0.0731459889460203 0.0598403802211013 0.0784312506016392 0.0673700358504171 -0.0443118308869209 -0.0699080337631428
"509" -0.751436723214815 -0.664835866043413 -0.0266858825060401 -0.025179964837843 -0.0510875066209691 0.0100747155792887 -0.0452431819047782 0.0206915697909189 -0.0264622410924869 0.0306550895610439
"510" -0.761040632569644 -0.686374250806968 0.0593956972242182 0.123483087067225 0.0511597923510588 0.122361808229116 0.0102396530736936 0.0506372317381507 -0.0181051330351663 0.0452813576938672
"511" -0.707464834047727 -0.68301520560851 0.00115194523246714 0.0195519135231501 0.00209853962567544 0.0158063111990601 0.00627151247545185 0.0258934879294061 -0.0532890926506378 -0.0503213571869889
"512" -0.847173984433534 -0.768618662197943 -0.150012882556224 -0.136240978788025 -0.167771170878524 -0.0940933381711007 -0.179935954722392 -0.116126743547647 -0.0914635675426075 -0.0179093058063149
"513" -0.580202696600844 -0.662753170413203 0.0230539413960164 0.0228854329051037 0.0280559955148955 -0.0330157403290951 -0.0091485434975089 -0.0949034661135653 0.0270277618752318 -0.027274198008588
"514" -0.748829395345657 -0.704097662170603 0.0211036709940687 0.0654345495322103 0.0146082149458681 0.0623405065737804 0.00683299755126822 0.0485194009701266 -0.0442297432937917 0.00115121136912008
"515" -0.586248032183045 -0.6034531226011 0.0614343914598636 0.0637960533928229 0.0478866513518652 0.0617166621658912 -0.00158048196992244 -0.0124634940573679 -0.0294066428363184 0.00536478812558768
"516" -0.605730073202357 -0.650677233620154 0.0178566072466949 0.0129204076939042 0.00550194474051015 0.00135477378997707 0.00944874868986819 0.00839439878443079 0.0360694698155239 0.0444879805163446
"517" -0.761459277551007 -0.64619994624413 -0.140813507530377 -0.108848829697466 -0.157850220269688 -0.0688526666681633 -0.161772411289808 -0.0753002759502206 -0.161910257226633 -0.0801462530460988
"518" -0.666939223956894 -0.646764080836844 0.0152297999010075 0.0278926134666931 0.0346875983794971 0.0449479399015103 0.0756318563472144 0.118344010783679 0.0219051169121614 0.0225708290068847
"519" -0.835692791873923 -0.740933944472348 -0.132118328347826 -0.143975382684526 -0.163816874394563 -0.082403252001839 -0.200456724885712 -0.13989446501778 -0.182370880190081 -0.10444529379639
"520" -0.702847368219427 -0.699505828353672 -0.109893497202296 -0.114325199338122 -0.116734821570181 -0.110629355630879 -0.123044522298212 -0.120839550719224 -0.0869211891178884 -0.0801793012603076
"521" -0.628537331371877 -0.586099077404117 0.103279019557928 0.130928956086552 0.0942810853263942 0.125464638273786 0.0810488819759282 0.102242494994856 0.0716762218994169 0.0936557888041704
"522" -0.685040036797544 -0.710064078423708 -0.042282501386911 -0.0890484132203877 -0.0432223058186945 -0.0763546562396547 -0.0436239687923956 -0.0778254503643953 -0.0271877960297396 -0.0616382090693266
"523" -0.704747571970142 -0.682355010798072 -0.120457255307885 -0.0888958414631343 -0.126207857584217 -0.0835492282448671 -0.127230620349482 -0.0854423318783158 -0.0897242281704586 -0.0438933556461032
"524" -0.746135086231853 -0.65325732951591 0.00654025336907035 -0.0217503865233841 -0.0101052284374823 0.0860304289839171 -0.0598818926735058 -0.000464913463605426 -0.0155905810838082 0.0832149900708026
"525" -0.707640686682017 -0.691343404776515 0.159243554559968 0.092857909999113 0.144183792837804 0.124790870709125 0.118647720558276 0.0833255919370229 0.038928721807474 0.0159334279772726
"526" -0.784112239484738 -0.687046875680719 -0.177853219915014 -0.141739911714985 -0.191956917159954 -0.100774294683509 -0.225303209141221 -0.148452339296215 -0.224814209590703 -0.136173185673656
"527" -0.749556170297006 -0.727102692789693 -0.098630713182028 -0.0620045940440684 -0.093286151891761 -0.0654913857345215 -0.0805263224763638 -0.042072476943884 -0.0450374826640734 -0.0221629922371351
"528" -0.650170828558733 -0.673966789655411 0.0616340561672218 0.0994482761204668 0.0691629063459452 0.0354720803387468 0.0716829562995746 0.0385161482553088 0.0253695906088652 -0.0327827357166069
"529" -0.674905894236819 -0.663777011241302 0.0659999709954788 0.0895943786266947 0.0587464417438755 0.0489829211588116 0.0779243248341223 0.0805150122715831 0.0847856155089892 0.070043394544233
"530" -0.754165788891953 -0.705793192102059 -0.0510850635632146 -0.049502928241484 -0.0680933258935579 -0.0126318317831599 -0.0721503072077564 -0.0197629385227565 -0.0332307109122848 0.029334850623888
"531" -0.596111417797693 -0.669184049086322 0.0811741881441423 0.0505493527755373 0.0929095267062944 0.00744933703130223 0.0582086953863788 -0.0483802788261437 0.0374399823896081 -0.0471470317827971
"532" -0.719584964880405 -0.695057361107861 -0.0447485225265725 -0.0684158067111001 -0.0708996077353602 -0.0335557391451649 -0.0460321469623913 0.0157976625446485 -0.0654539665872196 -0.0239673175168017
"533" -0.726929016653607 -0.673587200728343 -0.169467759911591 -0.17227781912131 -0.190514899457776 -0.127767914178773 -0.179316053608898 -0.110537485236311 -0.141846949558629 -0.0836674296229157
"534" -0.76437166909126 -0.6416722266059 0.110661843504558 0.121959176034876 0.0925257002118339 0.17822039894394 0.0842064237179779 0.166508327111349 0.0376402051600743 0.109322292777874
"535" -0.777677179696076 -0.666341863651625 0.071327860275083 0.14554151464466 0.0786212310067456 0.186888902858795 0.0611187985844602 0.156401159715673 0.00893084242457938 0.105339212117831
"536" -0.706245817600333 -0.680810403957973 -0.0140823032906001 -0.0279408977455787 -0.0287005565384403 -0.0231359975922491 -0.0244891348898369 -0.0179663547363242 -0.0114563463902108 0.00165407523500311
"537" -0.612765830563075 -0.663112615435782 0.270957721742284 0.252748377867091 0.294130029175161 0.191633257291122 0.270988121051026 0.152296952859473 0.130206133033082 0.00521747118614327
"538" -0.695981783830956 -0.713666913224414 0.105810094319938 0.135371650889501 0.109590244921888 0.109085365015086 0.0828359805391619 0.0605960023939202 0.0371300826889025 0.0309196007413096
"539" -0.749216918742974 -0.690452109190096 -0.0251410612435685 -0.00754814036560822 -0.0257012870856119 -0.00118084779894351 -8.68249212796146e-05 0.0386499690969867 -0.109223506991396 -0.0927615083158487
"540" -0.676143851872353 -0.68617233116582 -0.206762406806731 -0.205991698448233 -0.207845081411753 -0.210313974850797 -0.154438012877508 -0.125594948670585 -0.0853567524297693 -0.0855747658963032
"541" -0.780295703178961 -0.689183854448862 -0.194883091433855 -0.207004345301257 -0.21168440845028 -0.125641218343453 -0.200981787642745 -0.113329115897972 -0.150692233869264 -0.0676536876963884
"542" -0.863028605338481 -0.738360617830716 -0.15327795017178 -0.135942127722112 -0.184057073463594 -0.0900211400569035 -0.187319697665142 -0.0976876987357291 -0.289180377169786 -0.209706221158465
"543" -0.877645077731098 -0.692167500833451 -0.0445010906144038 -0.0310081480025183 -0.075346339258206 0.064545255175092 -0.0368049764584281 0.132030352204245 -0.0938054384799104 0.0211033902447406
"544" -0.771082861572897 -0.740902507821256 0.115222322830787 0.0807221906553872 0.106529144096314 0.099092511280949 0.128739494543851 0.140439496423325 0.111035273815444 0.0910117904986611
"545" -0.712084514890337 -0.714536513120101 -0.0366523018466215 0.00310320209772603 -0.0142165381632631 -0.0411899691074276 -0.027310659911431 -0.0633549435634888 -0.0595906641262515 -0.0962184384091073
"546" -0.750484971310197 -0.724986162294624 -0.10724347874488 -0.132305372333501 -0.134656080741764 -0.10089429785303 -0.110445593564417 -0.0604773272292439 -0.101232102506863 -0.0573699743044427
"547" -0.680381439577476 -0.600093070099147 0.0716714747168849 0.113164508097355 0.0651678103991966 0.114198090150657 0.0842408932642834 0.146968823841846 0.0155041642380988 0.0402275206822454
"548" -0.714678057158248 -0.748851466346075 -0.170058475725725 -0.236993145120283 -0.181814609220985 -0.204400524689293 -0.165037409108183 -0.176762771365942 -0.0755013148526171 -0.0892875046603599
"549" -0.747639726376088 -0.745657853229394 0.107519266427759 0.0817538683795855 0.0938467362277242 0.0871676855418205 0.0954384399318174 0.0905878783952773 0.0326128316791052 0.0275612502486431
"550" -0.552475202649936 -0.60234457298458 0.196702472687221 0.185906942330661 0.218391216833757 0.132492428881336 0.215923442506858 0.132323931824751 0.205778336486222 0.0963576950931148
"551" -0.682276909678021 -0.751223556791003 -0.133296167454026 -0.147485245826985 -0.137514263012822 -0.186182857915539 -0.109659707451404 -0.140968519803588 -0.01775729516062 -0.062882071515645
"552" -0.671505072953598 -0.686064666587085 0.0448032046303912 0.0252957705493359 0.0504893286228392 0.0262092619688492 0.0438825813712239 0.0143328756864528 0.0348312472803294 0.00615780684849002
"553" -0.803548290151284 -0.751182541799951 -0.0484860398930315 -0.0615281074666571 -0.068925223991189 -0.0193364003308932 -0.0806252930951975 -0.0402207502944869 -0.0156759779250257 0.0374344305727985
"554" -0.656875015716405 -0.777212231292678 -0.0298827142184003 -0.0765989115276437 -0.0128013475433313 -0.095208068298835 -0.0444381489727433 -0.151266627114912 -0.00518532774016987 -0.0787005135122214
"555" -0.591199686180883 -0.66001557507052 0.0839353364485284 0.0443645848222523 0.0845201795315053 0.0119412862685934 0.106097310812272 0.0515426343045933 0.115823992410224 0.0521603352910103
"556" -0.698577861602111 -0.660774591184584 0.028939110720565 0.0354746197169483 0.0235751811249293 0.0329205570563599 -0.00851380092596165 -0.0171081855811354 -0.0811251296830404 -0.081103026741419
"557" -0.641909103694467 -0.729333882906741 0.0056208315487745 -0.0419951271094289 0.0361599893511742 -0.0416673224749245 0.0181506337945215 -0.0747283337897229 -0.014664787707838 -0.0903594133540997
"558" -0.733201961696805 -0.742816111864143 -0.0905754066557324 -0.0557079979312929 -0.0753976762622507 -0.0757826787335556 -0.0582059546285795 -0.0449981168280761 -0.0141956166965718 -0.0120106566962994
"559" -0.733720524925229 -0.687756333145151 -0.0190131412163092 0.0468246743177234 -0.0190919196182519 0.0241501209223122 -0.0201309015610802 0.0216437872270816 -0.0468214637924468 -0.0130932896572628
"560" -0.709686618846073 -0.727975417673024 0.0116967567432694 -0.00883021803645643 0.00499479256960659 -0.0248716678255798 -0.00961385088527447 -0.0505929521880695 -0.033006828942912 -0.0598441272938149
"561" -0.637604610411552 -0.621965746836808 -0.00074247823349191 0.019130182867213 0.015372900882293 0.0282609431078164 -0.0156086576023373 -0.0233612128619073 -0.0156564936772881 0.00134885485973759
"562" -0.769360617475747 -0.781204869825552 0.0568323981460868 0.0672329962767552 0.0579252633678197 0.0177731058781505 0.0367476488266999 -0.0185538384596829 -0.0991815995454651 -0.141791722954468
"563" -0.719106775177718 -0.696683310868177 -0.111030330126426 -0.141817048429036 -0.116070212876221 -0.112421364666824 -0.0726922868599296 -0.0388378996343017 -0.085250776867639 -0.0931078924168447
"564" -0.595934949277047 -0.599164428531252 0.00982764320532738 0.0247582841112953 0.00803199550298113 0.00975332454620375 0.016391231486791 0.023251792045267 0.0416397724833152 0.048231679375525
"565" -0.702387774828767 -0.749764518331389 -0.0805390604836256 -0.0915787756840027 -0.0663314533208088 -0.148249560621603 -0.0706834225673511 -0.153144938578336 -0.148387150593263 -0.240539073954356
"566" -0.65146459943059 -0.665823029759074 0.208332197160071 0.203571102664624 0.214388490252158 0.174583607644724 0.181466227975804 0.121710488443774 0.0321935844379941 -0.0236694195134083
"567" -0.63386890852263 -0.740800693932883 -0.0299529509755965 -0.0399380509039366 -0.0211152900095389 -0.091434648348476 -0.0439518420866534 -0.131281789223706 0.0397065267783911 -0.0096753300774517
"568" -0.632186613974172 -0.679788111404595 -0.035846466142311 -0.0899602437482922 -0.0234397757063527 -0.087432043517305 -0.0286014648908681 -0.0961956262483213 0.0364270600752698 -0.0461569923246255
"569" -0.67059465007777 -0.680017059406197 0.0298560816566486 0.0269434274755988 0.0318557508056572 0.0284620449683513 0.00364235929058172 -0.0204170431532639 0.0598148974679234 0.0452645147004226
"570" -0.70568870967634 -0.688556077803391 0.118142807785598 0.149752403881526 0.0972802847848049 0.121467292875563 0.0630390831118753 0.0595531638326466 0.00764990568350946 0.044056681869755
"571" -0.809308000067281 -0.715600012717839 -0.0472716624000958 0.0257228548989398 -0.0705583489362896 0.0372998018524964 -0.125819372380281 -0.0543800098316372 -0.162540841024793 -0.051364968295253
"572" -0.644754049097453 -0.697019229346957 -0.024586663425739 -0.0508660060661469 -0.0217590703324011 -0.0293755666011974 -0.0415366371419606 -0.0642694643825689 0.0461688815835447 0.0536734890285421
"573" -0.633647910351429 -0.659340784128845 -0.015250289148911 -0.0562569117547659 -0.0153333748249616 -0.0545125011300439 -0.00968471053946389 -0.0456922710616862 0.00977819492641293 -0.0334125749022372
"574" -0.802211152214862 -0.763175380215967 -0.218244290080135 -0.222089607192152 -0.23691510843245 -0.174036146345859 -0.233225753123761 -0.169925201903113 -0.122551641666705 -0.0427459152949601
"575" -0.668386770023889 -0.705050117969757 0.109150743487219 0.0933147116806872 0.100127854344661 0.0798345595465572 0.0980505344959986 0.075772925779521 0.065516549007829 0.05039532319999
"576" -0.63673128859987 -0.675160997604479 -0.060125924741874 -0.0856512706708932 -0.0786049228930793 -0.0888757093612178 -0.0693724127827689 -0.0753209151089497 0.0118788962294588 -0.00210922208222864
"577" -0.643065001872367 -0.664815831395164 0.141950234597743 0.0958282383547893 0.130701334885998 0.11774315906172 0.0927487483791447 0.0549612327510126 0.0733232357148408 0.0632293446768632
"578" -0.654440734753804 -0.683267691471059 0.216070734500119 0.252700234575546 0.244698417952253 0.198158559776704 0.21346033420248 0.141866042436906 0.127245295735795 0.0546160686071863
"579" -0.70744102817337 -0.694572547233739 0.0636473807220711 0.0410477009702761 0.0419084450693472 0.0412686839981342 0.0614642734056153 0.0783336543951173 0.0914049534430753 0.0895456145469328
"580" -0.683053215857019 -0.7008551161235 0.227276024230929 0.212058274875629 0.240840679781769 0.190233433653139 0.207252733096488 0.128011128672058 0.106412962542411 0.0477611950344257
"581" -0.746572145711925 -0.664862796764226 0.0976577672651181 0.108964972292833 0.100568915620006 0.12863533821413 0.0922754702461305 0.114234293283396 0.0372296811114848 0.0595947157108123
"582" -0.575450288404798 -0.638240810528267 0.0858855098549827 0.0827071616307179 0.101691322267646 0.070823411416426 0.0744465378216212 0.0238375256826291 0.075504941997328 0.0449041153184798
"583" -0.79855079717475 -0.66329794951919 -0.0770475361601044 -0.0345786563941028 -0.108107262765752 -0.00504465085496121 -0.109075264799067 -0.00993834089920601 -0.139902732905724 -0.0533574693781846
"584" -0.560502234468096 -0.624847539468948 0.0936406482347754 0.0741928772445811 0.108439080893411 0.0428634498686422 0.133555530693382 0.0871588475633774 0.0975176367596751 0.0257813865244602
"585" -0.784050740943985 -0.675590264164163 -0.140061516936065 -0.0561979752275325 -0.15361506719258 -0.0592828419100641 -0.0903215357381827 0.0478964332466489 -0.0866490370378408 -0.00753219821909086
"586" -0.683338644540356 -0.717134433624922 0.0322386630666404 0.00210740668224156 0.0434611076335379 0.0154952661431321 -0.00684320820009457 -0.0688457673047815 -0.00675383575077044 -0.033102660886045
"587" -0.768419565878405 -0.68234627563196 -0.094628374951322 -0.034993253319133 -0.110660167638938 -0.0301005117165593 -0.10410586049344 -0.0213358987704728 -0.174273699380896 -0.114717958085161
"588" -0.705123638156602 -0.687037252784636 -0.0315014318789586 -0.0243153911579223 -0.0361452072409065 -0.0352198614833052 -0.041163004989625 -0.043302404410614 -0.104655377627245 -0.111597201010203
"589" -0.483344552118034 -0.667644550165892 0.0348134116058398 -0.0176066769878622 0.066051213178511 -0.102220128826568 0.0530901470165641 -0.122048651782187 0.0768592946721997 -0.0962338093158506
"590" -0.611495856823936 -0.617642235057357 -0.122537396429949 -0.079198870807093 -0.116999848626094 -0.077278062179189 -0.136456668124955 -0.108581305390288 -0.0259938804903072 0.043117712360276
"591" -0.64089365682409 -0.670258681841959 -0.168684971137985 -0.177100153675906 -0.16624057074758 -0.153776793005379 -0.17307304548917 -0.165002112512174 -0.101615175479656 -0.0582644350659515
"592" -0.743570548415036 -0.669751830280415 0.22365568586424 0.225068924659516 0.223028865050555 0.241208736099374 0.2296929465862 0.257559004767146 0.123723085869613 0.112760695421482
"593" -0.63982677778923 -0.646396880316866 -0.01585660845763 0.0511532170042304 -0.0166577890198325 -0.00816627663378813 -0.0399861928673493 -0.0475260416867521 -0.0200672291120666 -0.012405444194227
"594" -0.705407851498832 -0.715516221985984 -0.16562903469591 -0.221216793057399 -0.172174875530799 -0.183882326827261 -0.144451050214017 -0.131325495794286 -0.096841443426764 -0.0994365034099706
"595" -0.545915314415766 -0.674129993987608 0.0609218672740411 -0.0224538561728136 0.0693607086460941 -0.0490267615749374 0.0782517842670404 -0.0369890500403095 0.133497193968136 0.0245869296676777
"596" -0.680622819497784 -0.702402618298007 0.0242546643449997 0.0199405699049728 0.0147521181882505 0.00485436023532444 0.00188130507770468 -0.0103811203417995 0.00643156088153152 -0.000990963435366818
"597" -0.687427183346274 -0.668929488509007 -0.0296233710500527 -0.0339134985881396 -0.0446549414258903 -0.0221271720489526 -0.0167787273490903 0.0305974992840413 0.0281980142497929 0.0596603680314138
"598" -0.64970841208922 -0.649934311855033 0.0903295040378072 0.190719781671813 0.124163136549125 0.124080145431305 0.0966783491861895 0.0750251427576779 0.0806233174678326 0.0808380586938716
"599" -0.692503347504979 -0.678028244987825 -0.0179203953975901 -0.0469731191737622 -0.0210595013228433 -0.023093430001526 -0.0609205387430704 -0.0835227391771744 -0.0562967579373138 -0.0604493424085471
"600" -0.723778222262798 -0.67012877061101 0.0911863580978853 0.131403646161406 0.101005288683543 0.142513388895239 0.0957395045433622 0.12866048143767 0.0174390421370592 0.0617206094436616
"601" -0.783138938174732 -0.725331500337695 -0.290341253887658 -0.229607055425503 -0.313272661674008 -0.230214206987763 -0.30624677002499 -0.219841524884271 -0.237295892826854 -0.145353444496201
"602" -0.698511481716042 -0.675067858188199 0.0834302815409994 0.104980395473255 0.079654925148017 0.106143153895131 0.0979775465390847 0.140191516144325 0.101923778291443 0.119086941478989
"603" -0.696048132134536 -0.616340449573671 -0.0988848707528185 -0.0780833666653407 -0.120188428784434 -0.0146191583482019 -0.123176536077131 -0.0192408051367507 -0.0998850175313208 0.0345842384442418
"604" -0.75719077191299 -0.674504483773528 -0.0398725686164766 0.00626672417296759 -0.0646184560509313 0.0216756375982825 -0.0421102401734084 0.061890232529326 -0.0662783981942228 0.0108139570048108
"605" -0.648342546903625 -0.718686996367091 0.0483613321050907 0.0481992534077347 0.0799497476998807 0.017607727417857 0.0402234803701249 -0.052163618945926 0.0645011889815629 -0.00513307574389889
"606" -0.678893003377682 -0.630233324903535 -0.121933221014653 -0.107315379823581 -0.126549285438365 -0.0735443554540032 -0.0973978050373468 -0.0245384267570534 -0.0550976556527991 0.0160541038581536
"607" -0.709204162770902 -0.714063085976981 -0.142036147560056 -0.18412003068468 -0.144244640232762 -0.15379829061237 -0.125340672786422 -0.124769664447897 -0.0828648051459179 -0.0697343443429316
"608" -0.673530044573632 -0.66705346152718 -0.128416359213562 -0.145491057982713 -0.143128423264386 -0.0946780779913821 -0.169915668745324 -0.13791817810422 -0.0985880611269099 -0.0266176977643224
"609" -0.647288548964389 -0.687703957014815 -0.0828558261100972 -0.139367821370488 -0.0943714503910216 -0.123409736232868 -0.0833262428232726 -0.0975017093460526 0.0122001474071472 0.0073899707546101
"610" -0.657311262155153 -0.648683795403804 0.224802041916111 0.186294319633511 0.219960537475503 0.194391653913798 0.236113807799745 0.228277347448846 0.194083538685155 0.164117558276554
"611" -0.54170733735326 -0.635210370015645 0.00873515186689785 0.00778875337303986 0.0358054320908295 -0.027436122099962 0.0568057737004933 0.00959304625880738 0.0918274364362505 0.0343209585931336
"612" -0.696049654245763 -0.696358106478366 0.00931154915652807 0.0423668034607348 0.0256055729268862 0.020081057640937 0.0302874500704124 0.0287658837498914 0.00907438490126997 -0.00650359824478037
"613" -0.810349254009787 -0.717270169833469 0.0235457375698999 0.0407004781867232 0.011997600401987 0.0763322369394889 -0.00692634310454691 0.048460145959133 -0.104829309656589 -0.0607980821276035
"614" -0.771941405043184 -0.761367250099701 -0.0896600510603703 -0.0849411625950071 -0.102644175741993 -0.0719062096958814 -0.101048851330635 -0.0696309332024545 -0.025380784217791 0.00782346285852232
"615" -0.725358955896338 -0.70824637573808 0.0590292267032987 -0.0109796939255595 0.0323919579436901 0.0254718102772067 0.025217133737871 0.0200142214290413 -0.0203478054268579 -0.0369515140820895
"616" -0.756294786532582 -0.700480110974132 -0.055025338326818 -0.0670216996009593 -0.0620464217709395 -0.0225671127650057 -0.0540569964421424 -0.00896829258981323 -0.0481975038763663 -0.00540460875918131
"617" -0.732507374412083 -0.645046275669028 0.198108366700179 0.202117440636038 0.187041082478223 0.25120265874603 0.170125039980195 0.219550303218193 0.129487447158477 0.183729976025714
"618" -0.636687249732325 -0.67561766795064 0.0186693161506596 -0.00490764597365362 0.0328625373801596 -0.0162193651087612 0.0781473759838297 0.0684436084956452 0.0550621340291674 -0.0177664913922032
"619" -0.602460099922558 -0.692412547332251 -0.12320383834689 -0.123694672971059 -0.125054710193491 -0.159857949669643 -0.144954428501267 -0.190807361849499 -0.0192814246372181 -0.0415997307766472
"620" -0.658714724755038 -0.710467710411396 0.0121689898680738 -0.0124403376177844 0.0179452074528112 -0.0256760362281139 0.0137222750890003 -0.0307438269507798 0.0746811626563307 0.0392551436925416
"621" -0.802845837958889 -0.710608789801082 -0.031192416380056 -0.00652141825944195 -0.0475619535727908 0.0280217055058552 -0.029067008833038 0.0620708599842698 -0.0842378857626547 -0.0263507702610225
"622" -0.702573239924456 -0.696372828738519 -0.00897811687841664 -0.0475282150661042 -0.0181402816180471 0.00521042158568797 0.0321836566396202 0.103021981092746 0.120986465122983 0.153118788192222
"623" -0.644721094987752 -0.695151057171357 -0.0413042028224469 -0.0155545016168677 -0.0259984156405984 -0.0612438541305088 -0.0102403505351389 -0.035133071631614 -0.0129749969777847 -0.0635081261439156
"624" -0.735379497753178 -0.678724290918992 0.143893802208993 0.212798338128323 0.161261119639403 0.223974291934174 0.133928544760557 0.174992860007525 0.0759594752271194 0.124384571030644
"625" -0.729720092358517 -0.712443600272895 0.0655802344719233 0.0557031812217604 0.0592438030320202 0.0445331231123544 0.00439868272159548 -0.0432091503597127 -0.0734980778773189 -0.0929010139601802
"626" -0.74300578733649 -0.684805643390957 0.0951563439746231 0.12940240511651 0.0846263585033141 0.125330563294758 0.0833835844094367 0.123307569641502 -0.000270204115584192 0.0387588907133199
"627" -0.541808002944795 -0.647384574610257 0.158316867382995 0.189503751989095 0.178245535435199 0.113845723995688 0.186512952816929 0.124048086914348 0.204067258258069 0.14563324340763
"628" -0.723537179177593 -0.692537964202889 0.120110188966294 0.0860250487373366 0.111663803192747 0.0962398318174823 0.0753266331956003 0.0368917302382077 -0.065415466610456 -0.103583949235131
"629" -0.704775140941576 -0.725825583506163 -0.275683797895306 -0.331322177172838 -0.283400101582755 -0.291755334840502 -0.243008769871082 -0.230551188189052 -0.196981030485221 -0.19908437433565
"630" -0.539545521209388 -0.687997535144094 -0.0526368469151773 -0.060353573789154 -0.00893576454429014 -0.128256512021396 0.0153227936794332 -0.0885578428878418 0.0518424280162055 -0.0654549059353467
"631" -0.636137836680046 -0.687485391751798 0.227436746952888 0.17197221251973 0.230546373188605 0.15428133391782 0.216573684754621 0.130941696616944 0.163320391507014 0.0784020145254801
"632" -0.710941949221833 -0.70593054127756 0.0659520808840034 0.0708464383087068 0.0491757910727078 0.0890840039432638 0.0159164731695657 0.0306155453119989 0.0223452455411715 0.0787727072860784
"633" -0.670479991439978 -0.65461375801081 0.116660753929119 0.105382761502261 0.101093014324591 0.120373973171214 0.0701727332593129 0.0680214916795398 0.0629599737150379 0.0880428977124765
"634" -0.604597884616792 -0.660335244036759 0.18720546405984 0.166229852473999 0.186161324487035 0.141915691383248 0.146998797806715 0.07267291620683 0.110235585049418 0.0683283340205596
"635" -0.57009645452413 -0.703112055167109 -0.0963794534554358 -0.123400453246216 -0.0949632839879847 -0.180811219080617 -0.0759230585348627 -0.152366976165018 0.0836544360775121 0.00961085673423421
"636" -0.825498861913767 -0.742524556513461 -0.0159373502531731 0.0367292569414053 0.00396317231000681 0.0604256500444974 0.0309508572125188 0.106084566978179 -0.030828817726033 -0.0157949480589004
"637" -0.778261287141466 -0.75566499252891 -0.106830128933847 -0.129563083794359 -0.104982334442154 -0.105218325131398 -0.0987141740638816 -0.0938120432231322 -0.140735989588118 -0.152818005273641
"638" -0.677416358999456 -0.727567040805958 0.0545477988226132 0.110631873776327 0.0873986013752035 0.053819413417442 0.122375266365707 0.119550472733088 0.140884541873084 0.10559012859082
"639" -0.670675522747558 -0.637250372441598 0.0381188174049199 0.0347296404599224 0.0308225687005558 0.0664829483330173 0.0502879253672616 0.101043556165985 0.104376954656514 0.139397665991514
"640" -0.700996152090941 -0.636664394714003 -0.137814279847252 -0.113758400313415 -0.140697372246479 -0.0704069699374427 -0.146606018988805 -0.0798306940712239 -0.111130179449179 -0.0445073684189589
"641" -0.681177395892027 -0.674537919208387 0.00244241551942364 -0.00691337936888256 -0.00374234969697403 0.0104018603240754 -0.0135329492850989 -0.00610091022956956 -0.0257850986623284 -0.00996348220872434
"642" -0.7291918364674 -0.71672232177872 0.213229406265859 0.254433988578962 0.225667329664118 0.228314195851823 0.191740746722395 0.165737111316253 0.110009348922838 0.0908615043575583
"643" -0.790656664888624 -0.732159766445433 -0.060541616469829 -0.0376468839936603 -0.0726622242274607 0.00594345243392035 -0.124609049963557 -0.0743425166677836 -0.131447588466924 -0.039297512203596
"644" -0.552123815618316 -0.656111440853736 0.0522016074112713 0.00812183498574807 0.0555155807182225 0.0110729124854594 0.0315471190130385 -0.0316540044506868 0.109011970511529 0.0822245434748456
"645" -0.679155157288711 -0.691062662598717 0.13060653706634 0.116628239556929 0.153812323016795 0.0914738586460941 0.178007238190863 0.136008634684194 0.0985486041497469 0.00475307232888478
"646" -0.604790709698334 -0.689113624088957 -0.0931748666641679 -0.129274992392669 -0.0891007443218763 -0.161324725883579 -0.0876682484379175 -0.16040819404096 -0.0697957845226509 -0.136116109275913
"647" -0.764986363254212 -0.676235341085028 -0.153641758719518 -0.155247935610541 -0.192235145709631 -0.108974522244203 -0.213002420825585 -0.141773711828941 -0.164731126117789 -0.0790309544649284
"648" -0.685042221606683 -0.726518656878976 0.072862189672473 0.101940944743998 0.0826602243084058 0.0561635747027418 0.0780840295619637 0.0462495300228459 0.0640679539662422 0.0336256433271069
"649" -0.810531811141597 -0.711479087221914 0.166937079882561 0.126090726030278 0.138379752095479 0.169510511397426 0.147912942930739 0.18535201985386 0.0397208205116678 0.051533863278099
"650" -0.654405925012937 -0.662125242132649 0.0950772253412043 0.142860744725332 0.0987597857864659 0.10962188202137 0.0700694926804202 0.0629073427595731 -0.0247218490060124 -0.0185388881991911
"651" -0.617646898959149 -0.663562529017547 0.136192069402206 0.170059998615581 0.154629457571703 0.136093320066448 0.113386670387593 0.0625792167733783 0.143543162519201 0.12908355007046
"652" -0.646701558724412 -0.639083892446672 0.107603788895163 0.0692443960071999 0.0933874470855936 0.0800934969697457 0.042908722038125 -0.00051658273757107 -0.0218438083125357 -0.0362476211632207
"653" -0.619394374187911 -0.653475123412408 0.0901281738875117 0.0960972188262302 0.0926857862939277 0.0517042444756502 0.0867805217359291 0.0406706101138741 0.0537375648323072 0.00288252187636253
"654" -0.772602210735225 -0.713712796250137 -0.0883167196242123 -0.0700976558990883 -0.0817517567452022 -0.0519510556696694 -0.0440800195159414 0.0149430093597587 -0.0251867365537969 -0.0218393715598734
"655" -0.773909681446508 -0.726843120102448 -0.0143388670164256 0.0213732175429559 -0.0141421159255787 -0.00127283051067427 -0.0314665325491681 -0.0279912368644169 -0.146507432238487 -0.150828062677734
"656" -0.651868914073223 -0.667461919735676 -0.0377129096194968 -0.00827579937766067 -0.0256052200039306 -0.0189386146670792 -0.0379911499670288 -0.0398601554865278 -0.0241234757120152 -0.0193876130030563
"657" -0.751093218218567 -0.662372988334484 -0.00208295610060301 0.00162049388095415 -0.0218901870445814 0.0305636109453405 0.0058843125708001 0.0791409959670126 -0.102617093160647 -0.0819450025279046
"658" -0.572779374059576 -0.692843763905133 0.128594847677142 0.106351190033465 0.165452750391457 0.0668010353272934 0.142546704405806 0.0265361709460955 0.146241344530717 0.0552994186987557
"659" -0.758002908009837 -0.730324773518925 -0.058279690567571 -0.00858697612130319 -0.0460707350417835 -0.0208685020727802 -0.0187883682267403 0.0272942477425054 -0.0194535281952653 -0.00424669883278204
"660" -0.653881379010265 -0.683622481898112 0.0222035988347114 0.00604019200530756 0.0380051597315904 -0.00571928306752689 0.0830182963989866 0.0710889679112075 0.084445455755273 0.0343909335345323
"661" -0.634788500185837 -0.672293867908006 -0.0180807870148562 -0.00386297536057718 -0.0140411312472806 -0.0285607322511747 -0.00290188900584009 -0.014847866590332 0.00921597224389322 -0.00715524769651722
"662" -0.727456970643132 -0.665492148459349 0.00702728091500781 0.0348077611289802 0.00296614541155144 0.0340871401513172 0.0356226860692947 0.0925509796590064 -0.0117469900519355 0.0135734836107382
"663" -0.707443040932611 -0.591853723670743 0.144682915858942 0.137892226386447 0.104165548827274 0.184014090593672 0.119260762654262 0.21206413973165 0.0657719009336073 0.127781023748854
"664" -0.743255093022997 -0.737932969397283 -0.0328678001998939 -0.0213736888042506 -0.0268471778932627 -0.0455306237565582 -0.0311035136880188 -0.0527457366626372 -0.0663341853141776 -0.0905076499691116
"665" -0.671614220266538 -0.642258952857522 -0.0535182120757231 -0.0512619706463959 -0.0656967383029626 -0.0539344421923207 -0.0488097070217803 -0.0274361290213638 -0.0455570438589262 -0.0390792917927223
"666" -0.711053350986095 -0.704966312536388 0.0151816564458725 -0.00100692589291706 0.0166309837110814 -0.000890996900763246 -0.00496762023376187 -0.0375126222599763 0.000523613516177317 -0.0172551298151742
"667" -0.591661488307417 -0.609607926421038 0.0816614330194576 0.062671845149847 0.0903944071638319 0.0537336729119732 0.0677655948376892 0.0162366784390098 0.0678255191949711 0.031135218939063
"668" -0.650671949589181 -0.647363370464191 -0.180905696326672 -0.208682175607566 -0.195034496235652 -0.161337838379192 -0.17674054307459 -0.130660893645661 -0.0547322551848397 -0.00132593802845158
"669" -0.762588713101189 -0.693325682946913 -0.0943639085434196 -0.0771389909928965 -0.0919798268158476 -0.0411580911012819 -0.109659170080816 -0.0683524454861778 -0.0636451394814356 -0.0158958501586835
"670" -0.459338630285319 -0.706904471541753 -0.102125628508225 -0.116154935926402 -0.0350068093628415 -0.184695862315598 -0.00164720085843155 -0.13492230902125 0.152432646905192 0.0384729074084397
"671" -0.714440348083248 -0.662056498911806 0.0468369656145936 0.0858345480622941 0.0441961505794411 0.0849918577141128 0.0296518001074685 0.0589695212712421 0.00715212506218936 0.0343160346065759
"672" -0.723391759749954 -0.68554698898285 -0.0542940117145434 -0.0642253234732849 -0.0564962421048656 -0.0220145263098271 -0.0301269754331787 0.0231611569765789 -0.0036408072890041 0.0333098668185449
"673" -0.660844205668471 -0.661355929467443 -0.115469214900015 -0.118592826298478 -0.138291783217638 -0.106346010965813 -0.13669790375792 -0.10117577415749 -0.0593652920582549 -0.0191785624548866
"674" -0.565840738322351 -0.630848346572583 0.0514384197361222 0.0159019956870835 0.0450390001683031 -0.0102060808133582 0.0116824611489 -0.064721999721741 -0.00135852957710672 -0.0510468466943388
"675" -0.670153429988044 -0.703739901960839 0.101635214823341 0.0806435203050119 0.117003704177779 0.0633995615870942 0.100478590758567 0.0353262832231295 0.0870130355171821 0.0319766911559504
"676" -0.973820708351913 -0.737822503750892 -0.304015903013184 -0.212447897975847 -0.35289079690614 -0.131365912223329 -0.363076895118436 -0.150589164654307 -0.412739805165915 -0.206783991325707
"677" -0.611465273446864 -0.667695243273839 0.0564955444358243 0.0854177214694967 0.090948669084327 0.0273987619077673 0.0745340468594944 -0.00145169699877746 0.0403147720534175 -0.0347239922795118
"678" -0.703609764324578 -0.699070451342662 -0.0629681501730301 -0.105083679392913 -0.0621468679334965 -0.0561702978989739 -0.0548611993964554 -0.0478736702202877 -0.0670305788100711 -0.0527229884972968
"679" -0.729837209498443 -0.659854909215981 -0.100368909002649 -0.0581503189856964 -0.105169387681154 -0.0467546521003424 -0.121688213813642 -0.0717792635300631 -0.121582987079107 -0.0563114463564275
"680" -0.632732766931552 -0.64627151918863 0.24784753161204 0.212102150195764 0.254164531797223 0.190552531086258 0.190581810568263 0.0820356024925883 0.0675857087504618 -0.0024705963092394
"681" -0.631356312177254 -0.65110900469926 0.020466710092475 0.011730328293993 0.0161461412828765 -0.0085180592985137 0.0713415122066863 0.0877208842119118 0.155741827373552 0.124744155470293
"682" -0.833445390330473 -0.72941587395387 -0.0379128080271911 -0.0175399444642198 -0.0579247778312956 0.0247135076270538 -0.0498865588464212 0.0447871996631049 -0.111180829293223 -0.0419421221725691
"683" -0.601084938815379 -0.692544549194849 -0.0723260502633846 -0.126097887086284 -0.0660212375694052 -0.153660179388769 -0.0401348255914104 -0.110330364847531 0.0427459780221831 -0.0513291278885033
"684" -0.555039198995421 -0.597133931943578 -0.2046410733966 -0.197627509372826 -0.19174885688818 -0.212439724021858 -0.163646814451134 -0.175001949790294 -0.0760349635583304 -0.0868956949099799
"685" -0.653440154718257 -0.645470567727282 -0.139168068149323 -0.12123180545062 -0.127484135215879 -0.110579141050038 -0.118942642476571 -0.0968559576279503 -0.106117067738213 -0.0844401166378187
"686" -0.683102745927449 -0.666066634734875 -0.0317686365058321 -0.0560084232802938 -0.0421510486993926 -0.0218638786009983 -0.0405399440527385 -0.0181864292675882 -0.0160724448984954 0.00458254815851335
"687" -0.665731033162508 -0.731698360149388 0.0568391338777868 0.053233874136674 0.075473075355295 0.022005997664477 0.0662622515789673 0.00711396662511034 0.0461246598450582 -0.0101809621527653
"688" -0.776889723178778 -0.752408736392851 0.0338849815885805 -0.00916549664746553 0.0342789174126832 0.0270755422992338 0.00487336237789196 -0.0237826293767797 -0.00914421987032879 -0.0243901897614163
"689" -0.758677449823056 -0.724252129386558 -0.0441774601625174 -0.0421062156507531 -0.0422844746176616 -0.0189511135577971 -0.0300624822057737 0.000408727324032784 -0.0734167657061884 -0.0661945572214928
"690" -0.651253255536848 -0.695489789474401 0.0712197904563903 0.0760807105452328 0.078811277655557 0.0407235301244751 0.0667559341027616 0.0216596425065341 0.0347219260047595 0.000689579693354188
"691" -0.643723585433451 -0.726417762982232 0.0729809090019546 0.0565873083075154 0.0879014790066036 0.0250723812369757 0.0882541846172615 0.0244635849037272 0.118143800918575 0.0561262884772808
"692" -0.837544512494162 -0.680135436526265 0.03974862196822 0.0197329327735477 -0.023234794989721 0.0847770026364246 -0.0234873889643809 0.0803211477122605 -0.111264922186476 -0.0253637451601258
"693" -0.619151499352058 -0.683876697506996 0.184994198569626 0.0878498965778543 0.181809203687841 0.0991759057513359 0.172838202729402 0.0822753711088217 0.0944118118034268 0.0170232414808003
"694" -0.821018210261933 -0.713995332091635 -0.0965016948692344 -0.0622306589973018 -0.0985042244910408 -0.0241903898318344 -0.0990379712132546 -0.0262863822622768 -0.130315198368466 -0.0664248628015106
"695" -0.721547731611777 -0.642168305700304 -0.123876682287499 -0.0532630427486401 -0.128408397094835 -0.0295359610612448 -0.112996381944966 -0.00203297168612391 -0.0625053532461627 0.0427632989225215
"696" -0.618298020572728 -0.63229688864392 0.128544198439613 0.103855694836736 0.132326430984873 0.115619575977444 0.0983861308906395 0.0562508331702438 0.0717133939602115 0.058920355623219
"697" -0.694345039830605 -0.718996224406109 -0.0419353286053583 -0.0802730258181084 -0.0595094636067889 -0.0638404167136718 -0.0444733563205601 -0.0392057317211966 0.0403936042052666 0.0536717999678798
"698" -0.770042966133473 -0.702638014099892 -0.0113017008348421 -0.0409464497309194 -0.0317793528856071 0.0113185024318182 -0.0727601434530696 -0.0543781530692802 -0.10468942952312 -0.0649757435731105
"699" -0.704417230681915 -0.716364548243718 0.125118930281113 0.121801577715631 0.103882320938872 0.110578481171055 0.0907946439958596 0.0862466434668981 0.0493151667549971 0.0661320689687654
"700" -0.708374312739325 -0.70055333489412 0.130673378250104 0.0987823261281051 0.118642651763071 0.126340990702176 0.109445804983542 0.109431603978368 0.0671291372971879 0.0786679892757063
"701" -0.582940557339801 -0.661460417144813 0.0234822462888149 -0.0363483600303618 0.0198234929006672 -0.0392509493183869 0.0160270021040602 -0.0457893270641572 0.0340306037866828 -0.0179364821842244
"702" -0.802126660526974 -0.722408520948771 -0.0720647509472998 -0.0689195099412925 -0.0967722491709268 -0.0190570709674628 -0.100194053927378 -0.018561647222738 -0.151093758244557 -0.0614300546972041
"703" -0.741112315395442 -0.720518374934685 -0.182696591036794 -0.118640671924454 -0.180874715662603 -0.109607849938264 -0.171277502533919 -0.0928119595263605 -0.110019270708934 -0.0116374480251875
"704" -0.478342790349499 -0.586077387629217 0.123628546238612 0.0604505340056378 0.123723097876064 0.0156121574894077 0.140192408718892 0.0453347231493373 0.213621713033171 0.116249456338211
"705" -0.611786701795886 -0.696213638099275 0.112531815287554 0.0560195819250687 0.118550156954592 0.0430389159126066 0.139629097212703 0.0809264635223487 0.159900416489745 0.0950130538644724
"706" -0.569829864087075 -0.678634057623622 0.17733542058608 0.16052671329412 0.200676869171064 0.10210864574727 0.20037617799762 0.100034171729059 0.199491406834327 0.101473424204778
"707" -0.771454524088689 -0.743494584628254 -0.207096426509953 -0.142813660283114 -0.203483668742843 -0.148994660144702 -0.17083140980304 -0.093106246928703 -0.155988915147818 -0.0797839970213785
"708" -0.803991287174029 -0.72874644137245 0.0441343453964922 0.0403614351929414 0.0202750476143011 0.0738227453888726 0.022776934011863 0.0756849278699513 0.0226724913207662 0.0644384526824269
"709" -0.785103149940093 -0.782986117086831 -0.148817239570922 -0.13899894823389 -0.167388945186183 -0.135899075304661 -0.199393141458879 -0.190133445768433 -0.128931902269631 -0.0780446408511276
"710" -0.851034214319304 -0.718079097008118 -0.0984584144974518 -0.0733584762002105 -0.121470505626229 -0.018490790677614 -0.117477694308866 -0.0140463230448502 -0.130938494943782 -0.0514271944124927
"711" -0.724614496063477 -0.745531548682238 -0.0423179738800373 -0.0337816415474862 -0.0436992646148501 -0.0209105594927021 -0.0120128782990626 0.0385101951138856 0.0270470971283184 0.0697744707125332
"712" -0.709126210457456 -0.728403476371226 0.27112432820441 0.272504609649107 0.2786302228245 0.245227488429293 0.22510380954181 0.152497155769142 0.129315316790342 0.0934472264192564
"713" -0.741535333279953 -0.737346410509021 0.0660274743237736 0.0389823106198903 0.0602178045793057 0.0574393737580962 0.0662962035551666 0.0700130024693276 0.0988505557624436 0.0948536480959031
"714" -0.720256307410314 -0.620376179045156 -1.40614354187835e-05 0.0293333868244584 -0.0128175487680446 0.0635219271024366 0.0361402832671273 0.143766999191033 0.0860984431826511 0.146908127455533
"715" -0.766197033203637 -0.608139039709277 0.0098097910668886 0.0753316030042496 -0.0118629054843616 0.119182682577433 -0.035044592840789 0.0795694987299309 -0.0867121732545913 0.0271341794235075
"716" -0.614854988384087 -0.688183786616215 -0.0998824064922225 -0.0876357865578638 -0.0924227960481118 -0.127742885487011 -0.0785961087564532 -0.10584487507387 -0.0208943564210625 -0.0497406421806218
"717" -0.696099542926441 -0.738710161568828 -0.289702877510706 -0.280563156035809 -0.280552358349839 -0.303852117960051 -0.281874836053936 -0.305921048250158 -0.250549260567368 -0.280843816556177
"718" -0.866501981079346 -0.74527373465045 -0.0641926611537359 -0.0386994355139729 -0.0837823360443403 0.0273855053352406 -0.014938822480701 0.158305382128044 -0.0331175885351416 0.0705092648123432
"719" -0.689751821750116 -0.609083329651707 0.0424867324025562 0.0766661626422443 0.0325734556831524 0.0895563693466542 0.0459111558428504 0.112235819270104 0.0200115912206317 0.0609493714291429
"720" -0.715508550808584 -0.679321981904787 -0.297889240151012 -0.187650909930998 -0.290659074972201 -0.205813276114297 -0.275806978593442 -0.176579677270777 -0.198527399444555 -0.106543954213897
"721" -0.699529472876416 -0.678802767975451 -0.144490160197244 -0.168041645494983 -0.147990968724877 -0.135396404721445 -0.114287048170739 -0.0811353453553907 -0.0756978729265652 -0.0663576335654153
"722" -0.617525751981997 -0.690478601642548 -0.0244526270021971 -0.0619364583509444 -0.00382424712288819 -0.0749357427478051 -0.0283699502270172 -0.114715912724796 -0.0673641659687138 -0.137844579112585
"723" -0.664368528345852 -0.611059182223282 0.0877617932715241 0.145194805243279 0.0806949168840531 0.156643558489293 0.0485232376437132 0.106646198698928 0.024269418648569 0.103434183739737
"724" -0.721629099861938 -0.74632172864989 -0.0919299063787561 -0.0703687763808763 -0.0928474077022701 -0.0872552537921416 -0.132854298371812 -0.152321481599942 -0.119164739277724 -0.0895983446213653
"725" -0.61604214341319 -0.676622614687885 0.0512567799556077 0.00453110696075591 0.0570207356823328 0.00253301685319013 0.0447416335856572 -0.019409907214653 0.0161434496608828 -0.0302211378669827
"726" -0.664533702576692 -0.695102707343251 0.109977675655158 0.102825187178664 0.104487047901002 0.108418038673239 0.0308935383909756 -0.0182476642584537 0.0744293002959917 0.0972742016739389
"727" -0.635043935629898 -0.636092799926471 0.213166369246085 0.162767268396729 0.214443186568423 0.171607514652715 0.192764434439635 0.134801702028572 0.102390336852271 0.0409000901510729
"728" -0.606658995538406 -0.629028096737671 0.129856630340719 0.120458405714565 0.127773604106134 0.11533478338484 0.153230328640684 0.163955400725907 0.142940663813644 0.128542918563607
"729" -0.790085232379229 -0.683529947611337 -0.133006957328462 -0.104581322985485 -0.141188407426834 -0.035445430551116 -0.101179710175178 0.0296611515606997 -0.165639218541025 -0.0731896992727259
"730" -0.751222466871518 -0.741528676674143 -0.076928775289764 -0.152701719132122 -0.126793541391296 -0.104654293431358 -0.1169029370099 -0.0924310900146935 -0.0809698772598165 -0.0487101364510303
"731" -0.7569575796385 -0.710340841473164 -0.17474242809545 -0.178816667023233 -0.183407704356587 -0.150987525790704 -0.150845873517816 -0.0983080989527239 -0.0719165071489839 -0.0336881633875168
"732" -0.761471017657545 -0.66892016817593 -0.121443276814085 -0.133855015849966 -0.16889260883304 -0.048866906723047 -0.159513340209085 -0.03404383258614 -0.147353755345367 -0.00115958707762524
"733" -0.56710872068405 -0.681890459935742 -0.0649114409737019 -0.106223306398798 -0.0346854357218221 -0.157751926860786 -0.026374808000211 -0.147497747611762 -0.000598140364568108 -0.124536125552654
"734" -0.646571449079457 -0.639926321134218 0.228491569543901 0.235490498114546 0.231443920775415 0.242454566813408 0.205407040350266 0.195191392032584 0.14117548436331 0.151284844618172
"735" -0.577110871623316 -0.671719570002246 -0.15349208685518 -0.164583291011796 -0.126974014945571 -0.189281396711706 -0.0801186594036759 -0.117443495812785 -0.0113155280471955 -0.0674338445966545
"736" -0.70769017758575 -0.659700557984143 0.0587719715223203 0.0911604855094366 0.0522654361939557 0.102234794282263 0.037943526642535 0.0796127113104997 0.0136997166658213 0.056219368388556
"737" -0.749239044022886 -0.740590570042144 -0.0332962965475195 -0.0537433671912529 -0.0244085661017211 -0.0458886677013425 0.0251590419196438 0.0431314662919496 -0.00318487110959144 -0.0380421337635701
"738" -0.826508690566023 -0.690820509948552 0.048200339613606 0.0894158098150778 0.0312636639998023 0.156705464458905 0.0481159483941986 0.187081036397878 -0.00580772318552016 0.110431144000057
"739" -0.671138075314912 -0.66188659703492 -0.0128766598420127 0.0075882036920482 -0.0222783967308176 0.0166318017839734 -0.0864807898194978 -0.0882999344920486 -0.0447551679069224 0.012561667062599
"740" -0.608528284189724 -0.626436943020363 0.251425708974942 0.196474637927841 0.243924799878513 0.183237395477493 0.226169319180284 0.151603192157862 0.136803102098223 0.07332916943162
"741" -0.684968921133783 -0.68214138432288 0.0497748390989358 0.0414745053846283 0.0456420442131115 0.0426085228197533 0.00222843865616469 -0.0284012663080777 -0.0264754279979076 -0.0287942763664009
"742" -0.869452557061888 -0.723595550485797 -0.28537112590306 -0.219447826291893 -0.310348326164907 -0.152186238577753 -0.297049957290668 -0.127968349173606 -0.263052899375899 -0.104071522320757
"743" -0.707579743211834 -0.741513199345732 0.0260943984671762 0.0281848630647938 0.0288261098512953 0.0137275283611289 0.0157864323037819 -0.00709625443931586 -0.0344913978881998 -0.04177880476535
"744" -0.784980906024279 -0.707861380786319 -0.142403576178745 -0.133016482472028 -0.169711985810221 -0.0688278533337572 -0.14795640392346 -0.030570437383112 -0.0765571692880604 0.0413622720518217
"745" -0.669310761659189 -0.66337475034992 0.0679882223671818 0.0935468158425925 0.0849946947863883 0.0779170462562822 0.071750387081478 0.0567861315790548 0.0417648301005762 0.0153734747019092
"746" -0.823178734867051 -0.761937926076664 0.0638377749734631 0.123436343994497 0.0368982112941477 0.0945113740715519 -0.019011984164958 0.0023065687927207 -0.136260180229531 -0.0683676129994313
"747" -0.728803131413992 -0.753358824717913 0.123660469088614 0.0825387883638422 0.132089399029809 0.0667960567150063 0.152950414377325 0.111119947958832 0.0964741169031077 0.00415816768762249
"748" -0.676521126963816 -0.634826958177939 0.235919626858844 0.224620604457389 0.233962577952933 0.244967311784218 0.192629348135728 0.171264275280601 0.0877020340092533 0.0830468327107438
"749" -0.683743147792545 -0.675269171160482 -0.0534234222484044 0.00147699202498709 -0.0556814435598713 -0.0430254388049917 -0.0517390782051957 -0.0356509509677237 -0.0974309372414242 -0.0842266262219256
"750" -0.702616742367918 -0.649102203363734 -0.0478338860904634 -0.0157953871935127 -0.0441461483702381 -0.0240444345948578 -0.0189740247450407 0.016851224742224 -0.0645841153477524 -0.0667113286764718
"751" -0.637034008742136 -0.668431412590292 0.112305058898445 0.0726725122967263 0.101890768807843 0.0407344877104677 0.106335726785162 0.0510904321041283 0.0723109243776696 0.0130375960709931
"752" -0.679244333377183 -0.705926293700394 0.0460171668225151 0.0414630649001995 0.064120716299903 0.0445785942745919 0.0447211836838586 0.0101051259726742 0.0265093372686933 0.00861132838225819
"753" -0.635103897662566 -0.693159899984125 -0.0086632186004275 -0.0165773161313831 0.0121964621345646 -0.0123139837831454 0.0507763001439538 0.0564508264512938 0.0921924667096519 0.06691708025821
"754" -0.700355057396126 -0.703986298399304 0.0204974831506073 0.00420633652865024 0.0290044719819182 0.0132410665498042 0.00664998788418932 -0.0243361599334868 0.0110818971676092 -0.0075211783306454
"755" -0.652283582571068 -0.690193684334982 0.150524312357371 0.0736893063615677 0.155397740279679 0.107824887867305 0.143070768114171 0.0892515270177052 0.186793475253258 0.14935078451842
"756" -0.734778349940886 -0.681273875479452 -0.0248743580083831 -0.0112331798642856 -0.0376051738366397 0.0155339244107346 0.00864503294719152 0.0965721471824827 0.0127822992565834 0.0646668728266701
"757" -0.629014855408566 -0.672300954850998 0.136464192685729 0.198300702645927 0.152387001903973 0.132183239232917 0.109514550603609 0.0506642345582539 0.0461731149874855 0.0165700348722388
"758" -0.673268882271169 -0.703605033411311 -0.0910789013143207 -0.113081707328223 -0.0847092767851775 -0.119340382680046 -0.0525663216701858 -0.0636613763454048 -0.0250491950896769 -0.05954235523556
"759" -0.666453796786184 -0.662462992890921 -0.0907032494174512 -0.0778921855846997 -0.109024072722325 -0.0737818325961944 -0.109416367253235 -0.0748146919755165 -0.111095669231096 -0.0664977061857369
"760" -0.579712964277629 -0.654937326879728 0.0263836082090906 0.0222087679500649 0.0344950129125838 -0.0184697671564774 0.0195777228637417 -0.0459697741895294 0.0994852558401084 0.0539877096307479
"761" -0.685651836642978 -0.67290593756413 0.245035687135038 0.238887576470308 0.24240626640614 0.235852403514283 0.22872480743868 0.211109246884429 0.15275752635583 0.136988883679833
"762" -0.63802422042103 -0.70361724425572 -0.0600707254095785 -0.0858797238677217 -0.0513904462550255 -0.103869581195758 -0.0361959990932429 -0.0778013712122781 0.0336674973202487 -0.0289683168682645
"763" -0.704440520040396 -0.770668283605696 -0.261767188492622 -0.234981593192667 -0.260136570545624 -0.251391685280967 -0.257690034953441 -0.253640614180916 -0.106856469117041 -0.0731084051995724
"764" -0.652275064161267 -0.684689373078149 -0.0723347042619414 -0.0433207889905112 -0.0557609362563365 -0.0596470753264398 -0.0629575822893575 -0.0698181875271541 -0.0681540222554116 -0.0610894256875069
"765" -0.612773073297286 -0.65074683175479 -0.287033028972005 -0.254751640791317 -0.293582254315359 -0.291097261269989 -0.26546989223408 -0.251901965898252 -0.143904185173858 -0.115680996628002
"766" -0.695264066047618 -0.645180729984558 0.243331079367971 0.20979300484157 0.224784334969002 0.20174606811703 0.210316246618115 0.172232236175545 0.104765825760255 0.0687150980235466
"767" -0.71677326567113 -0.698800271222341 -0.0534742612262046 -0.0702001607867446 -0.0730285230260538 -0.0721335918105753 -0.101171316645068 -0.111190445402485 -0.139317239620209 -0.144712004395296
"768" -0.590667862897358 -0.640845221552931 0.0877707673258816 0.0415976724007715 0.090348733198569 0.0184552182365822 0.0707935592988567 -0.014030894374266 0.0796263374368514 0.000955905342225714
"769" -0.651489564474157 -0.648844060612076 0.149797782126385 0.182253001044759 0.151337732417577 0.168033885030861 0.139064130274488 0.147895487815602 0.099571752820617 0.13993233018528
"770" -0.617651170013988 -0.724955888288728 0.0165946676033913 0.000222130888624185 0.045711959764187 -0.0377627470339646 0.0442017017798512 -0.041619295663167 0.100907641694523 0.0220330910902783
"771" -0.787713345400616 -0.73355773942573 -0.270943066717587 -0.204373544154773 -0.27611068381749 -0.198317450390041 -0.233662665625819 -0.12339658538976 -0.178386965846467 -0.0725064201580888
"772" -0.77715081639778 -0.736804766083246 -0.0506486780215715 -0.00101555050876567 -0.0507424632451838 -0.0160604318146959 -0.033975421597053 0.0128884263365622 -0.0171368973072052 0.0183408190388547
"773" -0.755331170911373 -0.696964211063126 -0.0271068233208701 0.00844496569233373 -0.031524450578382 -0.00387827234528673 0.025598922590761 0.0977332355467854 0.0296929340721415 0.0459361694821684
"774" -0.625726553853448 -0.671192538298167 0.261463143575335 0.200463680560869 0.266736750487987 0.187805683921688 0.22435122584569 0.112163079713326 0.122260076356273 0.0172235545589387
"775" -0.635527416854187 -0.68937672203896 0.0541426081989451 0.069899087631701 0.0829274072735289 0.052400489788141 0.110579793363434 0.105003539688029 0.14784453187046 0.125450615723991
"776" -0.62629286906045 -0.668011393066698 -0.0368105978854816 -0.0446853466466621 -0.0447735821996068 -0.0536904589681341 -0.100392688966089 -0.143201283273865 -0.0335742420695263 -0.0352796969571275
"777" -0.729588115215202 -0.720665083690925 0.0479645331762484 0.0347852658394189 0.0632779271081448 0.0223159631897682 0.101980884328308 0.0972076934602965 0.0528433515725664 -0.021198678838961
"778" -0.761895953137641 -0.756796315767073 0.135114602368684 0.112777095963856 0.124480542286994 0.121137967987551 0.0878659761627653 0.0544049542019394 0.0306831191991183 0.0303769344229435
"779" -0.61783769690594 -0.65981508969986 0.0368678530858892 0.0262501576035197 0.0231417553300786 -0.0130956286705267 0.00884988132526111 -0.0404390918437433 0.0216480661691229 -0.0168623558260814
"780" -0.740196747742525 -0.65629576903255 0.0841254105569514 0.0787316196830569 0.0530973330250469 0.100220354314067 0.0343038321843565 0.0661304987021605 -0.00683252593492913 0.0254324577282387
"781" -0.742013261610511 -0.674303622827975 0.208966067185781 0.234761602159292 0.216441001020932 0.251947444749409 0.19317256413513 0.209412018154611 0.0594277697018407 0.0703337820479501
"782" -0.726589423092289 -0.675353049954 0.0521904100177903 0.0585750982640126 0.037224269447753 0.074007479913121 0.0237366863979351 0.0552053893439686 -0.0375571015823319 -0.014317485161868
"783" -0.653886375954672 -0.743744721108459 -0.0796338299213443 -0.0852082475379862 -0.0690123000942181 -0.148215968202477 -0.0640125911696159 -0.140211333019088 -0.0880265739333427 -0.150607646208989
"784" -0.70771399448065 -0.680030750880431 0.174322987911325 0.204223360429754 0.16866263259639 0.179792164489364 0.125727597697757 0.100072351825089 0.0471790031061979 0.0553345361542522
"785" -0.665845612534986 -0.676944647490594 -0.0281660795141467 0.00661010218948912 -0.0175498502322715 -0.0209208747724905 -0.0155251262245849 -0.0161044341563512 0.042612272055397 0.0322249234123652
"786" -0.599629793577167 -0.689454267655328 0.0627488391681228 0.0536211485772861 0.0672165322816501 0.0212149376115469 0.0563432320484969 0.00367496644019191 0.115113120411831 0.0835299676994175
"787" -0.738223544974757 -0.727224218749543 0.152223496052094 0.179421206751636 0.150162221122167 0.185996308312396 0.103773260556155 0.102610097297825 0.0474073321682296 0.0925678760619433
"788" -0.682811076529096 -0.708029543968645 -0.13638956305921 -0.103943163335511 -0.132921173744519 -0.120928081833356 -0.123773651964878 -0.104170229534752 -0.0454057934403173 -0.0180375426877826
"789" -0.537127440206591 -0.648620147343956 -0.0615620574915672 -0.093007225131247 -0.0363596893729626 -0.103050667621796 -0.0145563290785824 -0.0680121570318886 0.0617052132082462 0.0113838921117167
"790" -0.530279289427429 -0.661386390253275 0.164176496974704 0.106060473835679 0.172649475607864 0.0701571878223824 0.192110752745565 0.108613743978249 0.234471164586672 0.157706203531378
"791" -0.682923078386694 -0.707733876201956 0.0698830087803176 0.0192507311164318 0.0622099599337812 0.0232362036172757 0.0308448750042007 -0.0286842708843958 -0.00196204048335685 -0.0399389728155492
"792" -0.592579856759255 -0.668888518868593 0.0273738378132223 0.0217999185548373 0.0532271585843996 -0.0277875446760339 0.0720619728441972 0.00261623132485145 0.0524537423144439 -0.0270959676703862
"793" -0.77614132458917 -0.675641002741405 0.0506275436918687 0.0257552041970483 0.0239328322604693 0.0943739506206405 0.00574601297573159 0.0623566311365279 -0.0411966928565015 0.0239986264530485
"794" -0.769303548075246 -0.713436579797429 -0.0432404961588864 0.008721961748369 -0.0451815666116173 0.019599748379326 -0.0426516731040262 0.0274112144048591 -0.0193339748009275 0.0384259769198925
"795" -0.702764452176261 -0.642506305762146 0.0162436817913347 0.0215104151061803 -0.0113190527229762 0.0524031349378463 -0.037654771413755 0.0100207963594731 0.00128238925406497 0.0602721919561821
"796" -0.705450960582793 -0.651891654236544 -0.024724224787047 -0.0319788279576591 -0.0291282600736806 -0.00335502291725112 -0.0219461915659704 0.00813925006895778 -0.0548019318772713 -0.0387923320933982
"797" -0.659189995318542 -0.681674933600143 -0.125703892757186 -0.11524798899368 -0.111986476930351 -0.127920949294505 -0.081992091124913 -0.0786019257257655 -0.0509056039053745 -0.0726073515689566
"798" -0.774987613887196 -0.690048716485656 -0.126813225310462 -0.136734761335814 -0.15041810029659 -0.0830964164842213 -0.142986010239121 -0.0704846140215881 -0.0932670672817182 -0.0367648693172659
"799" -0.722003987643282 -0.603782783822088 0.0162798841470691 0.0317914157306135 -0.0183705731578139 0.072496672575326 -0.0174533022642061 0.0724332939557866 -0.010321956473893 0.0728603656717318
"800" -0.666266763278677 -0.680822211655238 -0.087048771402471 -0.116437210158192 -0.0878328644500904 -0.116222529097359 -0.076636559073906 -0.0994185358836539 -0.068556887268492 -0.103084812865049
"801" -0.710057631729549 -0.715959888938304 -0.0355949994102061 -0.0330578690441943 -0.0205084878580826 -0.035805417198464 0.00291490504275868 0.00889504706557569 0.000645323112812496 -0.0196025312939513
"802" -0.680054762705325 -0.685665428469735 -0.052890443764449 0.000651940659143264 -0.030314525272419 -0.022957060225434 -0.0474620296569766 -0.0512897746799384 -0.0642988793820136 -0.05409156803752
"803" -0.741394637009118 -0.695942193429679 -0.158470970160291 -0.181782105161128 -0.17317334857121 -0.153153037254943 -0.128980927096187 -0.081597260049845 -0.137915163605027 -0.122552209627527
"804" -0.744794882793176 -0.709715627607047 -0.121151271509912 -0.0916128189791821 -0.129607941593708 -0.0714650816728151 -0.144687250484341 -0.0932394472356145 -0.154024787254034 -0.080460283398164
"805" -0.769469517079252 -0.710185634609333 0.0596663259226062 0.119852888972102 0.0610380101881939 0.102375330542066 0.0562031674431753 0.0952109367241248 -8.27680096749223e-05 0.0220776285035635
"806" -0.707575588911523 -0.686548504301368 -0.0231651783648255 0.0339061453603113 -0.0153773287568461 0.014484280199284 -0.0455227536840013 -0.0346368824966354 -0.0653791553619622 -0.0310701419968816
"807" -0.684951575783286 -0.685168072475512 0.0365129514286601 0.0807555352636073 0.0495660002685416 0.0738627766515898 0.0173591669788394 0.020072348632815 -0.0204394689358907 0.00730993421648764
"808" -0.631572710473576 -0.638212924937105 0.135557773649199 0.165531921602083 0.160274735530064 0.136945828268007 0.12108260949168 0.0703117133233462 0.119914082628456 0.0927673062853019
"809" -0.766539386886931 -0.717355453977254 -0.137378978502789 -0.100195193898904 -0.134051674831752 -0.0915899563389241 -0.110466732561867 -0.050389844284569 -0.0646096040621002 -0.0220787940008636
"810" -0.659193240084419 -0.661113870363643 0.0948501080175094 0.0681719093321537 0.084891931971697 0.0552883291048131 0.0833463390286218 0.0514812059922212 0.0940132399710858 0.053059339888784
"811" -0.624702596045661 -0.65171081428691 -0.0155632351961216 -0.0885908538486637 -0.0326077669522921 -0.0713440174668856 -0.0100536618379714 -0.034843877407533 0.0128688353299884 -0.0230065741607003
"812" -0.588260962896161 -0.63006306749155 0.0816735751807793 0.0789927469418994 0.0875323590749423 0.0675207947955344 0.091156502008121 0.0734623049625577 0.0964515858477885 0.0880799788860459
"813" -0.642158819525294 -0.641508963954671 -0.131032137369028 -0.146603528040887 -0.136271084242352 -0.135593229256719 -0.11916321002852 -0.109593269766331 -0.0814571608236446 -0.0805508237942404
"814" -0.669183807041085 -0.641720948593474 -0.100287813081142 -0.0769979231330912 -0.103868067068028 -0.0672517736696435 -0.128877843947039 -0.108968582442786 -0.136826037875841 -0.103870094493001
"815" -0.632220576861744 -0.637695909838906 0.146396649499356 0.120699454735631 0.137980050674985 0.122542715083039 0.0947380676892289 0.0484461905141611 0.0640369248459551 0.0497639853842333
"816" -0.620420225689874 -0.676156560433172 -0.0514633453856027 -0.0129093962562587 -0.030944079005991 -0.0905646603798708 -0.0680827612600209 -0.148462479595474 -0.101338192199978 -0.156523155437498
"817" -0.742166271134571 -0.728721691541322 -0.229068521820193 -0.214845261859946 -0.251138201013486 -0.207923017431388 -0.271036328516676 -0.239529183354948 -0.190755410876861 -0.140647045347958
"818" -0.702128204791174 -0.705775835489038 -0.0882070820484984 -0.110676909039274 -0.0914229203203653 -0.102305472790486 -0.102355140201769 -0.118774586823833 -0.0352411340119824 -0.0365443316594283
"819" -0.730929673769084 -0.690745370436405 -0.0784624329783244 -0.0436775669476128 -0.0852508891830522 -0.0394306510634539 -0.117125742654656 -0.0886895475643006 -0.112988318025417 -0.0647216685429533
"820" -0.606546744527246 -0.679211313586145 -0.0382218836594224 -0.0369999764512128 -0.0388691866405975 -0.0541144994096415 -0.0616982827212895 -0.0919098558892427 0.00665833287798328 0.0180382595525184
"821" -0.725791250763276 -0.720720655482319 0.0364243714473351 0.026673600030688 0.0410586028552366 0.0187652395682108 0.019584486712431 -0.0175347630888396 -0.0286599451175242 -0.0600048908753169
"822" -0.773697466273858 -0.77725886692939 -0.0880310267289089 -0.116023552305109 -0.106804926468238 -0.119541343723848 -0.104640422932744 -0.117397142815911 -0.104172450763997 -0.127996804362113
"823" -0.623521409936919 -0.647378800267317 0.0318871040134628 0.0169125545334665 0.0261946821849728 0.00511169768118146 0.040816002179062 0.0351867542437631 -0.0330412857348498 -0.0346971397131874
"824" -0.835247564473367 -0.671973493989377 -0.189949738553283 -0.102766754646166 -0.210900745286706 -0.0277025751521037 -0.258322325046592 -0.0980964049758191 -0.197794244561948 -0.0132992063180158
"825" -0.556047099629253 -0.610546244503291 0.0315304741788085 0.0321098627622905 0.0468780741489875 0.0125230744302928 0.0536000609917485 0.0287242600300337 0.0776672511468983 0.0437763014476933
"826" -0.659651316748925 -0.652952342429615 0.0494372892259176 0.119029359679431 0.0710743882983874 0.0900671295697143 0.078018006995645 0.101051888530079 0.0591056735624822 0.0714118355450391
"827" -0.637506165850591 -0.675189707609683 0.0278516682789234 0.0403223993902657 0.0530529863140587 0.00881936924074883 0.0830996016992728 0.0630603002595382 0.0735381734898473 0.0330089874620846
"828" -0.714671404544171 -0.703425296588002 -0.0480863500077122 -0.0513647378834994 -0.0349062020437704 -0.0372830266587983 -0.0663064349104576 -0.0887202303181012 -0.101163216397615 -0.102081434786128
"829" -0.640611580711243 -0.632008479791642 -0.0957733596775283 -0.122597265550132 -0.10275080399778 -0.101387503268549 -0.0595680668878822 -0.0292662297777505 -0.0278649895596136 -0.0298812048108274
"830" -0.66673831419832 -0.708495662240231 -0.0174153732901699 0.0145616493184259 -0.00235918927927732 -0.039164129350768 -0.00207028428171438 -0.0387091447542995 -0.00826894230197405 -0.048571238864164
"831" -0.695600659927617 -0.707341251225312 -0.194286206257486 -0.198186260924477 -0.201389634912288 -0.179858306739516 -0.203899947288444 -0.185440741326628 -0.145087442271534 -0.106905322578866
"832" -0.693652292239596 -0.731993728197125 0.143729243507174 0.140047060214492 0.159312842972231 0.125735632693466 0.159567151003598 0.126103467593432 0.143583475694567 0.105588601875066
"833" -0.607989078309984 -0.679290770264853 0.229013372237485 0.208684839217819 0.256115933116945 0.173933487660476 0.235502962383762 0.140400757628021 0.235359050135144 0.146361149328803
"834" -0.79735215903607 -0.710357176394515 -0.0767075296615426 -0.0340964707010917 -0.101307885294704 -0.0292671701819004 -0.122197234402312 -0.0640220878862906 -0.117697291377717 -0.0327006069027771
"835" -0.744658454310241 -0.653333328088216 0.0362037616483983 0.0713459110289319 0.0471102943694233 0.0867310994619385 0.0400596497730786 0.0727947835139914 -0.0657818729605669 -0.0533425930942054
"836" -0.646391820744647 -0.656025317446092 -0.0558105809180559 -0.0712275949448337 -0.0604592016632155 -0.0559484976573411 -0.0864489468734575 -0.097639100174432 -0.0833139360630064 -0.073471969506995
"837" -0.699402624420064 -0.648900146244345 0.00690300189502085 0.0582974533129604 -0.0127024688872522 0.0357363572829742 -0.0300657670064314 0.00280817624796055 -0.0248998357531313 0.0120340850676268
"838" -0.648280178343646 -0.688517951132039 0.0226904673944218 -0.0133574651359942 0.0212850424109135 -0.0104422746000909 -0.0203281725369505 -0.0793834480178632 -0.0231999126581403 -0.0631763707635007
"839" -0.783077094747904 -0.696626013218564 -0.128112570306663 -0.0681650035762237 -0.143699658734758 -0.0363315946206978 -0.124173220687611 -0.00310766845020021 -0.0661763157012269 0.0529209672649796
"840" -0.576658466643171 -0.673615657577267 0.0808265998154358 0.0590626986824602 0.0773426885236575 0.0304720681961425 0.0559513891971013 -0.00786903872256656 0.048330863461107 0.0263757440521467
"841" -0.664609613642481 -0.69019959444993 -0.255375762409449 -0.232777112367016 -0.255133945842487 -0.229050675533928 -0.249010601376019 -0.211217974350713 -0.131280155670712 -0.0750784962574589
"842" -0.752684352647624 -0.710921094510669 -0.0209943894136275 -0.063188886480221 -0.05433525212423 -0.0136885714712587 -0.0559557906326926 -0.0182535162031051 -0.089075019632686 -0.0387793257614755
"843" -0.769916468463024 -0.730847389638278 0.110749549151049 0.176677889355878 0.131456821485705 0.157222291646157 0.097256785917522 0.0992994725563814 0.0142832084095576 0.026205267586637
"844" -0.884593867717187 -0.721699317670791 0.00386690549255966 0.0676040959943141 -0.00708722475352275 0.128760698940864 0.0183437607797719 0.183572778002427 -0.0211199781414189 0.0945252698875179
"845" -0.639649829906944 -0.640033543493431 -0.177569449583773 -0.129097563096064 -0.175343575311919 -0.133042330855035 -0.142273945154111 -0.0798190177702807 -0.0269424281273457 0.0417347666589154
"846" -0.702226252680815 -0.709793097826385 -0.0398314684405398 -0.0139230158687907 -0.026121204510269 -0.0517354604390726 -0.0196346652278909 -0.0446955975873457 -0.0851556158143858 -0.140715830957426
"847" -0.688205493090737 -0.63173765287755 -0.0947168099641503 -0.0691350566772525 -0.102310591959888 -0.048779780555261 -0.0955693006619604 -0.0369461798998712 -0.110805105844559 -0.0620495493526332
"848" -0.610335154922579 -0.679890683370409 -0.319994597173921 -0.332679715904006 -0.312939205718064 -0.355775573580913 -0.280627513641459 -0.309241448001532 -0.176772717901246 -0.193810162836398
"849" -0.632419707957409 -0.704679976683349 0.0642941794130179 0.0695910719299976 0.0838644872045322 0.0238037501978521 0.0302554752128729 -0.061993646126413 -0.00335133094968055 -0.0623404737712125
"850" -0.687308775362492 -0.698852201365311 -0.142914278334669 -0.194833856041775 -0.15250110989621 -0.146698063251836 -0.179434377266195 -0.192527350542218 -0.121012811381299 -0.107160076970977
"851" -0.821240457024356 -0.696560717619461 0.0415875018279687 0.0650493795146476 0.020116587959676 0.0928907620406967 -0.0537785037324554 -0.0202696862064575 -0.144550441883882 -0.0813726880640476
"852" -0.483773302878752 -0.635949333563441 0.302850489774984 0.242145616523313 0.331954791056997 0.185670249185325 0.314664527917684 0.152584964982207 0.21155718493812 0.0697698175995987
"853" -0.675842663218733 -0.671358620471813 -0.0528979348696474 -0.0596394460213106 -0.0427156566179476 -0.032990151102456 -0.0143649860562726 0.0158220889870921 0.0134817994743188 0.0306767741100358
"854" -0.769323892928357 -0.726165712041567 -0.164349711692865 -0.174527013220889 -0.183719629826001 -0.154244364492964 -0.153660200871212 -0.109338492106846 -0.156120466158606 -0.130060747971205
"855" -0.792857519534504 -0.72151333756504 -0.00500118644407576 0.00728204187460559 -0.0120063872022618 0.0542608959928314 -0.0896500602162239 -0.0688198173380656 -0.101391949427242 -0.0301444842365962
"856" -0.693694988178749 -0.753035706958187 -0.0474606160971631 -0.0588714250343286 -0.0275812683594138 -0.0863654916056964 -0.00188668644888952 -0.0412357983363141 -0.0150470859767591 -0.0781661411462005
"857" -0.666652822029013 -0.650828819058398 -0.114710880105394 -0.0564863718119445 -0.116152214861182 -0.0685978979205303 -0.112729845383691 -0.0591610456666274 -0.0722900500983282 -0.00927552707871563
"858" -0.738135287216805 -0.706803291792061 -0.091008402069824 -0.0487101862328316 -0.0794277659730094 -0.0552897678161796 -0.0703709611331475 -0.0415776820866834 -0.141102695388194 -0.122135591494285
"859" -0.673310333299041 -0.724981563772245 -0.158744122608819 -0.104943515181876 -0.136859184514587 -0.155989287004312 -0.0984210265258582 -0.0885478572248728 0.0146130983426526 -0.00352698056076468
"860" -0.596238033933374 -0.707168346742906 -0.153832679528006 -0.198969959185399 -0.159067243289436 -0.231695077302647 -0.123397744052229 -0.174920171955749 -0.029128131470396 -0.0859654766551045
"861" -0.670323463510001 -0.709719682162854 -0.199672034950122 -0.239731977035219 -0.213820181063039 -0.228903043350769 -0.187897860185065 -0.189015523736379 -0.0842291121960695 -0.0782019504054979
"862" -0.728639462719699 -0.66015047267024 0.00656356351022676 -0.0143158001513201 -0.0105177596052964 0.0581461280168219 -0.00914734470825012 0.0581598670298108 -0.00779228546069757 0.066423327443145
"863" -0.609460249585434 -0.668232084058363 -0.154766743252152 -0.223280582737099 -0.166615505047122 -0.218698008389117 -0.158237986986342 -0.205494634701145 -0.0550568371869361 -0.114797093294073
"864" -0.6805822700422 -0.617977314153082 0.100974146653842 0.0950121586272057 0.08817122111701 0.123877596969748 0.0724764307150492 0.0927754268178102 0.037876090415049 0.079658093846188
"865" -0.71573186182438 -0.712642396589039 -0.00711725492707842 0.0245206169076405 -0.00168411520355448 0.0255453468469006 0.00805641685046471 0.0434921940776965 0.0115172507033484 0.0469983661271798
"866" -0.724342476472011 -0.680642495536729 0.0927969952574529 0.123557331516132 0.0691684986878702 0.122426103603973 0.0497577185569968 0.0914221263591737 0.0208872802014816 0.070534498422741
"867" -0.587016789611175 -0.642116537421088 0.00733774668869577 -0.0266975901340864 0.00628969541060354 -0.0103283864418084 -0.0282729835109175 -0.070169850728347 0.0425262775447809 0.0423464355022229
"868" -0.738005585949065 -0.699600502751188 -0.0822949352362112 -0.0587639992420723 -0.0763058139837632 -0.0401043569236458 -0.075084335981901 -0.0371066107208719 -0.0925687791750856 -0.0561416686612
"869" -0.583998271741553 -0.661448792650082 -0.0182851310262629 -0.0580088381014075 -0.0273506092133278 -0.0724693834441143 -0.0250652256715278 -0.0712539273094797 0.0547340596973006 0.0239890397825241
"870" -0.666345643114664 -0.695405399246762 0.0219020298974347 0.0316390768837915 0.0342072784956138 -0.00678630037338341 0.000731755208925605 -0.0617372611626118 -0.0123020838269953 -0.0563540500625603
"871" -0.652431953972505 -0.684110214783389 0.141150050803747 0.133132447335281 0.129550105488426 0.0989465957874113 0.105786854960494 0.0541488356605652 0.128095963178328 0.0945648815329084
"872" -0.684715966612144 -0.727537530107017 0.0176409555188767 -0.0262706295704355 0.026097535672635 -0.0338420898327489 0.00890780099903441 -0.0631373906701309 0.0234183252279418 -0.0429971477022443
"873" -0.72189644870926 -0.718378445366861 0.186116629759529 0.161137651813584 0.168757353029255 0.162629316612381 0.154091331004141 0.139863629771062 0.0812355345658106 0.0639890405537118
"874" -0.604923454737166 -0.641664024320486 -0.0908021082238713 -0.0671894303077789 -0.0689385512803783 -0.0774452023794157 -0.0749328755825367 -0.0892492189045263 -0.0182174289340171 -0.028198478163648
"875" -0.684627965442069 -0.725999321322605 0.024782392905491 -0.0215400171671941 0.0120973464109977 -0.00474543709647077 -0.0349417710251623 -0.0855917738431071 -0.0130822822140401 -0.0272954054224506
"876" -0.674770240444262 -0.663961304592848 0.390604387076198 0.356192972831334 0.388570894291879 0.334732107290777 0.396382351708345 0.351827965654288 0.251573383431886 0.164835383220258
"877" -0.76959275859148 -0.713900822469362 0.0197057401917373 0.055422624436065 0.0248552393276529 0.0618269218027229 0.0301534475789512 0.0718912075888779 -0.0613781521484087 -0.0417151597433048
"878" -0.60570584081502 -0.636417208379928 0.0638623986638818 0.0959986240537185 0.07733318441743 0.0723276201248672 0.0500422868911785 0.0286649929729772 0.0497382186444326 0.0609613436077103
"879" -0.643398818838495 -0.717443335557576 0.205611611534055 0.0919556960038321 0.210399533087886 0.0977399752065026 0.181420957228478 0.0449925991494934 0.097003423454898 -0.00974640730149475
"880" -0.669970217326493 -0.692666264461013 -0.100748622912374 -0.135705381880655 -0.108550803429283 -0.128748154401371 -0.102164315443144 -0.120970511790159 -0.126314169238906 -0.151104370909092
"881" -0.58731981775795 -0.606120674977463 0.153489143025109 0.096199708559528 0.141517241735374 0.0971054354281819 0.172932426814229 0.156582491824295 0.144934081651935 0.0924518823869221
"882" -0.726725885842954 -0.72283433594544 -0.0844065268520344 -0.0434127185902119 -0.0800380473473709 -0.0481733427479027 -0.11744514970602 -0.105517928827537 -0.0635294887882171 -0.0243184760228211
"883" -0.68304618187103 -0.651621399106176 0.315813334307396 0.291675658465403 0.311096671726998 0.287336755416051 0.300966238159122 0.271431418037069 0.0994844130638099 0.0628808689541502
"884" -0.640172433728774 -0.615035080100272 -0.103649952958423 -0.081850020942164 -0.11234013999406 -0.0713543969792407 -0.0772165354832628 -0.0135863824730298 -0.0321056269385401 0.0131235633138735
"885" -0.641757533333116 -0.656363229311537 0.0530252687306257 0.0637210649238439 0.0627144474010888 0.0658782164776883 0.0452119998321341 0.0337615322489486 0.0689114218749008 0.0817195715834277
"886" -0.66389988684715 -0.643971699770023 0.0437344278678909 0.0379443113333323 0.0477358230426624 0.0561820792363758 0.0242530184755943 0.0162411087907056 0.0390652868301758 0.0387474555679048
"887" -0.594323568741959 -0.709107799428091 0.200652492297733 0.151886777117505 0.199484772981678 0.122580711654995 0.20812967304262 0.139713354953481 0.271898846674018 0.195492056953349
"888" -0.814434299724128 -0.757442798430148 -0.00676364022534825 -0.0115106755434751 -0.0165148477145452 -0.0161751453271225 -0.040556367242342 -0.0571108781748756 -0.125865877329306 -0.137546632814958
"889" -0.454158119786914 -0.582265480111636 0.206993386660014 0.161517717144298 0.229034122945295 0.111600995984414 0.226609091226309 0.106425201623717 0.217840631737928 0.0994486898588114
"890" -0.675566807933654 -0.654332352913509 0.0316081188909506 0.0251177758928295 0.0238782708084168 0.0524476565263948 0.00170696600458906 0.0158391154103462 0.0545866414237804 0.0967057687494635
"891" -0.686664501418777 -0.625921522537926 0.117168189965524 0.145397122119115 0.10023858348421 0.160853148677981 0.101097002488074 0.163373700883477 0.11429162350983 0.174383787715774
"892" -0.794731299178443 -0.644848679157201 0.147063144330617 0.19444483986738 0.103678899714646 0.233385941900817 0.113186456768157 0.247907884379501 -0.000467982672755422 0.114344375585246
"893" -0.697570868383088 -0.707216048876813 0.0759913856555561 0.0754097164735376 0.0657847657096718 0.0460728790828295 0.0605966951624753 0.035631694802671 0.0763291782158455 0.0493690201737452
"894" -0.576952539972196 -0.708384419158686 0.184615688033062 0.146493481647089 0.206572603480181 0.100445852004279 0.161456647566668 0.020019293269565 0.180932479516249 0.0831718826600499
"895" -0.665436221817194 -0.70483774678694 -0.11012939336696 -0.169555596867683 -0.122965176344749 -0.116660578408614 -0.153592734253768 -0.168806944327803 -0.100170406882049 -0.083174091839673
"896" -0.796742039292521 -0.687956429486594 -0.12172977911318 -0.141264784090232 -0.163931338337633 -0.0479995985728652 -0.178795650227989 -0.0729085451333091 -0.162699165373765 -0.0413519233521118
"897" -0.543881566707745 -0.598445930337617 0.0973370569368319 0.0754826349392095 0.0945531321981289 0.0332228089216784 0.0648829616793138 -0.012796534508062 0.0300426330336576 -0.0333297149740827
"898" -0.758900271904199 -0.697557140538429 -0.178350896160046 -0.18614768115876 -0.189363480230643 -0.121975031191503 -0.189246059449989 -0.121259373130055 -0.130788169069181 -0.0505340006358835
"899" -0.796613848343912 -0.734733114966553 0.0633908362010349 0.0867240845334876 0.0528835411497639 0.103569970335922 0.0415344904409818 0.082358269783154 0.00733430335847758 0.0528447095594282
"900" -0.602419664346145 -0.672409256597716 -0.0142700461229124 -0.0437362689455548 -0.00291128133200462 -0.0478965283223773 0.0160360433999979 -0.014606117409676 0.0540778363831608 0.0187641406619562
"901" -0.68642949970084 -0.729378981913291 0.167664993303469 0.111765952690166 0.181349605011345 0.115941559489926 0.187111941793549 0.129996556460761 0.134579000111039 0.0360265391877558
"902" -0.906351411858717 -0.734938754935888 -0.170758568780306 -0.161535162875775 -0.203482074324913 -0.0763145304084097 -0.173128545946989 -0.0288252308189911 -0.178233093558493 -0.0613364622382619
"903" -0.865750741045079 -0.673274993050909 0.0690671450291882 0.0673793000032724 0.0290747980869885 0.15228986971543 0.0249350996397754 0.142702821660055 -0.0509906203364823 0.0576077679614184
"904" -0.719674480416137 -0.664787045181304 0.0579437692889427 0.108744576446936 0.0373765520241316 0.118052168280279 0.0197366006368932 0.083958222025166 0.00604499650125247 0.0824197742567256
"905" -0.651966286085629 -0.718541656076869 0.0614945975227526 -0.0314440963435068 0.0629159532901212 -0.0281032313583672 0.0805369910427392 0.00788567952259516 0.104016053031074 0.00198916638583832
"906" -0.689030695748962 -0.669426586015118 -0.0107539318439208 -0.0248307326417674 -0.00975643438009355 0.0218124346844383 0.0207332372837395 0.0752914245705537 -0.00186671320194809 0.0390734640644902
"907" -0.730856575651839 -0.705822102519366 0.0464316405348157 0.0369313256651155 0.0514055972810287 0.0702164345067168 0.0448683919784919 0.0579914579104816 0.0265471612570432 0.0408416417271843
"908" -0.811197860213724 -0.744977153046289 -0.10485498918189 -0.0373981210405286 -0.0974534751878595 -0.0446176402180966 -0.0942020040280622 -0.0394014628733319 -0.0550798538962495 -0.00180924630584784
"909" -0.618034508391378 -0.66920590329386 0.0707222641578419 0.0277747975334187 0.0639239182879625 -0.0139700141763464 0.0472739157964768 -0.0409320956941643 -0.0233874111655933 -0.104903837226652
"910" -0.69946311036208 -0.722586766816686 -0.0264073325643778 -0.0294191753969113 -0.0421281632703841 -0.0776358797658875 -0.0439724602196715 -0.0834154533477144 -0.0342747632538856 -0.0727718921065231
"911" -0.690052206928536 -0.709624051696981 -0.0323128837005863 -0.044770581010111 -0.0296125558715067 -0.0596586253115318 -0.0237866235033362 -0.0495137377184556 -0.0340581962883321 -0.0855930560534701
"912" -0.722193672982097 -0.713224045536116 -0.0919231826509558 -0.114785936462484 -0.0986616202248738 -0.0889892357087292 -0.0928751737591776 -0.0787421185702603 -0.0554303898585887 -0.0438993575071958
"913" -0.719266824799956 -0.614613843912396 0.039138722899674 0.0438734980215876 0.0337032267512514 0.112098785174567 0.0733303065859841 0.177372129193331 0.0312601317148197 0.0855298953185134
"914" -0.664163245177208 -0.704457740624762 -0.0109044974502916 -0.01776126558368 -0.0143227955616503 -0.0366288547913173 -0.0090141255427473 -0.0271848364608663 -0.0150923042909314 -0.0342852850906591
"915" -0.590515898924883 -0.640506209865028 -0.186675592457848 -0.163595087061766 -0.169894932138721 -0.203768628521715 -0.139237939809708 -0.154739632768119 -0.0720160575115272 -0.0941775723392797
"916" -0.69567889381911 -0.664992843713687 -0.00895223493065416 0.0239396506087123 -0.0220168487005169 0.00663784741803672 -0.0256439477777799 -0.000604571688026441 -0.0726349081648595 -0.0446311283883905
"917" -0.757107753690224 -0.702292830363841 -0.0788379975193526 -0.0652702006051836 -0.0900462526584869 -0.0756874375619887 -0.0508455836687381 -0.0102016860043304 -0.0681136055689724 -0.0830841828230711
"918" -0.543175660677224 -0.637006847911853 0.139049633344757 0.0864569724504816 0.151051344479968 0.0568007124727552 0.168129035951064 0.0888418449167709 0.132969926758674 0.0329657843007319
"919" -0.695236953894604 -0.712975175685944 -0.0557663000656743 -0.0433966537322159 -0.0401440907684417 -0.0363338071033951 -0.0683792883744509 -0.0831838832126396 -0.0703395957673923 -0.0568371415782493
"920" -0.726010625420703 -0.718493554832677 -0.037522786904668 -0.0327586005030171 -0.0330195171627336 -0.00451224197622795 -0.0176000637701763 0.0193420151706021 -0.0328677798310559 -0.00303054758296924
"921" -0.725559698526071 -0.679814811885612 0.0418804761881246 0.0510968280665532 0.0499525746155145 0.0752410731894483 0.0813851613931674 0.134305677175737 0.0775871598078387 0.0951041607342655
"922" -0.753451085115356 -0.735471144159157 -0.196403824308748 -0.195053201249535 -0.201268625285356 -0.189548259512741 -0.161052793981724 -0.12504104342601 -0.152622390932795 -0.149664476607539
"923" -0.749653706734069 -0.683803713134244 -0.0402202808750554 0.00708282104666818 -0.0410738100575638 0.0130335309292125 -0.0290677918904864 0.0339187368257339 -0.0128218948684148 0.0414998812572513
"924" -0.610644943119175 -0.653818920998719 0.119896159899892 0.124684172377045 0.15348374686477 0.10132493339849 0.14196282474829 0.0788449457022085 0.11035254004744 0.0559593778465772
"925" -0.652774117810692 -0.650612477300203 -0.0621177631884813 0.0137951696703513 -0.0521263850228984 0.00862695041078798 -0.0759882916068836 -0.0276532923010752 -0.00917766431107783 0.0594967697854917
"926" -0.787525317241214 -0.730640158528727 -0.11464323830714 -0.0784506715486737 -0.131896577537234 -0.0744207579734193 -0.105968408118939 -0.0307889259994169 -0.0811659371044421 -0.0257224281783027
"927" -0.615963178421507 -0.66556279357696 0.158095127104159 0.145701655849843 0.152481397442203 0.102513788333047 0.0905635636632694 0.00163413243195993 0.0526769106531244 0.000870009355688465
"928" -0.643633584337404 -0.660561622129517 -0.100311127621385 -0.113743920953484 -0.109010800195155 -0.101238577948898 -0.109776627937598 -0.104360625005071 -0.0882638528180895 -0.0781640980839296
"929" -0.654079379778289 -0.689470697526561 0.214931206472538 0.166191748833322 0.21007490295376 0.130849932755715 0.160036789146237 0.0460173671673208 0.09848388062754 0.0195879978826932
"930" -0.694352989309767 -0.650199571165854 0.0613598962702948 0.0522014822008922 0.0481538729743415 0.073690074413119 0.0540430590583479 0.0843981730688949 -0.019893994138132 -0.00215734396333005
"931" -0.596058117552697 -0.626438128993622 0.227396471160959 0.208895446349105 0.218293927207452 0.190324678754946 0.197662596979876 0.149890581945013 0.209624153707678 0.182345470405093
"932" -0.589844131304562 -0.685561944105695 -0.0133802583489248 -0.0633556189877602 0.0108372909946376 -0.0915596806760852 0.0115782365871259 -0.0896590822734085 -0.010534632486194 -0.113064838591079
"933" -0.728782868114884 -0.722401665732212 -0.0924376063689391 -0.111886763937954 -0.0856535133247764 -0.0688811765435343 -0.0691728587576267 -0.0428456884628618 -0.0624841842115382 -0.0410355329941921
"934" -0.862362983177648 -0.714032680611877 -0.064529217476305 -0.0025468218903534 -0.0929377146032103 0.0485432654505334 -0.133151094705967 -0.016594504565063 -0.164179223574053 -0.0277263761375228
"935" -0.632267481361773 -0.636476076751578 -0.00364165542534582 -0.0388276813454597 -0.00106006010180688 -0.0175057062815606 0.0280982096654907 0.0322701730685513 0.054705188385668 0.0304719240404064
"936" -0.733346431200613 -0.728489213766647 0.0282125870279857 0.0425546389146018 0.03708556834758 0.0399506497884789 0.0129095848412966 -0.00149073002382997 -0.00440916513273552 -0.00216413470214271
"937" -0.64475199874956 -0.693557095970831 0.0866879231940703 0.114049627269376 0.104856777768826 0.0714910155083197 0.115687714708369 0.0918383977703321 0.0916588342586007 0.0532810350484288
"938" -0.644093071052123 -0.726601091905408 -0.108651757180701 -0.180561135477435 -0.121082263690114 -0.154512301998231 -0.173184196023309 -0.243144876644658 -0.0578970249590395 -0.0779923351788185
"939" -0.807147028832134 -0.701805280457322 0.14429652778247 0.127533240086027 0.106654792527032 0.207253954708403 0.0558217276920716 0.117595486327137 -0.00519938663962702 0.10577171809273
"940" -0.771460956368771 -0.72321313721908 -0.231655378510395 -0.202764692372212 -0.235931750338073 -0.212091859530931 -0.182026330570785 -0.124399006897411 -0.126240098394886 -0.126163959490496
"941" -0.655023096537984 -0.676304045680701 -0.016903267753166 -0.00221360333204673 -0.0109633222118325 -0.0392833459916772 -0.00211219558500844 -0.0247803151788945 0.0100421995152325 -0.024699540490357
"942" -0.686644091799194 -0.674692895667705 -0.099162153076308 -0.0838698212797528 -0.107025574285496 -0.102648337356835 -0.0883523239514931 -0.0714458396732381 -0.0585731839432051 -0.0585272528166968
"943" -0.585029424325533 -0.599990138446216 -0.17713523406191 -0.157118253337049 -0.162162940930224 -0.151646352075753 -0.131072857615895 -0.100183365990604 -0.0894691346150229 -0.0706468802769149
"944" -0.598984454718752 -0.670105499046547 0.0315755882403665 0.000854613383740299 0.0445519952790333 -0.00414895761808314 0.0307139001632156 -0.0274174090233616 0.0787833858630264 0.039642326911828
"945" -0.63069355520698 -0.631533242839958 -0.0171042295871941 0.00699246556065992 -0.0207448933552608 0.00304768413020748 0.0351676694316278 0.106915423815449 0.142936429499524 0.192832194291252
"946" -0.802611870046874 -0.71738384033371 -0.0877019502754424 -0.0431397926601911 -0.0970575412064019 -0.0445269366862516 -0.0789655721793774 -0.0150548624659437 -0.083288219743192 -0.0521539796104332
"947" -0.652819791919029 -0.68830647018302 0.0197581012549328 -0.0187206649497602 0.023993003426953 -0.0204062004815191 0.0237501276762085 -0.0184948664912894 0.065798314278713 0.0200946582655805
"948" -0.636381108783433 -0.675020888087988 -0.0495690586297276 -0.10581590094004 -0.0561136324295204 -0.0767541540814948 -0.0803493116218884 -0.116738820369648 -0.00671408184429282 -0.00244578437744867
"949" -0.769677627203615 -0.708037482316485 -0.00326396254571245 0.0254981200548156 -0.0170024904615052 0.0498220208325509 -0.039403389186099 0.0128423028445254 -0.0709270646874385 -0.0079916718705268
"950" -0.741122952203402 -0.762777976508491 -0.152165706626056 -0.109411844946893 -0.150992265324171 -0.147441904245439 -0.111262071963242 -0.0767955200788286 -0.0320877579388157 -0.0228421663676565
"951" -0.813833510938234 -0.696461746782482 -0.176611935601177 -0.153743713364206 -0.197367099652398 -0.10194520986831 -0.17009890169199 -0.0573007881194244 -0.158961235585633 -0.070720867624059
"952" -0.69864474013219 -0.661794534210455 0.062110254580366 0.0576404851709897 0.0473147843692071 0.0853042490552138 0.0351508827625338 0.063220860302588 0.057577760762398 0.0948033729218112
"953" -0.707855597596523 -0.710746097442574 -0.0787090341275724 -0.0919109426129815 -0.104345391251865 -0.105370122909991 -0.0899358833399542 -0.0842396418451842 -0.0436956215293517 -0.0531286398166643
"954" -0.647020923575176 -0.659641260646323 0.0656745253535692 0.0774010337294388 0.0608111231957328 0.0403629007600872 0.128927292003576 0.172097530518585 0.0942769182065517 0.0666462063505553
"955" -0.646987879173521 -0.645259054961982 -0.0816332086489266 -0.0530993600011859 -0.0717172808996256 -0.0440205596183005 -0.0622867713336593 -0.028406328769161 0.000193270112915507 0.0415703753011621
"956" -0.845661301564827 -0.692988720904776 0.184244416977861 0.204335428683411 0.155284919258686 0.22473250694317 0.129932398732493 0.174877244523215 -0.0349559048578641 0.0111283644685043
"957" -0.615426007010277 -0.645501037366473 -0.0521566706047168 -0.0808784915569225 -0.0504682318785244 -0.0758244470053886 -0.056683209492795 -0.0872350254556532 -0.045959209733043 -0.0694681497580329
"958" -0.735510065250398 -0.668508177560886 -0.201631955215872 -0.17671251117018 -0.201940487333541 -0.107489674501524 -0.222823499475606 -0.142647558031155 -0.199681654724262 -0.100707529803485
"959" -0.757302763921822 -0.694774291975684 0.150355932039197 0.195451247146644 0.157221639334686 0.196798281182069 0.18940816428505 0.254153659063165 0.106241928982421 0.145733173733536
"960" -0.801892777070752 -0.72652987581051 -0.0815766450144743 -0.0699870499861211 -0.0969634842773339 -0.00216478965772174 -0.118463410374981 -0.0381321693331928 -0.107202829424358 -0.0012661039616797
"961" -0.638405329784438 -0.673193662260343 -0.186617010009057 -0.189866973737435 -0.193530880306818 -0.184065701622866 -0.221197285658125 -0.226943354980056 -0.121450705434729 -0.0894228740200272
"962" -0.671345363995804 -0.678456274295679 -0.0705832296371249 -0.0695400047194813 -0.0745305654288243 -0.0726424544148658 -0.0472612931334768 -0.022343179621519 -0.0353090696753409 -0.0317741008789654
"963" -0.765951408302188 -0.731408998348175 0.0437953633047326 0.0367293157929356 0.0312218558575584 0.0563031161162526 0.0128073302215103 0.0249829931095693 -0.0628056192029289 -0.0386004573822193
"964" -0.698897921541414 -0.688483093902568 0.0710030366161428 0.0574808145252637 0.0580739155255041 0.0732053188605006 0.0327597441927316 0.0285641951849725 0.00458584836865296 0.023860420887928
"965" -0.837610040551436 -0.69731505536392 -0.116772100084202 -0.0696199579207545 -0.151401300560474 -0.0229011932953732 -0.172396068956084 -0.0566779643074091 -0.211238855887917 -0.0935050091946738
"966" -0.658461290293027 -0.628531873366753 0.00666393966144738 -0.00135809166814767 -0.0188488992723961 0.0132640476119145 0.0260249309426327 0.0914732856641002 0.0290147189063248 0.052085193595937
"967" -0.69814979978471 -0.687555833624261 0.125877891690669 0.140292274076751 0.105207434884761 0.123295275805476 0.0779869707848576 0.0707800279980797 0.130589294730663 0.150084114596881
"968" -0.724449133243455 -0.684669649009498 -0.0977591936569304 -0.0772197878583491 -0.0933298981902523 -0.0783192413597538 -0.0766319460521627 -0.0549916513816442 -0.0643058507215509 -0.0679850463736376
"969" -0.598524502447747 -0.657637125063209 0.153266886871572 0.150901185058687 0.164427529362785 0.110162141217308 0.122319528001219 0.0310296057465082 0.125592592097161 0.0657404819142092
"970" -0.67044621065407 -0.677194515510475 -0.0559609790986343 -0.0383436391570434 -0.0595714029641255 -0.0524622567062643 -0.0910436222886372 -0.103353046149917 -0.0888104477507846 -0.0795233900291541
"971" -0.680030497080344 -0.686091631461446 -0.0436078064413314 -0.0559377478978904 -0.0653629028555526 -0.0535999391906253 -0.0859909395271573 -0.0869513747007156 -0.109704329345826 -0.0811191196795147
"972" -0.712703529377559 -0.641827892886062 0.119004752954143 0.103691544423654 0.0901975958067199 0.151135950220682 0.127874079457258 0.223423559856405 0.0939186249074895 0.137531983968891
"973" -0.696028503039755 -0.692188738263244 -0.0639165914356876 -0.0656347921338424 -0.0643778272735991 -0.0588473073230928 -0.0105359006739841 0.0380151136450107 0.018049628521502 0.0255803213482998
"974" -0.606592760545148 -0.686051713857683 0.0535998761456464 0.0371467423913661 0.0657817743118088 -0.00621760080170695 0.0827800741847357 0.0247120532915289 0.0448618613006667 -0.0318212252728132
"975" -0.733438939931913 -0.676647330336333 -0.151147939361302 -0.0931069451324565 -0.174397572052216 -0.0783848287508463 -0.164292760568558 -0.0599434791654555 -0.120512486577816 0.00152133712934389
"976" -0.665759621386263 -0.689336333369735 0.142384144731088 0.122685298661815 0.135989942807753 0.0912247446869145 0.0860564126295253 0.00418340043059325 0.0191966610711689 -0.0335766562725042
"977" -0.67022833907035 -0.661150604669271 0.152700552411088 0.112144393287871 0.152497564174795 0.135177669050444 0.134862547042952 0.106901534203829 0.0928312145918956 0.0704223101221631
"978" -0.694902417122585 -0.663343270288061 0.00653431085337276 0.0571243907640138 0.0199273301157018 0.0462490456552009 0.022492956341293 0.049780844359671 0.0470372079445017 0.0698573947350056
"979" -0.761809693594256 -0.712154599389034 -0.130662856923563 -0.103037379597552 -0.122062432466482 -0.0900274704444273 -0.15137047276802 -0.130626832255208 -0.17660945579918 -0.151519434241618
"980" -0.640937075757367 -0.65953431995645 0.124707977336598 0.174375360114282 0.142535672037038 0.112511441668444 0.128296596911815 0.0869980332960136 0.13694316188736 0.101620569962088
"981" -0.546522213875589 -0.637653394966909 -0.00913570786089935 -0.054587618188626 -0.00062402366840882 -0.0872589651937858 0.0140863925020089 -0.0628882502195969 -0.0092985802571196 -0.0904357263929753
"982" -0.842188157379043 -0.763694796183157 -0.305382546787386 -0.218354506788072 -0.311647190784279 -0.176138204138948 -0.301669523442795 -0.150452647266443 -0.213706636014125 -0.0597539938892965
"983" -0.559953375212038 -0.638649773469193 0.112521250113856 0.0446022429766121 0.131359844915718 0.0220748153061922 0.148202797960996 0.049623984113747 0.1013264504467 -0.0168445907067764
"984" -0.573218444711302 -0.610857151137229 0.270283708292761 0.219182436952702 0.269679891592012 0.204941106116763 0.243496469336284 0.159064672323745 0.15154235646306 0.0819843471939461
"985" -0.577020510596886 -0.670192611586615 0.170931505777817 0.196876355616375 0.193768243923254 0.123081375491421 0.178667280936223 0.0944125830617787 0.186055845757976 0.13341482459226
"986" -0.723479848258294 -0.701493701065991 -0.00493820431743103 0.0126209667912602 -0.0159544220435912 -0.00754096700406704 -0.0282436572956539 -0.0280748200756177 -0.0463647132014394 -0.0410346356473114
"987" -0.804917532515745 -0.735719319856261 -0.201031945755672 -0.180828982590269 -0.210473432095411 -0.156594353916221 -0.220805922125387 -0.172391061294458 -0.205856960444395 -0.159056233504051
"988" -0.730465399528796 -0.733916520641947 0.105049937081626 0.104348506527115 0.113791666856704 0.0948905661132663 0.108043375578124 0.0847369727351262 0.0117750887518907 -0.0229263940849825
"989" -0.680184924638737 -0.69800524133739 0.034616334044486 0.060360131757583 0.0388350862496706 0.051876857438058 0.0463334773393477 0.0662333295307738 0.0346843244210121 0.0577417028796609
"990" -0.703413091790166 -0.732266153747516 0.00780755750804004 -0.0373147947797379 0.0188198537524279 0.00317832787250851 -0.0203877245511878 -0.0645431561358957 -0.00665482860072657 -0.00338245485222807
"991" -0.694005068703376 -0.668645813887808 -0.0512320098116205 -0.052687130161141 -0.0632789421340473 -0.0241984268712133 -0.0229773019564278 0.0474373414946628 -0.0222441605077529 0.0087368012517763
"992" -0.744979266317701 -0.725542195785479 -0.290823402283933 -0.246740124326619 -0.289070427929699 -0.235613260731234 -0.308019620904813 -0.264016049050442 -0.192219390473614 -0.122608950148955
"993" -0.746826635632942 -0.669795797436338 0.068160524687611 0.0941040387970012 0.0427791383623777 0.131125791961318 0.027073685653854 0.112637275484526 0.0141547875260367 0.0941063357790512
"994" -0.672717337033191 -0.711715510934806 0.0279140523316537 -0.0198623478560963 0.0188838930558685 -0.0399861810554056 0.0522929849324674 0.0211901188126975 -0.0196938057729148 -0.062982753186822
"995" -0.670005045440947 -0.707209900263002 -0.168827421234667 -0.16433244266342 -0.173321077143564 -0.175227765461141 -0.134622045816409 -0.110703485062603 -0.0987817138031652 -0.100270004509582
"996" -0.582253480021177 -0.646472259055107 0.272434772673378 0.261965068951416 0.303464737789976 0.214761970932265 0.322670733505997 0.251740466135512 0.290445557313837 0.186325534797794
"997" -0.775198075861186 -0.710295642803999 0.0468386009498356 0.0612582882711894 0.0407174086039051 0.0801957904825195 -0.00924845658956405 -0.00388256916142698 -0.0342668986138158 0.00601817140414125
"998" -0.571536227251649 -0.645164899596476 0.0893362350530118 0.0999499371965409 0.108600823290613 0.0395632897684952 0.110279878063344 0.0411180551442739 0.136750578436373 0.0560512351853431
"999" -0.650046339151573 -0.702011604741988 -0.173195764314146 -0.248535924282107 -0.185188018060175 -0.227929052000629 -0.14938607531231 -0.16453972138246 -0.0687177861254691 -0.0998881385111071
"1000" -0.677056658920608 -0.698767548823113 -0.022504212526903 -0.039136974308692 -0.0316869039060165 -0.0354183375342008 -0.00284135550253206 0.0155252135929032 0.0182330262994231 0.0215143753962077


==> Graphs/treatment-control_M_affects_Y_J3_N10000_subgroup_means.txt <==
"x"
"1" -0.68558432649936
"2" 2.25936552959755


==> Graphs/treatment-control_M_affects_Y_J3_N500.txt <==
"cc.F" "cc.L" "ccov.F" "ccov.L" "imp.F" "imp.L" "mim.F" "mim.L" "mp.F" "mp.L"
"1" 0.20202516425749 -0.38979129249193 0.31351050724419 -0.0467861921541206 0.386020189068431 -0.156511630775573 0.422314189545388 -0.0922742707003788 0.475075559304212 -0.133522298879588
"2" -0.193406518907098 -0.360323017695076 0.0069886179734236 -0.141546321940291 0.0635588889221842 -0.165448563165757 0.0542546859068804 -0.195039398050181 0.0194879956391601 -0.22864660509095
"3" 0.140883839125302 0.0471656555715855 0.319417481772381 0.228516875713946 0.260186948883329 0.284950297308589 0.294096449606827 0.32500114451653 0.283599472937589 0.336457790614037
"4" 0.4100535462658 -0.0768816204131766 0.362030589441293 0.0258512624421499 0.463553811276961 -0.0682540485188167 0.671349901879509 0.14923055003992 0.785089733598885 -0.0566992214837126
"5" -0.180069917921159 -0.333202115907174 0.202982471266298 0.122076144723755 0.181802340419693 0.176798479454361 0.104094788260897 0.0604077148004751 0.101992510073927 0.134934536633852
"6" -0.256625427588743 -0.523275776716207 -0.20577830220412 -0.354416053727894 -0.265817053231714 -0.314760398551716 -0.170300304175804 -0.222170190663501 -0.190465693942317 -0.185679416946308
"7" -0.163630531607567 -0.345982054599502 0.0742644762630126 -0.0980645447217756 0.102813506969884 -0.125641964998705 0.20179329980992 0.00259836166544894 0.221180832380607 -0.0721715556254311
"8" -0.258099656017532 -0.37621226840584 0.443285243909357 0.38292438648392 0.458286634984735 0.519732343000485 0.21778948187181 0.147465046067337 0.0931220843208386 0.0593317275226699
"9" 0.214851583031556 -0.554619609420642 0.594730653618317 0.399366722257119 0.705882240230307 0.314972367803887 0.499806726179742 -0.0760020340902287 0.444201256689922 -0.119005765314957
"10" -0.871718310811253 -0.571504465567994 0.308756160352093 0.449111492869076 0.283704449938805 0.490434434108701 0.0634609384467706 0.161786691315568 -0.0873953320391386 0.196617671729877
"11" -0.34683755708455 -0.209573686891865 -0.0934888965342936 -0.0624146130974149 -0.171966228621739 -0.0120747206427068 -0.0675946329750306 0.112421126742873 0.0290717400887237 0.0397056861079766
"12" -0.270235880885518 -0.287364159060937 -0.385624353959636 -0.458563805353568 -0.431749482875389 -0.429064666600037 0.00854805835256842 0.298691481242526 -0.034859557103105 0.463812849959736
"13" -0.179639774450526 -0.376932896908659 -0.252758118504448 -0.338016108058416 -0.18663179097575 -0.363061759203938 0.127046444546226 0.0888275846305344 0.435553153041624 0.0610272264722445
"14" -0.94122885915396 -0.540217572091703 0.131775226809245 0.225557259589228 0.0153960353858935 0.339721447976732 -0.109584591701045 0.15087583246214 -0.0713338760378611 0.369900290930892
"15" -1.00844169257381 -0.621538251099679 -0.246470789297027 -0.256206029492947 -0.407127401891503 -0.0449991300587311 -0.478848977875578 -0.134012948501116 -0.555388446125598 0.221932251409673
"16" -0.670743941541803 -0.419309736553679 0.230759813172263 0.230405843788556 0.148285132663466 0.322652357095914 0.102322370635594 0.253211099422011 0.00690135169390308 0.246052612402432
"17" -0.142718573529395 -0.409971615657038 0.100933996535692 0.132625167793728 0.183260682729476 0.0718885871884599 0.191027066085059 0.106269930883853 0.235187370013451 0.163558402679798
"18" -0.232558666326818 -0.229490889677488 -0.249464242960243 -0.144775216686258 -0.214294189063903 -0.188956662855918 -0.122831612471468 -0.0330388341678658 -0.117365257020706 -0.148586845210729
"19" -0.135523344511402 -0.299097134262412 0.403974353701136 0.445960529963983 0.632388619917813 0.256918337369192 0.6608378414223 0.314827938258619 0.816989880638597 0.453744314752997
"20" -0.457396050922817 -0.363013546704116 0.0287292252309727 -0.0230978874375343 -0.102611286807022 0.0870147577526193 -0.0830406964798157 0.0936788003533847 -0.107364109032546 0.180909245559799
"21" -0.154390213777085 -0.206012974436926 0.263843058449265 0.121988351894824 0.217162393588122 0.167656834187589 0.201176274273717 0.128718892184081 0.225055357162417 0.178566132961419
"22" -0.75393578657384 -0.685635486696947 -0.292232944474048 -0.317161173926868 -0.341537151507898 -0.275102467468889 -0.39108356795407 -0.336510949706247 -0.444137355579888 -0.340692638966142
"23" -0.273040737335114 -0.324572341189378 0.306615485559792 0.166374925150639 0.30399093556521 0.11728463425418 0.197542512565344 0.0210253142990529 0.0891568240807722 0.187913189730505
"24" -0.339268498011543 -0.701622049648296 0.472930686316968 0.458444315846374 0.608859610205059 0.429392676078065 0.204870074950081 -0.195703619459254 0.0602211042536322 -0.223642387664073
"25" -0.307740296355233 -0.308068013066524 0.0773914047109723 0.115037034818823 0.126970837429507 0.200379564150647 0.0485714339920462 0.0522358435047424 0.042701042029822 0.0853703024767366
"26" -0.197209098039798 -0.642610629844862 0.158141576241009 -0.0293141742257929 0.179830895862741 -0.104489316790117 0.284152222404886 0.0428981407810638 0.29989152153485 0.00926337886674211
"27" -0.320655269560364 -0.495752494018056 -0.283127885418805 -0.161185103375518 -0.161374761902577 -0.234676642638416 -0.0280956465777678 -0.0512541911703587 0.0612029614541442 -0.0995447895669343
"28" -0.986297510458447 -0.803839089699325 -0.44196933278274 -0.437876826483462 -0.465520177973201 -0.404345003852542 -0.433663981723721 -0.35467779033464 -0.390358189379003 -0.472484782821637
"29" -0.0250761194531219 -0.27970844835261 -0.430301989264324 -0.156491289902951 -0.167122777070645 -0.387075881733156 0.0648629958046892 -0.0362048292913676 0.0043105302027356 0.713785794347164
"30" -0.176250994394527 -0.452278642674811 -0.201193533268995 -0.148095418251624 -0.0244769756833048 -0.296822102255912 0.0862077565727268 -0.155012743026141 0.131994005612615 -0.185633442525211
"31" -0.0377746370672597 -0.465478939999717 0.400329211913378 0.244221851923585 0.470848878121794 0.188965898857443 0.316282743933602 -0.0446500523741302 0.27985780679173 -0.0722891812476192
"32" -0.078512517370128 -0.192472743424984 0.158984849782579 -0.00246652239215671 0.130136530626623 0.0508890412433312 0.163049155595413 0.0559891749325473 0.174926855194594 0.144654568410276
"33" -1.02123617444504 -0.541078560273104 -0.348313572316179 -0.0431381821192761 -0.467319607508765 0.0453364850660508 -0.584743062609446 -0.114455262960178 -0.551859118453786 0.146369451783037
"34" 0.164801921171666 -0.386619499464523 0.381712746931038 0.233650738887758 0.546148565864041 0.0855831041704069 0.584861801226482 0.10304393768022 0.645642289521009 0.0741756093886227
"35" -0.664638670889411 -0.357992950572938 0.279139827678419 0.504903343534723 0.225692091844624 0.586835086352385 -0.0189248992865482 0.245288929377299 -0.179311671770681 0.232369382204334
"36" -0.614785450304668 -0.806941423419009 -0.193730403759981 -0.208473780442557 -0.0995200897722322 -0.271017084692215 -0.181779174032406 -0.45663020462396 -0.205488381608387 -0.414415869623738
"37" 0.663589513006299 -0.330556699126865 0.814058636074894 0.59026222393882 0.920689416184788 0.453905510560362 0.682543989079981 0.0449861759765727 0.616491744701621 -0.13073177587737
"38" -0.442300921770062 -0.386997338685156 0.36023523966295 0.509717151733147 0.451470963796874 0.405519285020804 0.160237341340134 0.0523425872567628 0.0604412259196609 -0.0112141729331027
"39" 0.0199446579865043 -0.33706515432676 0.0106547769735652 -0.130495341316765 -0.018452381779642 -0.0764636352986627 0.0317258502300779 -0.00964220055748311 -0.0179697612096925 -0.12444017226924
"40" -0.791956948610408 -0.40012114307536 -0.503059833308833 -0.582129582939133 -0.683952243434736 -0.386707836915834 -0.540339351627287 -0.22156480468888 -0.555521056223389 -0.0891687515487926
"41" 0.00467914077586726 -0.0736192613562597 0.00818073016632507 0.0873617720684956 0.0842817770486969 0.0557609435431939 0.114157871809571 0.0540234001588275 0.128032508677157 0.321325436050156
"42" -0.2234492702696 -0.367279895557407 0.0651695122591449 -0.1495810663967 0.135151243428535 -0.185436248679365 0.140081095701099 -0.161923471467427 0.228366456783098 -0.10478019862799
"43" -0.633850109947755 -0.492906246766102 0.0108838830758743 -0.213514120338417 -0.229133096175824 -0.0270161962940271 -0.320203312052639 -0.186947363955089 -0.397781120517882 -0.235360694533327
"44" -0.179259386445554 -0.216894181677072 -0.0652652920382995 -0.0986714370778419 -0.194251011245911 -0.0302629258004406 -0.214196952566351 -0.0568375809879671 -0.265559926374476 -0.0972040849204879
"45" -0.278192291642976 -0.45360197745011 -0.444902284435944 -0.248907381819409 -0.260277679279701 -0.348966537032189 -0.218438780850613 -0.29370406653744 -0.19862281669748 -0.336665742513542
"46" -0.330493439447732 -0.535437750439662 -0.148353713184343 -0.157366097364663 -0.0776566433644381 -0.172548350410681 -0.127650948426092 -0.244126787855869 -0.218934061909426 -0.269399344428508
"47" -0.719100345503285 -0.37156452404867 -0.154209638721883 -0.117977535719925 -0.244705038745054 0.0198132163858859 -0.244701681251017 0.0269585071883966 -0.0534274027990805 -0.0096974197142587
"48" -0.347856325062933 -0.412520987432609 0.293828604656413 0.372095675521663 0.304329479879673 0.380351256743696 0.140874894518062 0.113636991378062 0.116406736222843 0.180140786086561
"49" -0.411912426324978 -0.333073802698324 -0.17124756716272 0.168238122209953 -0.0232391664483874 0.0389563860315973 0.0837803801936145 0.117426715616914 0.137657896059565 0.189490049237907
"50" -0.176790635274599 -0.0463671817085204 0.117806275425988 0.162430389916302 0.164896560051923 0.11851503685001 0.204837883958786 0.172343722078474 0.268620855429484 0.128623492227605
"51" -0.790636410143349 -0.691522955269016 -0.366473655364536 -0.362238716609524 -0.38153874211097 -0.332458502546737 -0.244585158292336 -0.139875014472627 -0.0840935043476505 0.0192067646217626
"52" -0.833738547667322 -0.307840895347905 0.0577529022159443 0.0429383713601035 -0.0547814910789564 0.211494060092916 -0.0506418823148967 0.210425828190913 -0.0238649682104118 0.366744396106885
"53" 0.134839962410182 -0.109283925337724 0.501980151967782 0.391701154070194 0.62315243329672 0.328554699385277 0.576525161663913 0.263624465567697 0.669703255331966 0.337582274455376
"54" 0.102854821744854 -0.15786929378769 0.243005392627305 0.150274349996638 0.367604640280109 0.00667502076264032 0.683032429173583 0.488015497276973 1.27555073368646 2.63876053337065
"55" -1.51034887820985 -0.784548268787613 -1.07649693765302 -0.754665689591696 -1.25210879056334 -0.597464879553976 -0.942215612297156 -0.23250628041684 -0.597599314354348 -0.403320316581835
"56" -0.219156219556318 -0.0364461895383623 0.119223387353422 0.35438872436538 0.220576125816399 0.275521294692844 0.512276906808768 0.757954342334886 0.897508753001939 0.837123205386437
"57" -0.893366407864312 -0.497992833892296 -0.176046795745171 -0.117706475787485 -0.384876004537928 0.145235046839947 -0.392089001104907 0.105192276260717 -0.435011732259616 0.194269008165064
"58" -0.681764913010642 -0.591546766872271 0.0899950439703542 -0.137358229037987 -0.0477858577289326 0.0182288118643715 -0.191235505122107 -0.137416654696393 -0.200758864332649 -0.127883987094035
"59" -0.465600621589577 -0.583895731286564 -0.0288943860893983 0.0340662459512356 0.0193229026364658 0.000878457436592154 -0.00931150973911001 -0.0312177078944239 -0.0182715630093757 0.000675165463425346
"60" -0.608413417985328 -0.618870769689472 0.235814307095453 0.295222286118762 0.292736634903928 0.274040304388448 0.0344403114454519 -0.0658481285429885 0.0531273110806576 0.00415708423471682
"61" 0.142413319848198 -0.183137402436601 0.181068016248529 0.0626593556169921 0.318378184553319 -0.0400257074745217 0.374624326077784 0.0262750899705969 0.37728379122201 -0.0414651634858775
"62" -0.676163496706302 -0.344432139823828 -0.599169596598269 -0.555564807013259 -0.84479146890096 -0.330700212797728 -0.738409749993775 -0.230769733414039 -0.820400718747376 -0.203642780413242
"63" -0.837972147507635 -0.73817715853574 -0.5828892021568 -0.512323580632996 -0.641169433292184 -0.463132433276303 -0.539697619229532 -0.300752762638406 -0.533896217411499 -0.27846854910069
"64" -0.406916223905516 -0.498184275129251 -0.086020121240567 -0.0564762398484901 -0.0214720374131494 -0.145742898285933 -0.0944123537664808 -0.320395360772961 -0.0485122560676023 -0.363956643023462
"65" -0.4594036472032 -0.387743283442837 -0.0230368387535497 0.0962312648331345 0.0311182251895339 0.0112903504561263 0.156770573657846 0.205203240876887 0.243204654736507 -0.0575991117375184
"66" -0.693948578256254 -0.328733583974236 -0.44588870401709 -0.318620661932219 -0.52583328895405 -0.240470059073685 -0.405093334759264 -0.103695579696661 -0.432990622858098 0.119290595894473
"67" -0.114220546556128 -0.334449601425881 -0.263125975072346 -0.34972704217369 -0.316171260888962 -0.280171601370097 -0.115529049193829 0.0230663504764455 -0.243041430957506 -0.0907573758763841
"68" 0.00366288721462243 -0.45677551510294 -0.00890599369786259 -0.204858745997214 0.0430251086941555 -0.253118163058653 0.146590594962265 -0.150840843075291 0.0461535751751614 -0.0565822123941478
"69" -0.451421188285034 -0.473587697951777 -0.069683754731786 -0.0175249264160269 0.0157770981552817 -0.0692091231423696 -0.134553250344096 -0.247302337585773 -0.137612583964849 -0.237735881259122
"70" -0.535622968658915 -0.0383933553329585 0.423390468324172 0.4108875146705 0.23098598001257 0.652381398938559 -0.0468367227331038 0.252389474482954 -0.0633720734924258 0.371741063191626
"71" -0.0169581367723611 -0.438646394214592 0.0907709062897955 -0.141370950946526 0.283075691837086 -0.281194808202259 0.462909640360045 -0.00643035909909467 0.655387430029244 0.0834599300970622
"72" 0.0535737020184423 -0.403307552427981 0.345577404861551 0.197045508063027 0.314298684518486 0.221531400887678 0.214962047146965 -0.0361551971701642 0.135346050724204 -0.0537136393538889
"73" -0.994378768014576 -0.592844351493911 -0.36794560992735 -0.222250559076129 -0.47424744095357 -0.132140870009193 -0.48172542552856 -0.174772575017363 -0.427495389538783 -0.0493384884177179
"74" -0.136868299364761 -0.291491530211151 -0.11510236946283 -0.240136024058412 -0.125176195934515 -0.189988452089945 0.0234329988427263 0.0396005126755148 0.208285970838567 0.226512963123141
"75" -0.143140310865915 -0.552296397161971 0.132906447747243 -0.122010255401256 0.0815367384222927 -0.100422661636682 0.00813200706291989 -0.218036393417385 -0.0580836530318057 -0.283072836203404
"76" -0.775998204578655 -0.476830471397269 -0.166725116275843 -0.236407654137361 -0.355065266832624 -0.0532627865430094 -0.200954250147615 0.130316886728198 -0.056637457808393 0.30788759865152
"77" -0.956833317295124 -0.438499454115799 -0.458071290385571 -0.383299145694655 -0.660441303948029 -0.222114183410678 -0.652860473150293 -0.233059706213023 -0.670958739741728 -0.261670248037541
"78" -0.437680683074318 -0.345362151442652 -0.268258407308186 -0.287286827130022 -0.355984942395134 -0.167925192917569 -0.211644453164712 -0.0640421733104127 -0.0788488608549765 -0.469161922727522
"79" -0.84268667220934 -0.57826379690777 0.109844064610139 0.214808624607887 0.0258655704217371 0.290549994182788 -0.35655593413615 -0.181856578947612 -0.507346760598643 -0.224080198264437
"80" -0.78803420137127 -0.644556582609888 -0.430344636775542 -0.401692928829034 -0.563299243922256 -0.303837200806257 -0.436120286580806 -0.0939719291989336 -0.514693218591505 -1.53157577283486
"81" -1.13444212745022 -0.840680127531052 -1.04347839270052 -0.595268290829672 -0.976433673851163 -0.633144099607965 -0.76467095052649 -0.25143530098487 -0.773324686792021 -0.318258283324031
"82" -0.949545494779163 -0.498517017393738 -0.699566468174221 -0.544083651873881 -0.836686065343423 -0.395138617055546 -0.527429428235301 0.0991714156938717 -0.246673654820277 0.0539272937019661
"83" -0.997454032408007 -0.636609825028541 -0.385019740626578 -0.17377616503328 -0.457206024026505 -0.126583575913996 -0.518070395895653 -0.20031831103665 -0.450621922413224 -0.105463256743758
"84" -0.81274136000058 -0.312755157683931 -0.597024585713786 -0.606197666349228 -0.723799788024824 -0.452836275843164 -0.555438896642456 -0.283465350199886 -0.439005235674527 -0.274375365937697
"85" -0.434869508111337 -0.275287769729621 0.0668500173817623 0.150134469907492 0.0206561341488022 0.195146091805391 -0.0212787076278096 0.167144636407378 -0.0621983862395896 0.170515373979218
"86" -0.398825696044059 -0.405321568978467 0.439890645069437 0.24806356997929 0.34891236762559 0.41694792868694 0.232183094502768 0.18934850834944 0.0787190000391963 0.092748907459254
"87" -0.693832835944114 -0.376144705576679 -0.73849965427812 -0.679316960611137 -0.828003763755417 -0.590342197539357 -0.662084565207128 -0.442322262562642 -0.728295799184086 -0.466037802470353
"88" 0.0268141720678785 -0.0328370365200139 0.558360059751423 0.329259455562525 0.493275805013619 0.427505482270348 0.424059812613149 0.289850224484597 0.356784528573245 0.313093814371114
"89" -0.290662624193954 -0.115972592055184 0.0192076553148082 0.318498576487157 0.0625770060202235 0.255566547150381 0.0894076398565684 0.281038448622319 0.190429060245985 0.340858643626567
"90" -1.25512181082796 -0.40393634302772 -1.0313191733063 -0.850056053823273 -1.38608132892048 -0.440755436862624 -1.1221832973072 -0.118328708522854 -1.08579579193301 -0.111038292544262
"91" -0.550156652655426 -0.524602219895296 -0.0957450226305061 0.00901712693332502 -0.0758183524754312 0.0181623733421198 -0.229174817356776 -0.164892337194557 -0.359380448837962 0.0368236547686575
"92" -0.393256629549504 -0.319529786078394 -0.226967623172099 -0.0561917799343991 -0.23155746111647 -0.043895750988822 -0.187637769548963 0.0826217459378023 -0.146166564013678 -0.0133848867573385
"93" -0.0676808172940513 -0.253708311736761 0.485680424709251 0.423336635370228 0.512652668713308 0.380531893019197 0.34289761069642 0.133700610220371 0.318800346078492 0.206480984974918
"94" -0.216018442893854 -0.427413003801791 0.159530613840317 -0.0167610461236816 0.221800692355705 -0.0688487477087802 0.110805050630804 -0.21310397281392 0.0659041032926465 -0.229486767947084
"95" -0.225420121949578 -0.642419127918172 0.00870367071954693 -0.0879220482490381 0.229587915733433 -0.228192465565772 0.332102739637869 -0.0712582765632545 0.433100779653121 -0.0120135626991496
"96" -0.764713631037769 -0.708624935446406 -0.445010666730655 -0.490005119576595 -0.542967760805903 -0.409849928104043 -0.482392667408042 -0.358105022942219 -0.494015042835846 -0.273175572164806
"97" -0.143432279909353 -0.263956345142817 0.239422594081759 0.05194031041842 0.182714912515798 0.126452166066221 0.305851211035304 0.324530835806581 0.394190754655664 0.337222770680719
"98" -0.563295219511971 -0.428354152319016 -0.0153071249317022 0.0288803365750608 -0.0381872291902906 0.0386213798651994 -0.0916990608517739 -0.053376264167092 -0.096786364510994 0.841346098339928
"99" -0.881602512961041 -0.456426679817428 0.0393799636570197 -0.0507924394916821 -0.113817277970079 0.115869375066374 -0.174689589017903 0.0308003247287588 -0.18129853031576 0.0730320831092714
"100" 0.0804788228658033 -0.288591307746405 0.440452316892145 0.257037235659804 0.423620723914398 0.290029755497874 0.493877462625141 0.312491607684905 0.485744854781399 0.401074182239618
"101" -0.136140780447733 -0.222646016307229 0.317780227499929 0.550227835961759 0.433656948921294 0.473456168339408 0.186272094418894 0.171286419164321 0.109035294780243 0.0696615473325705
"102" -0.0890377872250135 -0.391778922053017 -0.0681341863453396 -0.096342315324658 0.0196974533858914 -0.109289204489008 0.060953921843 -0.0967507010707028 0.0415853137228704 -0.0545527070539914
"103" -0.631193316073842 -0.63105902941089 -0.401663368855048 -0.426908885612058 -0.351516896210316 -0.46460720335776 -0.156792686434881 -0.314603149759688 0.0897902472845099 0.161449977100731
"104" -0.255113022063624 -0.544764863816734 0.030644164281906 -0.205878860767346 0.0257383541825494 -0.160058955768574 0.0543471690945438 -0.170488299667543 -0.0158458551973113 0.0609398176535373
"105" -0.284179584702319 -0.195724229063123 0.582050974826531 0.668443149571721 0.525022127852378 0.786698765666025 0.153533534017222 0.265530154060949 0.0259783991697256 0.253216822361062
"106" -1.04376233725068 -0.720931126130454 -0.129555989929586 -0.31156413656729 -0.465049536937658 -0.0174200079948698 -0.513920044897631 -0.136633472900234 -0.598682809107004 -0.172489484805599
"107" 0.157692593586929 -0.0595013927502228 0.289656064063842 0.487823938354665 0.394202423125277 0.432675403795739 0.155146643777693 0.0744439064067228 0.0657103660814679 0.15860041878337
"108" 0.398504643425675 -0.351120129802587 0.749464882557555 0.606266132923142 1.02045292385197 0.440803161684559 0.839397193971687 0.148445826896453 0.808491407973446 0.226695633592253
"109" -0.34071247999988 -0.304840620528949 0.0496567637328495 -0.0012846453437899 0.0151562920626056 0.0335831571966895 0.119652905104186 0.170171544637226 0.157667120357421 0.165635730591155
"110" -0.498228533732431 -0.516187440427438 0.0531790395926901 0.0347029682265085 0.105470550437048 0.0854681528981113 0.0290068643391333 -0.0568396941756055 0.0710978823398809 0.0873255521070601
"111" -0.277491733185871 -0.429303807853208 0.115898390294072 0.0834737540778737 0.204631642610057 -0.0346439376586179 0.36111050147299 0.269890938915039 0.4456153132705 0.283489359526016
"112" -0.566283420838411 -0.374327848716036 -0.182811659454196 0.0520435286175928 -0.13703336229141 0.0149610623829641 -0.179709574662332 -0.073318338989607 -0.162404703608433 -0.0395083146834524
"113" -1.09097199190467 -0.322106281603845 -0.562942039191133 -0.462265701426406 -0.86628315745732 -0.111817557866711 -0.741310810652979 -0.00434863670670727 -0.630586660908864 0.112727061690907
"114" -0.125450771914838 -0.20346261280923 0.0660810124608969 -0.141585080844016 0.00849834056311877 -0.0339100090087391 0.139251902134794 0.133365192247644 0.218333834166381 0.123827332993911
"115" -0.735068383449931 -0.651582937549502 0.0858907946604228 0.297731319237948 0.115474120214132 0.277784154114712 -0.201797464282728 -0.121395044585978 -0.301529980829338 -0.118009250632845
"116" -0.352536582114232 -0.101079823530476 -0.0866810122492392 0.0372904382134067 -0.110280699472529 0.0568192324286159 0.00237969843746793 0.184356206392926 0.0517780952797875 0.141753682085394
"117" -0.573377769756213 -0.700865255891582 -0.559718942916595 -0.398395280183095 -0.464447050295115 -0.472543307829657 -0.312564860042571 -0.269573495031388 -0.301106960531407 -0.235725601115963
"118" -0.851381251203794 -0.621149720870614 0.0672877293343359 0.168388902548211 -0.0291542443692528 0.265175609332802 -0.245752525626812 -0.050352921630051 -0.249866965688889 0.0220390660323424
"119" -0.755433915521848 -0.520605097196636 -0.107487435060993 -0.129563012427626 -0.226419114341428 0.0427952312045581 -0.134478850050435 0.178684840167767 -0.113190562484841 0.096415489498011
"120" -0.334070950572698 -0.338737133074236 -0.29648388676139 -0.436444062941343 -0.429975089662311 -0.333550205796811 -0.344653523550006 -0.244724710805782 -0.401592924750395 -0.158187440948763
"121" -0.529174842118995 -0.269281854320765 0.151130899398693 0.3141167875572 0.0940110675425313 0.381012215268999 0.0534965620505373 0.348697436588385 0.0682363492350182 0.411931183509491
"122" -0.136007143059121 -0.255591157645323 0.266701872280283 0.047561904384006 0.236716660024608 0.16670996957856 0.353123481000194 0.221825972875818 0.247982484940173 0.226136937550725
"123" -0.0811227075270391 -0.256188600389753 0.345907962332649 0.42609721959625 0.440254742618725 0.363965993699336 0.2438810583972 0.0677506050434994 0.204122689923262 0.127653943312819
"124" -0.607448330585974 -0.265431547324847 -0.411768462459784 -0.468591641874961 -0.517310534663635 -0.362551850737015 -0.24742514212531 -0.05834739433282 -0.0476694096297679 -0.567717409778588
"125" -0.519164588700572 -0.468445712387001 -0.165257086114078 -0.328555667655853 -0.267763079817845 -0.180314542051134 -0.0531928974105469 0.115003921268481 -0.0644914598988458 0.209816117703256
"126" -1.20449751588794 -0.726514179724401 -0.219589272828272 -0.150743046410659 -0.303397922252441 -0.0801483650785064 -0.335954322818856 -0.157819840234156 -0.436783604516416 -0.192217988715234
"127" -0.698392502430412 -0.464787683778007 0.151788593312408 0.187123450451434 0.0435813491727318 0.284174867150898 0.0301158754350162 0.255837406168456 0.00915234332678046 0.353488640615955
"128" -0.235650343708529 -0.456079821100919 -0.00168297150241083 0.0545245461366449 0.133586635404467 -0.0159222594081236 -0.0382847722636395 -0.211043008923741 -0.0291715222247158 0.0552010419595787
"129" 0.214343421770624 -0.18579059776637 0.363418324565913 0.398498912488629 0.551697670665476 0.380635767290114 0.599005643190511 0.356562039287823 0.59389142144633 0.325164801361647
"130" -0.0876504885772667 -0.233893079589918 -0.00972393638711216 -0.280868546211839 -0.0626693765133301 -0.192239981652935 0.185406073673218 0.155183311020494 0.377517117863615 0.994895404578812
"131" -0.0325768338817194 -0.556777945172257 -0.182281964763386 -0.228549757136446 -0.0374250585870054 -0.317470081243085 -0.0229823282484414 -0.351302523910502 -0.00241317775419653 -0.379244030783956
"132" -0.22277759872237 -0.185371528135354 0.219269868361008 0.0622212261968351 0.15728411927582 0.145821876482652 0.135532729287054 0.145480697123281 0.0267537529444172 0.0860861308496876
"133" -0.853589097409357 -0.397873455860579 -0.105273058531974 -0.239279949565061 -0.294825168146215 -0.0425335026364929 -0.201613088506391 0.0732538034075767 -0.0186758084270433 0.122497953674182
"134" 0.0148189472974472 -0.0673190671419795 0.19070764276357 0.381817571165061 0.339776524844075 0.291403386738249 0.274535300044822 0.224193153063278 0.259532332821534 0.225972021342902
"135" -0.750757293924182 -0.42295228257306 -0.238563954817074 -0.0446550717296656 -0.29858318049774 -0.00665087115661332 -0.30525851011191 0.0307792812214602 -0.311653063663726 0.0432976412904153
"136" -0.0046264631286166 -0.495061432650588 0.279108414305626 0.30338503912352 0.517993449204642 0.0742373795041728 0.369309741621847 -0.141046953770902 0.35812918127557 -0.177066640371816
"137" -0.691176011472522 -0.373827762109028 -0.0450984261053034 0.17109657065207 -0.0586153196885409 0.25813960875623 -0.0938668200758169 0.140640228386221 -0.126045336095275 0.156050108050424
"138" -0.578769554289069 -0.676530260837477 -0.272011191785553 -0.30396243125069 -0.337457356309591 -0.254059261751777 -0.249572388842108 -0.151470298309077 -0.27966701582947 -0.372107979895576
"139" -1.11943760605146 -0.150933673656982 -0.520557414935728 -0.0785404989582034 -0.659839088354014 0.0417764322149554 -0.6906663872301 -0.0123146906693947 -0.663991652177017 0.0496210092776683
"140" -0.413730207777054 -0.266778796274631 0.0204413483483757 -0.188394647972522 -0.0888875203619499 -0.00634474566389247 0.00954230706863358 0.0744391981547909 0.0398180464729233 0.073765421238686
"141" -0.47852978945312 -0.450931176779412 -0.0809902230243299 -0.125626736542478 -0.0920986178943633 -0.121537494302915 -0.116662643434651 -0.153106431170623 -0.205118744582355 -0.195006040089192
"142" -0.393925056780148 -0.23537528032192 0.139140639267073 0.344176776749681 0.156385183933383 0.34656481989922 -0.0988964182482245 0.0311289976984046 -0.184664208546331 -0.093731791352413
"143" -0.148913379934225 -0.344663835124031 0.0864922773949609 0.0592018838553429 0.154461648488111 0.0419157121715988 0.212713045692756 0.119453543216991 0.212874512892904 0.169301214293568
"144" -0.792803490522652 -0.491516691552786 -0.453514798467145 -0.18511914038385 -0.437315375532372 -0.198842787234583 -0.396515359396248 -0.143784340734463 -0.304921757862 -0.21490916188213
"145" 0.00693515125821079 -0.485301600366019 0.563347770484748 0.390138138946905 0.666257616966904 0.326854351412888 0.544662124682228 0.113247956409294 0.436634324433823 -0.0159541437214121
"146" -0.898152759349977 -0.646712676531492 -0.0989661264531761 0.0365861330480748 -0.187888760950605 0.114040307349793 -0.504677561749088 -0.297969792991549 -0.591052568907482 -0.298497746133108
"147" -0.659807559225998 -0.467285384434461 0.14121196510861 0.327629102568636 0.18491260021625 0.281862143336746 0.0491979115079041 0.0688548572370344 0.0261296140418311 0.072204130538146
"148" -0.481243280749321 -0.491977136251947 0.0181753967664005 -0.0313465101312986 -0.00796852333674394 -0.00253605997931627 6.19552206429045e-05 0.0147943991119544 0.0193898814824715 0.0953274448739533
"149" -0.0876581689620772 -0.373672098169105 -0.204686715402496 -0.326323771459361 -0.183452126958689 -0.35163438530406 -0.151946622151228 -0.322429883795835 -0.196117528764587 -0.286042484808812
"150" -0.588272983313847 -0.475513003646121 -0.334373546732624 -0.119512864391776 -0.300555239848903 -0.160003738173668 -0.169094885053849 0.06078691927595 -0.141356694157482 0.045952831587396
"151" -0.3640743396338 -0.227774284312777 -0.222917807083741 -0.14815135369424 -0.199429087203522 -0.182231429663752 0.0724820938755023 0.0990022003594052 0.449131557416979 0.190612752723853
"152" -0.251018252037707 -0.505720390102432 -0.284211467562891 -0.183724862072537 -0.132583806741807 -0.283858288517172 0.000421774003535513 -0.0702004955943634 -0.0269180058934521 -0.303852184493194
"153" -0.745875588814255 -0.586427431445303 -0.361446498114653 -0.302206762878895 -0.391203366027531 -0.268225417313156 -0.387203107469899 -0.271259727453393 -0.412058324830412 -0.240299202519162
"154" -0.459647554078371 -0.832720679019381 -0.204868106200002 -0.328198137560556 -0.0358638689871784 -0.509444368553825 -0.0700718419606184 -0.552082493008747 -0.0330209140445993 -0.513890505304592
"155" -0.994204100473076 -0.623050849383435 -0.777995338843542 -0.607729150459968 -0.913528749134891 -0.499883537629042 -0.737793735919174 -0.312004633660396 -0.731188881040783 0.245059439898933
"156" -0.666786684555282 -0.343775372924505 -0.180288857844498 0.0347671678563607 -0.256177477781434 0.119097995340001 -0.40344846366608 -0.0323925203189658 -0.37170200545507 -0.103234383512507
"157" -0.486084043052645 -0.390696223325403 0.00511947422484899 0.215594715452435 0.0267819014931885 0.175976958817365 0.0680449146804667 0.261820191469616 0.14319910888438 0.279904020641749
"158" -0.053922660814994 -0.312152991626272 0.109936256775321 0.00325111221583952 0.114309434655396 -0.00358901562737397 0.129838958606784 0.0205056956685665 0.0928765868343016 0.0871951959316419
"159" -0.228868100288299 -0.68121135208171 -0.399783382364512 -0.428382904801703 -0.178205866236873 -0.60149156011135 0.0641453293848731 -0.224360347579004 0.394122996578629 -0.184333396600775
"160" -0.424936225947527 -0.501777108463755 -0.347585071919223 -0.408592793846253 -0.454488709267505 -0.328990164433007 -0.317023304138971 -0.162163406169679 -0.27264361787194 -0.116075266208907
"161" -0.658901598674759 -0.516971228988956 -0.727782361734065 -0.585922849428728 -0.87314974275 -0.483760171522229 -0.581673270502171 0.140384223153111 -0.604921183144632 0.216064137405259
"162" -0.303142423461794 -0.189046149979543 0.0267800027445801 0.152008460411539 0.0661124858353161 0.096844087359319 0.0726464872280353 0.0773988669578317 0.033982805955779 -0.0480016245527914
"163" -0.219681948270453 -0.304396409885426 -0.0168621289266515 0.103123782866424 0.0917762623646377 0.000529126749385673 0.0285663237787303 -0.0974318286311674 0.0344891410329325 0.0125131993769023
"164" -0.645960153161986 -0.469655669682216 -0.222685210239864 -0.057622546799599 -0.187778543177629 -0.0878557103535133 -0.222905668770491 -0.137583031767187 -0.254578817591068 -0.146244918412802
"165" -0.712742417615707 -0.318027156693049 0.152619017030725 0.350063137675169 0.0678507959848576 0.461261980806893 0.00843118835067852 0.396371399348386 0.0946511155189296 0.288138574907776
"166" -0.295486328094628 -0.391697384361889 0.260077784810028 0.233609797005486 0.292576356564428 0.191914612136801 0.469342199600349 0.504815124344275 0.569136413202064 0.40542251743452
"167" -0.510391779419943 -0.253553781557606 -0.641960011707461 -0.486502003297506 -0.677457099718202 -0.451476839940767 -0.314905904682459 0.0412254720799358 -0.198314537578053 -0.134301062848789
"168" -1.01787665543106 -0.629543267912291 -0.467486863338831 -0.670562086792223 -0.719862769728964 -0.421412409629537 -0.4953142033813 -0.183482492227541 -0.256997597640735 -0.229902900862076
"169" -0.514928215430274 -0.491037225800318 0.138228673214106 0.0397528970844798 0.125719358080143 0.0555337246378839 0.141291005591306 0.0732370633605532 0.158419879753532 -0.0105203204126224
"170" -0.962908505310596 -0.447372870854801 -0.200253384541718 -0.100655463573703 -0.281789761243105 0.00326964329877047 -0.238996895585192 0.0342339453108836 -0.141959049573664 0.0683092071119488
"171" 0.311261613979813 0.0205441058672335 0.207654210037247 0.272459117050024 0.412608657628464 0.111233240348887 0.469523874436541 0.150824641195446 0.403929625007628 0.156570805268891
"172" -0.21998204930661 -0.275537879762864 -0.0585551366363849 0.0642127372354745 -0.0507007675104174 0.084160748040313 -0.143552638856831 -0.0380336964589958 -0.251847119930164 -0.0399258202141999
"173" -0.342843698971757 -0.592879463219079 0.214202484593851 0.116284712702962 0.314923567260981 0.0686333587939029 0.26838378190814 0.0116296453924893 0.302567243420412 0.14036653892844
"174" -0.230933339491165 -0.477147028198854 0.131483580173934 -0.16624867591887 0.186679411889835 -0.233034307512508 0.330055015617802 -0.00509895768247369 0.406123512995183 0.0290660337222349
"175" -0.778715154499187 -0.439356768714427 -0.376686381702101 -0.312020831528132 -0.527003177171108 -0.16890036434965 -0.545468603578633 -0.241831530339117 -0.534304285570381 -0.198199609077711
"176" -0.0966981422887067 -0.564623196971759 0.322603288867886 0.466204229532277 0.548037676916923 0.367658471575727 0.380661022645624 0.00919015828416893 0.238910098006329 0.0246666431270324
"177" -0.28808568122823 -0.380784365350436 0.258872996321523 0.191818155858635 0.301645446717988 0.159318908503788 0.31905638267105 0.226278846671095 0.293259150541319 -0.0110531480191005
"178" -0.300550132760545 -0.34932926613865 -0.296263427666751 -0.3941483261794 -0.34024816801416 -0.333834381188818 -0.212713735130292 -0.22989366407798 -0.281070478773649 -0.288745602980328
"179" -0.613366463990249 -0.428419091294544 0.382527424480787 0.243878479758566 0.287896774350802 0.333543723479907 -0.00777995276807265 -0.0768327322924432 -0.159034874353254 -0.081776804468812
"180" -1.05219573955632 -0.258822639554245 -0.594606366387097 -0.361499164331073 -0.772161060180272 -0.173788913601422 -0.57261158974341 0.0523216888203691 -0.423065048007988 0.0201881888303956
"181" -0.327681362968036 -0.421360261744728 0.237344140552558 -0.0650504468622109 0.227321822911903 -0.0589331485467675 0.114311972470553 -0.166858376055993 0.0180375771308995 -0.211426268036575
"182" -1.08147568342454 -0.457940926062287 -0.455287874164195 -0.47527102134125 -0.667963435693441 -0.157248928364446 -0.722842256521289 -0.256773911871863 -0.664290689024178 -0.236716298118784
"183" -0.67239657295495 -0.60784847790418 0.637057666845308 0.579018466800823 0.576588429646759 0.605986301088609 0.0975826241070991 0.00366762632731841 -0.0603789825941272 0.129386884674643
"184" -0.0585191880909093 -0.533134577073155 -0.0196382935310862 -0.0454857431483518 0.172644552672182 -0.118044006844492 0.31209625163094 0.0596027511599172 0.290578184165 -0.00438903084910029
"185" -0.408559862757477 -0.240038488109793 0.240531746369996 0.367627150058973 0.2361490970672 0.42102150350923 0.0330861959551975 0.169969785312711 -0.0113740594616732 0.110530345526322
"186" -0.0364249440749663 -0.291221838289349 -0.226946099528894 -0.287437020094762 -0.176440137344734 -0.313470423678716 0.103728642034896 0.0386419586148595 0.0272132329501187 -0.397521892225671
"187" -0.213424594277335 -0.212712125590143 0.224943297237559 0.130212745177093 0.221104671349662 0.139166920772185 0.188112819332631 0.102115839829339 0.206099585328106 0.0373166261339757
"188" -0.794279946887677 -0.550322366899474 -0.67051449640944 -0.583613991436328 -0.815967167960548 -0.482527702870366 -0.71002975559545 -0.288571660869435 -0.601028950988346 -0.45248711088425
"189" -1.11653823189135 -0.863724739865495 -0.752137869471963 -0.735399082700583 -0.784242435313534 -0.707908687226877 -0.625846225702643 -0.512585249054078 -0.555119934560599 -0.597329818144404
"190" -0.147601821050061 -0.0373647326812403 0.102893800847245 0.28527211091238 0.0849303924047984 0.310417786180292 0.0773602767017305 0.363599655207604 -0.111815019501059 -0.146172631906133
"191" -0.277479794017026 -0.50816481741064 -0.0591417126399768 -0.0693775759862377 0.0405101534331015 -0.142314066999001 0.176122748387438 0.0487574001127828 0.331830186932364 0.0869042759333195
"192" -0.529828340547729 -0.141424096684763 -0.237810226103737 -0.115862400724775 -0.274664984430574 -0.0855110370465521 -0.208094864492049 -0.0315929403434493 -0.158968090066025 0.0474928097597257
"193" -0.270963056357572 -0.538298879284833 -0.0577335580855211 0.0647504529543162 0.0942606246464612 -0.0409903303077828 0.0353988335747413 -0.114809275597012 0.0172542884765673 -0.173360596757789
"194" -0.315789050996928 -0.438079304497442 0.0432425646130633 -0.0569231051608523 0.142695704783227 -0.125560827794607 0.282135556858547 0.0894819978018734 0.413829958395071 0.077531261086121
"195" -0.826252181984396 -0.819710609713072 -0.53358951550976 -0.399915854756183 -0.539031025439167 -0.405959536401632 -0.478457952201802 -0.292987823183185 -0.526110278228229 -0.363938532531157
"196" 0.126694768122633 -0.283850066520609 0.768195013891315 0.457313553707272 0.834081600792957 0.38175985866914 0.701979714150062 0.206150826856099 0.661711737911896 0.0760682310624246
"197" -0.68523751010133 -0.631094169248707 -0.400978229845955 -0.634191309543821 -0.541289836489137 -0.468164068642722 -0.231553675404281 -0.0225567687977219 -0.000203371606899062 -0.127331217141694
"198" -0.46818140187542 -0.283085670861532 0.294251356716699 0.378228914312737 0.246638703086622 0.323379110894411 0.0612569710063494 0.0685330041570756 0.0583560021871382 0.0507417614182644
"199" -0.59697734580825 -0.567345322479214 -0.395155024757161 -0.425178689893098 -0.439233709814205 -0.396541836187545 -0.409636767222923 -0.3480360007545 -0.476567971639118 -0.0164062416794619
"200" -0.553972693925339 -0.265082449530829 0.240513558850415 0.167469217875915 0.157042334703687 0.228837934753472 -0.0728182867165188 -0.0573446306414828 -0.0703846811895208 0.0941912896436818
"201" -0.724177846486969 -0.495519787140651 0.0659868836308599 0.0153520912216211 -0.0345543648820238 0.214317985852579 -0.138256997551201 0.0616349590014331 -0.155830126585059 0.152687832944997
"202" -0.417392702518647 -0.487811996095576 0.342332762806084 0.0818617890364828 0.328705130660287 0.0382606104676706 0.304923179903131 0.0586008249171223 0.308865760949912 0.145879132575725
"203" -0.467548880750463 -0.616733269091319 -0.281211896287557 -0.25034563763602 -0.154539431040409 -0.35899357246799 0.012679621689258 -0.119690964071836 0.149152540732674 0.0425806973401777
"204" -0.228675263632234 -0.352806269938099 -0.259931244524012 -0.295904851280968 -0.37657037701933 -0.22416165937826 -0.340343476275537 -0.27164210543495 -0.467484715645418 -0.323498510583206
"205" -0.527427810860046 -0.137826570666298 0.0744224109909774 0.165595632640314 -0.0273911542002212 0.304092339138644 -0.0811189136166931 0.242383929957869 -0.0552314176078289 0.214418036748852
"206" -0.591494295539243 -0.572193032200515 -0.363845110523226 -0.311754983479362 -0.460848726994715 -0.194116373478209 -0.438714850790122 -0.150632788473913 -0.488045509765404 -0.266841217389185
"207" -0.419211937900044 -0.131988014901656 -0.00789876546866463 0.204831987864033 0.0610650992393377 0.198519605719287 0.00557138159237447 0.0978496586620273 0.0220932933108342 0.0518802455987809
"208" 0.0395342344566092 -0.451052796535826 0.254288515867101 -0.0355135739315223 0.305746968381679 -0.0777792510862487 0.471787821588177 0.10876744143847 0.588702952939223 0.2724576050327
"209" -0.420303261171762 -0.560359904585197 -0.450025682959969 -0.412713684989531 -0.325342854712189 -0.451414196409806 -0.0330845738812802 -0.0237251869021859 0.307600994155099 0.0178119640220205
"210" -0.606802930060437 -0.410309653973739 -0.104903363675016 -0.159232986755661 -0.263623545946797 -0.0407004061784092 -0.275530312269537 -0.0325793535823388 -0.315645718242864 -0.31760874714432
"211" -0.34103378056348 -0.505650757039409 -0.475448028544247 -0.224370700793234 -0.270921978606715 -0.358584087631355 -0.168980948287594 -0.246000186207095 -0.105544606246467 -0.0970971008410234
"212" -0.519498058924668 -0.396283145533474 -0.210976816756686 0.0120875266086142 -0.170454470688999 -0.0257666589935252 -0.0606730264416551 0.171784366875992 0.0332570833118234 -0.0653637718375701
"213" -0.563548073419565 -0.461358777029015 0.44372374808028 0.264875858628162 0.382549105269107 0.330713814251307 0.1344174173482 0.0147090564776734 0.097264642443065 0.0873344654697569
"214" -0.305300546700743 -0.348906565624028 0.0221344259662353 0.0733701971240836 0.0744780369872101 0.0202487531265737 -0.0525964991873219 -0.0957055668455816 -0.092757923609975 -0.00763348663975466
"215" -0.10539416325285 -0.490929194649108 -0.144806507987727 -0.325280630067 -0.145032760191855 -0.296988224123115 -0.0341602811208872 -0.152518823926155 -0.109706275651624 -0.149127257621783
"216" -0.0916823284027168 -0.465280840033032 0.548675153734615 0.399900628151915 0.703254788731002 0.282904493609118 0.217475328068875 -0.266375639571413 0.0939205411379171 -0.192788133253735
"217" -0.319273149460523 -0.530870289112522 0.103618603564047 -0.128729715126914 0.116395503472587 -0.102205053965451 0.0734436316183428 -0.156774175223672 0.061201471692987 -0.198105725537188
"218" -0.519224288194399 -0.719168588750034 -0.277639862911278 -0.312786618593094 -0.224796788258964 -0.337131307122486 -0.145134269920442 -0.22891373105828 -0.13008108005695 -0.477539961222483
"219" -0.12561554293965 -0.308818596014061 0.342321135557863 0.247136024662244 0.491093107258813 0.239348381400242 0.258330729922306 -0.0554335985168292 0.234469581626066 -0.00193875311335577
"220" -0.431687699760316 0.0706336487513321 -0.0124061910085925 0.422266504767044 0.0437509968149691 0.32232922781083 0.0268909245130831 0.342638947658425 0.0109965484232377 0.459662287225044
"221" -0.493690744484401 -0.447567739623295 0.209766909034347 0.396367324437036 0.326787116774464 0.271502336302586 0.197724410302542 0.0492526137020021 0.117303116081782 0.0083478804532536
"222" -0.647923513542354 -0.283742832418355 -0.0345708406044919 0.164149286420599 -0.0484611365403166 0.175747582208699 0.00308334877450763 0.232880265248745 0.277007636932165 0.197642421577655
"223" -0.375344063648191 -0.418177151067944 -0.208112471119195 -0.290973485451797 -0.208875465954586 -0.296225027390287 -0.0987225380772629 -0.138669470534276 -0.0647155994490175 0.107408530589282
"224" -0.726428217518084 -0.33414893172584 0.10789685152386 0.396640517517035 0.158211844740333 0.440330551120148 0.0634129455147496 0.263153461821649 0.0821357999645206 0.277730990734911
"225" 0.282116431464847 -0.224625639971997 0.108999166148746 0.260833675476208 0.537081170710604 0.157258533759156 0.62447803335885 0.190796433391592 0.614416733187571 0.164101166675484
"226" 0.471314396029274 -0.108000286957192 1.12029278793596 0.898635098483633 1.18383875198882 0.882545079049827 0.879402329121661 0.364530277097474 0.791712883494736 0.330988682344333
"227" 0.140965748080856 -0.481334654721162 0.70570468833272 0.202547664261869 0.821083152649175 0.107996640596865 0.756842271843398 0.0468014275133247 0.852133923387425 0.248885851110739
"228" -0.38042456516509 -0.753021491034909 -0.131331329881083 -0.368804900698109 -0.11867940196317 -0.361734433219326 -0.118021451723364 -0.379162588561964 -0.227911546799814 -0.171451704465065
"229" -1.27254123695815 -0.447555662441999 -0.728258764953641 -0.308269478907433 -0.826919119338358 -0.0842285427663454 -0.688296382885299 0.0723486714033331 -0.691442465000649 0.064370846673871
"230" -0.350474248225565 -0.281609812746286 0.102460978177987 -0.059048615215659 0.0134211748354724 0.000434287613143956 -0.0646648169039964 -0.0930992366263673 -0.0795497907516724 -0.0852191065956018
"231" -0.523326894707451 -0.277404409419228 0.372593117184944 0.62925125656527 0.320386129520994 0.681003642053507 -0.0718699156350694 0.116932130980156 -0.145039388788681 0.389632229173211
"232" -0.715314770234728 -0.548057515067666 -0.0890572971589489 -0.278025588181243 -0.19351688615421 -0.100713296708015 -0.142285749288642 -0.0325062523342585 -0.130210076955544 -0.111154747110179
"233" -0.611857856661424 -0.29056654657264 -0.887067466532706 -0.663275644943073 -0.902325831669597 -0.629176472913669 -0.694262365349222 -0.405534343173495 -0.794863768851892 -0.727035677896869
"234" -0.814106721926623 -0.468721230617558 -0.31181165414054 -0.187885089911461 -0.409900175947015 -0.0524308602537496 -0.119405961067991 0.447405552078451 0.112002167609446 0.405812911291157
"235" -0.318172485551824 -0.404539489977423 0.274517599442123 0.0710252437926171 0.185647659699283 0.144329069640169 0.0668740398616179 -0.0463368366256874 0.0629232320508542 -0.0279606973020352
"236" -0.376969899071075 -0.301163465797787 -0.00299749727495306 -0.131759043421868 -0.0455631772489885 -0.069531181832344 0.027304446467986 0.00496997750288763 0.0438959321282663 -0.0387048165106394
"237" 0.178696862400563 -0.253287770221262 0.367639244733493 0.288108506606635 0.443025086800213 0.214778954987082 0.508036024038129 0.272037515755997 0.516678679613362 0.194942231902136
"238" 0.0388591138309909 -0.273502118863186 0.480386265709788 0.27863085700209 0.462275583172774 0.323841957173185 0.514024070213497 0.369601510544639 0.494407216778751 0.336234654661874
"239" -0.305414574124456 -0.496009439041942 0.130633247631557 -0.260820428965676 0.0365444534628478 -0.12586712449819 -0.0187045559248967 -0.193453667838053 0.0152765115839909 -0.321576248589758
"240" -0.104746244436326 -0.345962447069594 0.255363273155552 0.20397049536749 0.369619617356164 0.153567186459279 0.344490253958082 0.10697274918818 0.347461618713958 0.0574659341907824
"241" -0.811757229769051 -0.411379967765451 0.0947584277694266 0.145539181938349 -0.0364603532551047 0.25010434052003 -0.202984095332361 0.0149184952677333 -0.208975099335411 0.00493175251580513
"242" -0.905891734215854 -0.40891668970945 -0.735647775615986 -0.359116435989385 -0.744015161710629 -0.289701678775974 -0.490744790751614 0.0828369574903949 -0.254626249139192 0.081466474385748
"243" -0.619255388371564 -0.531577546810734 -0.14132209632992 -0.646737024323807 -0.404454260799404 -0.354881039792725 -0.372040040758324 -0.342591909685047 -0.38928697180034 -0.474720466042101
"244" -0.882174171811634 -0.393988887198697 -0.489765848200253 -0.613241826160859 -0.755604337839264 -0.311710749939533 -0.666425044007039 -0.197247090673242 -0.634353137330911 -0.102511093958754
"245" 0.115034495075235 -0.584949994671397 0.0313943198018363 -0.224449169776321 0.262466743004844 -0.441250412716415 0.451029831421345 -0.200138415457865 0.494960430255843 -0.198505899536544
"246" -0.0439384548421312 -0.298540533805218 0.210550370956865 0.375839128371621 0.429513344279446 0.247289175085579 0.300493379874857 -0.00585188729877963 0.191069604067307 0.199679996470196
"247" 0.0433469413434155 -0.39601249726044 -0.035988896928518 -0.0414867558507931 0.194301118751264 -0.140447472438193 0.346672576754547 0.0709530589233042 0.491009150290734 0.0640630794796674
"248" 0.362150176818256 0.0167945653341863 0.642234426923533 0.478629783269952 0.792376789387794 0.329133981316366 0.718270784688563 0.245928330592215 0.681153322720513 0.27092384905338
"249" -0.694517401495603 -0.385326189308427 -0.441799296134367 -0.42239204951223 -0.518876218881389 -0.292278099111459 -0.249293739082357 0.0443023299720625 -0.118248512388077 0.00330396135172849
"250" 0.0333759139415886 -0.257089195131652 0.186243641570451 0.142508249282449 0.273379069522033 0.0618931848558282 0.26480816171318 0.0309255396747649 0.240019357128263 0.0483412364579662
"251" -0.118027702472828 -0.0879343317900599 -0.0799955983247849 0.00985361998395467 0.0381571692783434 0.106221786527131 0.0259448355503573 0.0147642737432441 0.0203819784795818 0.0251904852297713
"252" -0.598269568279262 -0.649831842521375 0.0236103680067856 -0.102191502786872 0.0998610046716214 -0.195343085196256 0.0318456724926173 -0.251474897809318 0.0599744131396704 -0.280128501100434
"253" 0.216435329315069 0.177106197255654 0.404279562260873 0.417306274395061 0.347954680664538 0.556237816834656 0.193211121857841 0.33213698629835 0.0624194400461024 0.345855695811238
"254" -0.271405554550269 -0.423600727517746 -0.196046552882316 -0.198276397326245 -0.0778713960205115 -0.292057063290248 0.0645980792134886 -0.10442548302898 0.320490925727257 0.684015338152408
"255" 0.0207791616728092 0.0608362515349956 0.745897250654681 0.685379623715544 0.824207334354884 0.61719495227809 0.454948592229292 0.216856010382001 0.370162326993705 0.313900495249831
"256" -1.71409738808034 -0.851652180053645 -0.674350891072439 -0.496030022311108 -0.925533512027365 -0.253992827957992 -1.06428556429727 -0.509602651408721 -1.09217178028058 -0.365590214909377
"257" -0.327029426917748 -0.352715717005675 -0.789147972874639 -0.67633188085023 -0.743228173227804 -0.688541388917184 -0.369712175923787 -0.185500881850252 -0.437259819419287 -0.634784165313084
"258" 0.00526645231257819 -0.213407071752978 0.360886285982065 0.231119529200764 0.328334309773714 0.266622636249043 0.367670205956557 0.227390425753702 0.424920972482091 0.347546644787751
"259" -0.484820382153877 -0.336272660871751 0.00831683791703207 0.147814751511316 0.0468502253603949 0.121158234794576 -0.0175859281342955 0.0340521524820231 -0.0206180476459686 0.0717073581780848
"260" -0.672653583585173 -0.564960704379939 -0.407764043107746 -0.423748510451342 -0.448747146183155 -0.378028562148588 -0.277392459909447 -0.151444952005507 -0.186579005743506 -0.334530108154275
"261" -0.921388392501531 -0.420486781455961 -0.250087833422597 -0.223019676983946 -0.444578133857686 -0.0957501077277073 -0.648751760252098 -0.33993189166002 -0.69175358300863 -0.0655226007389604
"262" -0.978112128368158 -0.563811605613265 -0.357258126246757 0.0750117208404145 -0.304156916932502 -0.0282661958142598 -0.312511249049318 -0.0865096539787625 -0.2273672405292 -0.112568271004271
"263" -0.547545298266064 -0.504331686450889 -0.0762302082915119 -0.0102593693379689 -0.109242260935223 0.0444851358113069 -0.134070361380135 0.000298801638361024 -0.176284307826227 -0.0607878604435241
"264" -0.15703125963101 -0.413162276642241 0.252768206552711 0.183766727507458 0.275086519363343 0.15879327716464 0.444352727627828 0.42726003229991 0.602642837993013 0.403496741206497
"265" 0.107612890012146 -0.423458000127564 0.336860063965211 0.199911997969401 0.556886155446716 0.123486189802507 0.326296797645683 -0.160040788745714 0.311293240466496 -0.233264221207626
"266" -0.194111012085151 -0.4283791568704 -0.137160304938259 -0.167544857820888 -0.138004402054978 -0.159004018389429 -0.100278121718454 -0.12686423058844 -0.101549783079826 -0.186237583159199
"267" -0.590208672254391 -0.329284773165959 -0.182534837351909 -0.138790975803953 -0.265710321529417 -0.0258655409905372 -0.0769159844106625 0.229520017347543 0.0930615070598171 0.166529783391393
"268" -0.493082967627437 -0.245256842840117 0.170515857562714 0.118829566363556 0.140064705551639 0.15522075766194 0.215847572032263 0.253269911613881 0.363280106003003 0.199794617727381
"269" -0.0177393926900583 -0.233555411766997 0.607532576742457 0.621624121876914 0.707444390531501 0.546619666867752 0.431229286337545 0.150275169946856 0.334305550225637 0.188842074538954
"270" -0.275953435728448 -0.540362231368502 -0.11366749914483 -0.282386570373593 -0.0314980970621067 -0.352036500950581 0.0799425317775354 -0.188085855442859 0.128145575907427 -0.19196053238886
"271" -0.0870719094367799 -0.41778332566437 0.130791481401128 -0.137891723695573 0.176258820124408 -0.164014186501947 0.371144816779759 0.109576463718622 0.522304011974117 0.354190980799148
"272" -0.274991096306227 -0.367984363498944 -0.217217567839633 -0.357791117469713 -0.275991805085973 -0.298538539644234 -0.141520802798477 -0.155848766646904 -0.177086904101452 -0.273381099923269
"273" -0.17196672316794 -0.277495259194962 0.109676771191359 0.0321793594881593 0.0950045197016348 0.0748186404342929 0.190988718714675 0.210638386062812 0.176596910020997 0.160773333144557
"274" -0.458914564553472 -0.609141846004019 -0.261989186343218 -0.294484317325715 -0.252358926986457 -0.292352389747145 -0.26847755312294 -0.314946733008566 -0.286557993688903 -0.348667500193171
"275" -0.705754586656817 -0.535326137963382 -0.104585131380729 -0.0533702582521407 -0.108825052392558 -0.0235950244954698 -0.141030531997626 -0.0742445005955 -0.0819208800826724 -0.088318245063875
"276" -0.346591305388472 -0.19631308967679 -0.216100739574071 -0.373500734960699 -0.362258745229921 -0.187052659820174 -0.135749009820964 0.143205269363106 -0.123345839314823 0.134291088668063
"277" 0.112687115262235 -0.235082757779518 0.794879273077435 0.292429079500022 0.809555176435755 0.295840568182746 0.741174255687818 0.211941907655876 0.714288104806561 0.178551390449673
"278" -0.550279502369404 -0.51630463720422 -0.719372447533598 -0.623901065807354 -0.706717770763454 -0.644018262708875 -0.326624055646989 0.000561657736216377 -0.341566478358973 -0.212997182316441
"279" -0.502800664268561 -0.199324334420766 -0.493589749274256 -0.287077753540148 -0.554583801620126 -0.254739510283036 -0.367921999913651 -0.018789198508845 -0.326315300019246 -0.0383575380071159
"280" -0.806053641316738 -0.513214066330997 -0.255929250196963 -0.101879602953423 -0.209311371975571 -0.129208474458617 -0.295895687120686 -0.240949000450555 -0.00485651732691217 0.563228317597348
"281" -0.406500678185831 -0.216030421764195 0.0706810300040315 0.387310610164746 0.146096210757955 0.328856757304071 0.0330391523162028 0.207202508646703 -0.0398684964009209 0.286936100052859
"282" -0.518588355258485 -0.386159777103379 -0.330108522405358 -0.195854195256943 -0.348166002016834 -0.18871819605197 -0.483013833191571 -0.342884945595948 -0.56320691574654 -0.401988490619134
"283" -0.52097373097184 -0.541336774780954 -0.463944717294285 -0.481245000992147 -0.597901302801957 -0.419827764635045 -0.551213564050045 -0.360237266735381 -0.686859409508652 -0.627857433147304
"284" -0.718904234584287 -0.592839198714986 0.108615010196088 0.0233327954639199 -0.0689436144251843 0.232672981945491 -0.287644757530998 -0.127466029748449 -0.355043653523084 -0.0722830380699761
"285" -0.8180083763238 -0.778075668458439 -0.22234726841175 -0.305379924670436 -0.209030263479753 -0.350840927702005 -0.209598394320915 -0.288194336876386 -0.19635237687498 -0.132221853849184
"286" -0.00481459182172247 -0.404284864462443 0.351526771810464 0.512673791159577 0.572480848248071 0.431331589205 0.390857123587569 0.0878552935826688 0.372658249612449 0.169493300217454
"287" -0.328255748183856 -0.543979973173016 -0.0619325120640729 -0.137941843719269 -0.0203957473475764 -0.152998865359537 -0.0707886871960912 -0.221191669344436 -0.137823001642503 -0.376101579499404
"288" -0.367698303432725 -0.635609499097391 0.2339787435889 0.0178254488219462 0.216053272338599 0.066862308737132 0.105711287503827 -0.131976467512362 0.0606075352011977 -0.183221376359593
"289" -0.551412801621197 -0.346360106925199 -0.0490075031600223 0.106737902010442 -0.0453880348767248 0.120284263955445 -0.138219908846481 -0.0198561740477736 -0.173091699281218 -0.0445058518492816
"290" -0.421699463713269 -0.586280397143186 0.310727855953651 0.0719146260462386 0.367979453026666 -0.0172907849711298 0.270395445489182 -0.104707886568794 0.32972063423402 -0.197034449487462
"291" -0.376034230755586 -0.45383092844178 0.170394011975322 0.356565830691008 0.369245466096861 0.194363926180783 0.300103970422582 0.112621065874754 0.253972230378463 0.133818405051112
"292" -0.64679274111977 -0.544941375701828 -0.350460929869315 -0.312530783523698 -0.378826784449931 -0.324719434987064 -0.417705599221671 -0.385831868933835 -0.444940445800755 -0.407537164774815
"293" 0.0630964102032744 -0.0163935593910033 0.379850680440613 0.266844395889048 0.42892705199403 0.198714508726047 0.410779676991339 0.102544106764817 0.459928131849761 0.270565152499789
"294" -0.453847980551533 -0.663388388815843 0.0197324982359072 -0.086005329451203 -0.0929158204702937 0.0407014283826687 -0.285972147428643 -0.252269329878565 -0.33754211797772 -0.342761297979904
"295" -0.351873088695233 -0.676459763907605 -0.591670685125014 -0.578558334044279 -0.445936401247902 -0.677608084226822 -0.129056402186929 -0.215673728657477 -0.248909999080959 -0.285979639081537
"296" -0.154682637624471 -0.156621981008146 0.0902111824318033 0.454099743017884 0.182916992967237 0.401463990442763 0.0976484224786036 0.288493194013283 0.096886444825212 0.369326914158042
"297" -0.8319404524031 -0.548396918278669 0.339643422851926 -0.00299684026987356 0.120394687057355 0.2784663615495 -0.0111051256901664 0.101261557283098 -0.0862253685520399 0.0524508385678025
"298" -0.385283349383929 -0.285461910510174 0.130548167663007 0.168166620991207 -0.00584042030541165 0.260739161635063 -0.187307805193723 0.0282116139404255 -0.290253259900398 -0.0795694589407492
"299" -0.529052867022394 -0.437916885215339 0.0560507026702185 -0.108242453243203 -0.0407269257535941 -0.0181781609606614 -0.0403030724804662 -0.00476187451733035 -0.0255495466593599 -0.00296875750995446
"300" -0.221279864929903 -0.60099096674726 0.0973260157484998 -0.158113552835365 0.103898704015058 -0.176909943301995 0.0737739075200732 -0.226309523816382 -0.0046625259354489 -0.162076627460716
"301" -0.210578371797187 -0.244594676534313 0.357293111522484 0.441718007913174 0.469256864805543 0.46209122157148 0.369127276937148 0.334516171221001 0.277487287534079 0.231333639130743
"302" -0.201947735203918 -0.440713294862633 0.320805313850668 0.209065681701103 0.442956319679539 0.129422151782771 0.301537589959063 -0.0296510279344947 0.272041162646888 -0.0244112972796437
"303" -0.601953321995555 -0.337757769720763 0.0648743530454232 0.00924714597105179 -0.0803960185667647 0.129744059434306 -0.139047093400705 0.0304236338789231 -0.147883955537807 -0.00355262222944141
"304" -0.149716564152339 -0.233632476798844 0.304718214874558 0.10717178263264 0.160565779367403 0.203852180862979 0.0128433685247392 0.0132956235537722 0.0276047895350215 -0.000175818562847802
"305" -0.366838312717421 -0.564592259264207 0.0386678975461074 0.163495125874945 0.181785401493939 0.0746415636977951 0.11892602503144 -0.00671522828086709 0.129721162141784 -0.00786103088803135
"306" -0.0440720025482805 -0.0874396861338622 0.705806666079961 0.687759013137572 0.749538384756201 0.628065184230412 0.561063266832486 0.373173624605596 0.511114264421278 0.37105083239545
"307" -0.559754903327046 -0.150533393321264 0.246507331805613 0.5663654532449 0.303269790667817 0.537272093596548 0.0618075061797977 0.267531621098024 0.16620028132906 0.503998988882146
"308" -0.595419889715804 -0.243158329626488 0.392093356230842 0.339470126974962 0.270574175621895 0.464461969170006 -0.0843724134560757 0.033136825136454 -0.199786698853878 0.0622318381171982
"309" -0.35830757659586 -0.352466405030756 -0.288389180250679 -0.372301434459366 -0.315560198672733 -0.359777176081642 -0.092873684150597 -0.0693145741613059 -0.109334733350402 -1.52529549903727
"310" -0.741642419265806 -0.630216769717313 -0.125318439468398 -0.0167235150742566 -0.0875488466569639 -0.0337968286996544 -0.0449763560331058 0.0409386361874914 -0.0439884281576778 0.0800576356141812
"311" -0.16526532870537 -0.390098198392522 0.0714489104170432 -0.19693582726546 0.122646742733502 -0.258616242125273 0.379055445255361 0.182890940706532 0.610092776514344 -0.222175715037586
"312" -0.245038271329152 -0.188251937983529 -0.0927573029554028 0.0715689465807962 -0.0355265656519937 0.0104284584517472 0.0961715682394503 0.149579309464292 0.551911602999305 0.637661371731222
"313" -0.121411723680959 -0.578471836847653 -0.00333722284011904 -0.0795100708920607 0.154898345657407 -0.174323717702446 0.185100109674988 -0.162224029917938 0.224219232138093 -0.101389140301319
"314" -0.395329665391249 -0.437511220592689 -0.0441484962137047 0.00818395025613542 -0.0987723284526949 0.0721295439907359 -0.257920476720123 -0.146443693158126 -0.274678005771981 -0.015375992313615
"315" -0.17616787637615 -0.367421678777286 0.387425079554817 0.327879240192478 0.51411619694843 0.223680051670436 0.400165206398147 0.0230390847834037 0.379364179827141 0.10196071576642
"316" -0.228535534434446 -0.344229301907536 0.34367096282463 0.476972791974418 0.45679220896109 0.382171517720706 0.171423656158249 0.00941923439122149 0.0602455276407644 0.039892479152453
"317" -0.893840257244793 -0.536649194750608 -0.101327253689347 -0.0210157580045614 -0.171714807199654 0.0894583463347158 -0.282794567841676 -0.0906087496866239 -0.32076823591048 -0.046792751851477
"318" 0.101629768648998 -0.0069069299616963 0.47302795977824 0.423378167065771 0.514149359116177 0.382919542618179 0.416975486567073 0.245973496961395 0.42016383891841 0.350537475584612
"319" -0.274173791123001 -0.601207901186149 0.0591632469922673 -0.0212829930600876 0.238097713885593 -0.148211956256665 0.267474520607066 -0.115269444960046 0.259859721011922 -0.113026480043656
"320" -0.845815507532544 -0.237881630150295 0.318255558935707 0.509374469995841 0.324693112826926 0.500390057658006 0.0810927704638355 0.162245422183813 -0.102598564055907 0.0773378073165498
"321" -0.606798380340385 -0.414157856979933 -0.383501841884141 -0.332087541430037 -0.406053690504241 -0.264788936722395 -0.27667710972785 -0.123975745505226 -0.240132574758902 -0.0138874564858698
"322" -0.546493144197636 -0.565838801554641 -0.0508345253791751 0.0372771519143434 0.00705609287861555 -0.0248011529988683 -0.0218489270966507 -0.0869170695318677 -0.0134417206427793 -0.111334306810659
"323" -0.0969054533153922 -0.308991038072328 -0.0347703038449498 -0.109476875036463 0.0367044058133767 -0.143013794947228 0.17656519910829 0.0479844172895147 0.228940775824691 -0.039565996678546
"324" -0.824419021079111 -0.212703035021761 -0.0939758053412811 0.242814909009588 -0.224627179638214 0.35572418025217 -0.363926553282664 0.179393574613954 -0.400886201792792 0.0942978518034968
"325" -0.0098878196570918 -0.458203513762707 0.088911582051401 -0.119719692315419 0.22825564936411 -0.193952527036159 0.282701444219417 -0.134087123469278 0.271180190414402 -0.11121174268568
"326" -0.573070296091968 -0.383364822508055 -0.416665212057184 -0.298579082535427 -0.417747737641734 -0.271090625488967 -0.220131293959827 0.00693720794646685 -0.0939986102220922 0.196163306136581
"327" -0.427516219868034 -0.325821282913424 -0.236001722420001 -0.232612367163227 -0.258521249124124 -0.201151569454057 -0.133179154602469 -0.0318808290819737 -0.014932982544091 0.165373747022569
"328" -0.55931381886 -0.443966854497998 0.0250009410342067 0.060460685286782 -0.109004106651429 0.182393316630491 -0.274161944459035 -0.0473105565918657 -0.259503639510635 -0.045961932322796
"329" -0.792405690904597 -0.298656008457071 -0.0999174031008657 -0.0801667948908258 -0.304499669637155 0.114233467080805 -0.34637353482991 0.0384321426341297 -0.395762716997932 0.0988502568581256
"330" -0.503571344469756 -0.266458745156561 -0.0188521909338185 -0.0298272897999578 -0.0362031164321851 -0.0250761068740337 0.00770716515212978 0.0390225209543949 -0.0512475049238487 0.115244337131553
"331" -0.768417171894044 -0.666508886423112 -0.0691690536866732 -0.0281521280702344 -0.0456047597758338 -0.0615557636767089 -0.250208057289946 -0.306843911684504 -0.263409820744635 -0.24587989513825
"332" -0.371937339164755 -0.494270972955415 -0.165554832526804 -0.374170706207099 -0.235726616804143 -0.293516562948399 -0.197023505579358 -0.275681818125822 -0.19696479942296 -0.250228497600325
"333" -0.400459721728945 -0.355113080946985 0.0746434248285282 0.159216693453586 0.171087425809945 0.140942699373727 0.111313106983086 0.0329024260582737 0.110251526192742 0.0345683869230273
"334" 0.161693988935903 -0.257239994082282 0.365095332053546 -0.00778369594099883 0.383232567552613 -0.00308095987685681 0.397317269068364 0.0615447940288575 0.288584447534703 -0.00345832596188824
"335" -0.32098906519184 -0.108125042868398 0.144258784212086 0.321131875324298 0.209836529507724 0.283400299061554 0.0591521174004026 0.119700880499037 0.0294492968985116 0.143612679424986
"336" -0.465450981241472 -0.58233031072753 -0.0319582284363708 0.0489285062279426 0.00395730986980095 0.00869722989418786 -0.147554069493943 -0.182758024717941 -0.211972702129273 -0.262011132781302
"337" -0.352902650090938 -0.354727432987599 0.583317956287959 0.736081915659818 0.624887734693935 0.649589650218479 0.3018749615017 0.241985256854493 0.208596345275684 0.319886391355583
"338" -0.929279977830986 -0.547366641964024 -0.272382140618972 -0.254146166105457 -0.437462093148044 -0.0490555119432897 -0.435856085640677 -0.0579831767459668 -0.45662415597737 -0.074194960924381
"339" -0.577495137256577 -0.621322284525383 -0.370280870138767 -0.302833510382242 -0.313438235997102 -0.345646660499654 -0.231926784256794 -0.257811750712413 -0.247067877134278 -0.434818901772421
"340" -0.818137254409182 -0.495760801854506 -0.472386394706925 -0.185571189306425 -0.428110345014069 -0.202946002213457 -0.289046104522089 -0.06218499536017 -0.137497287319116 0.0656764748062847
"341" -0.25558405614106 -0.455435670342298 -0.0095153287675537 -0.137849929422133 -0.00973183555839607 -0.0811296956099364 0.155165379570328 0.131190193668474 0.202937912423202 0.127841472472001
"342" -0.91951550177899 -0.44650517710825 -0.0198200963311794 0.0280765407244325 -0.240342121827779 0.253571011161504 -0.378767912415446 0.058191210476511 -0.466022525342315 0.0896792042286579
"343" -0.584523576190136 0.00456126887056867 0.227470943950212 0.210565559919998 0.0347204130697574 0.397045992474461 -0.296608454566187 0.0197716509071601 -0.288795450865603 0.0932020841092638
"344" -0.711067963984189 -0.570599648987258 0.0756193142103627 0.2432031360508 0.0921390247269898 0.280820975053016 -0.0469852962350949 0.0742106539282125 -0.0771203288446987 0.115786070203387
"345" 0.19564705906103 -0.336684844913113 0.166373258911334 0.067787844008924 0.295087819411128 -0.0559744789454408 0.351917296790121 -0.0154804564106507 0.347869676353278 -0.0175063548908201
"346" -0.731037998328603 -0.6042747789933 -0.201629603140593 -0.232742949807384 -0.31798308482832 -0.136284221701072 -0.173638931133544 0.115273788530362 -0.128355425889075 0.244400773842662
"347" -1.04423731147554 -0.716619433835615 -0.237946909087366 0.10660469747346 -0.191152055371769 0.0733089651197061 -0.382298968139931 -0.201493185756068 -0.464182102012474 -0.209282174321705
"348" -0.613638305822257 -0.387527598026271 -0.245500059839996 -0.303242182518051 -0.348089651593584 -0.198926518371164 -0.197465150947135 -0.00968729137592923 -0.0557094088237879 -0.0557177327998265
"349" -0.563094563139259 -0.239871388335601 0.00982360892710842 -0.136862971893724 -0.198794222088643 0.157542999527462 -0.302790539811932 -0.0424872384292786 -0.281570370179732 0.0252761337010177
"350" -0.285150059154325 -0.239558440049561 0.107516371237657 0.132124423940527 0.133042229767217 0.137413377637976 0.224504592574823 0.312064159362027 0.350494097863518 0.307213619280322
"351" -0.269071602806602 -0.548098612751103 0.00636587143326218 -0.0869598190210475 0.103514340403288 -0.177266763317845 0.161893398076497 -0.0903818861499484 0.061467059978763 -0.179606616220344
"352" -0.845383120412119 -0.42660858312503 -0.108408373585287 0.252852421855917 -0.0902678865264439 0.252789886957157 -0.152257247085681 0.144583717427668 -0.218392259952908 0.141103195970506
"353" -0.173800167961723 -0.269314689295529 0.104368612253386 0.266968459263452 0.230299130031266 0.203725671866017 0.041809234882293 -0.044616483549836 0.00148217385115679 -0.14275776231517
"354" 0.0375501649160387 -0.482904352521483 0.0304500821653928 -0.238829563308399 0.200429518794353 -0.366517629771503 0.395170134699159 -0.114857354918569 0.420123477890515 -0.166594365506439
"355" -0.322960863246131 -0.205917919569292 0.289943990751322 0.388900544072933 0.261017454980075 0.416551058669711 0.168804691199621 0.270581352431268 0.106848259252223 0.205680625284442
"356" -0.338128546293357 -0.413208303324809 -0.148538802241558 -0.171088438520172 -0.0847089460433323 -0.218118887284977 0.135569136636994 0.210376646837709 0.42056824725959 -0.0592980731348812
"357" -0.88978890237559 -0.749896589801979 -0.401848940937253 -0.40123159604488 -0.450299019544934 -0.399476988924008 -0.386144048853298 -0.313544818498465 -0.345502928525415 -0.323395429672283
"358" -0.0351300609137961 -0.443176540736338 0.363400963556465 0.119150546898276 0.47285724402688 0.0521540100854799 0.423551219320352 -0.00328275487828481 0.446284325610937 -0.0658709153676635
"359" -0.676881376761423 -0.418081201651469 0.477508866522009 0.346523643838318 0.298711975975688 0.528777936644692 0.0200571297727975 0.21186348791676 -0.12301175347371 0.523717125753283
"360" -0.415666016228351 -0.29613575700772 -0.0990851607043553 -0.194420586179755 -0.203840204288967 -0.0891480402595579 -0.127461040038715 0.00885919356100526 -0.103286123700395 0.0449128780154208
"361" -0.303753608407967 -0.556782682691197 0.239706457953375 -0.0628889504918488 0.272941121557083 -0.0790734675459043 0.231082076788677 -0.108934088566176 0.333093487897311 1.43825712882076
"362" -0.417067683283268 -0.273915814715453 -0.0379800741596446 0.0802236900135001 -0.047543225521212 0.0914461136671558 -0.161618127696953 -0.033690928989559 -0.178089141123642 0.0080223469779398
"363" -0.740015953989597 -0.655673016080625 -0.098632049174678 0.0782559622276685 -0.0542575181082866 0.0323698574171793 -0.149899661100996 -0.110323222200222 -0.181361650326846 -0.107862286350248
"364" -0.250914822400604 -0.407350877698359 -0.0433931580365282 0.0813842674685182 0.0280526548398346 -0.0109531438976566 0.00697225835495046 -0.0041350721331352 0.0236579357805279 -0.0243782019492298
"365" -0.595664706595519 -0.490750615587056 -0.58207981786448 -0.653323183649243 -0.682290318919312 -0.53734502340596 -0.411451494844708 -0.204212635784618 -0.425867383778407 -0.293808022110339
"366" -0.493141211774848 -0.0227364913904089 -0.257567363905416 -0.270201436915659 -0.391437089303203 -0.106136988741706 -0.359447141088535 -0.109263259674319 -0.192643948806421 0.169886419548383
"367" -0.457998786766114 -0.484906468183632 0.0115321173692641 0.17993389657185 0.197152253232976 0.0841309081589344 0.14705420376753 0.106840275814037 0.248679685084663 -0.0016684666184832
"368" -1.09467047795289 -0.891503714442359 -0.509374703220611 -0.460320852588166 -0.589015615202548 -0.411251518893505 -0.645094862820785 -0.482696200769716 -0.590119957046187 -0.452790952371805
"369" -0.584589515695998 -0.202620270288407 -0.198887226938317 -0.171865258364474 -0.274306077288367 -0.0935056095446955 -0.117221116752656 0.109301128959466 -0.00679205112850728 0.0881752028909932
"370" -0.977893008686631 -0.67126726215884 -0.607391308878309 -0.458231089480043 -0.671303031355459 -0.401717664192932 -0.452349187733531 -0.0802206644505089 -0.299548978886391 -0.102198534413698
"371" -0.833619907035816 -0.541172003213259 0.1810451618958 -0.115675848846384 -0.069945537624921 0.200793336454529 -0.17270818807054 -0.0338032813870012 -0.198097433323908 -0.0247919418309082
"372" 0.134516715389555 -0.444649171199909 0.915679010763572 0.814366800887647 1.04959697608298 0.795360123081062 0.811004180776188 0.32381535134586 0.711622079157939 0.37858913961857
"373" -0.506689517364982 -0.287052108023111 -0.0926920429964967 -0.326565519557709 -0.374634747054851 -0.0752415574441887 -0.342879759824141 -0.0345868646323229 -0.452677060239001 -0.131328596707194
"374" -0.00212286399315036 -0.201355028973109 -0.0539369763323926 0.0496358754782259 0.0799772894602166 0.0640513037427636 0.15163861263396 0.107837206654009 0.133482593107786 -0.0355000491293013
"375" -0.660640186869141 -0.447641157532539 0.14167377717507 -0.0491838792726821 0.00996701413136618 0.0940161751101959 -0.11895691065107 -0.0831321592577445 -0.181499320513949 -0.0798874336529625
"376" -0.623278759862703 -0.614167546040354 -0.0878667075999463 -0.173059771869742 -0.113170490248352 -0.147538037984192 -0.173260485386686 -0.230241303201925 -0.142194295861127 -0.213122114529566
"377" 0.223659427463706 -0.42487654057039 0.540204799326455 0.287407271764695 0.711502868251041 0.116749041350957 0.520764462564667 -0.134830504308274 0.528583909337118 -0.10549478766139
"378" -0.454596429765516 -0.456701302423252 0.05038614855913 0.207132353739996 0.148612868310296 0.147098954146421 0.0557957408655213 0.0291500920067973 0.108212192500891 0.153470404471474
"379" -0.666328803216842 -0.434385025093562 -0.667864457201299 -0.401735180679977 -0.648052306064061 -0.357747601959284 -0.611717842439735 -0.329080183281458 -0.629974067921304 -0.46494250163451
"380" -0.785335029748412 -0.538290923022661 -0.448825474810824 -0.544749015241354 -0.55832914372612 -0.434556850400934 -0.21713971578961 0.0871030623213733 0.0647737900455833 0.118858923984378
"381" -0.87564410759856 -0.624690576137719 -0.350645634385638 -0.293109392584146 -0.281599415018493 -0.355562889903922 -0.279860283826258 -0.337869882250744 -0.258622677133659 -0.229828302882751
"382" -0.665073814417976 -0.548345874466763 -0.47390213802204 -0.0872502628782276 -0.364542064644956 -0.133253135355761 -0.297149521852466 -0.0227760779732085 -0.270860153009988 0.0238297744122744
"383" 0.226935096551701 -0.033478157612416 0.282151253361572 0.40803951748754 0.471048701994406 0.242175043440011 0.541959174359583 0.398702063315456 0.531243810055056 0.374802336934867
"384" -0.348310657270046 -0.40970379751976 0.0162523943910203 -0.108928935187478 -0.0593685795864531 -0.0356402121801039 -0.0946901550615472 -0.178446988107424 -0.101883924293161 -0.176240615928948
"385" -0.638910886983933 -0.544287289802799 -0.333762165618094 -0.386189498630403 -0.329841296798477 -0.366393451502349 -0.22011194681514 -0.197292215141099 -0.106617892183031 -0.176255683948704
"386" 0.230632369605509 -0.30486005478093 0.391625487982334 0.298490791947473 0.593917359206088 0.182092326897119 0.524766208432507 0.0677983906916742 0.474825106562289 -0.0240767363954973
"387" -0.568491092326581 -0.540303614800166 -0.203362782676566 0.053413074572 -0.139870395538515 -0.0146764928666911 -0.234943047435031 -0.11860064190792 -0.289754983924535 -0.129570302225916
"388" -0.365014846631544 -0.258399995730456 -0.0927735561204632 -0.0290821770717412 -0.081162894068368 -0.0518745949636551 0.000729273275937909 0.053519066026476 0.039418974441183 0.0364901917586031
"389" -0.872351989921614 -0.587932626723465 0.160931888998647 0.206228532985651 -0.0185000113448553 0.390903520755097 -0.361650108538509 -0.0886778100905487 -0.46175136258928 -0.109716794526486
"390" -0.439700674134327 -0.37589381489528 -0.280434440027979 -0.201371939957689 -0.285441835252001 -0.209811631503475 -0.221771321487561 -0.128873288155519 -0.216264605624055 -0.122772573155439
"391" -0.762640643980192 -0.669499454024436 -0.605871872410125 -0.457585021819988 -0.622175632751029 -0.48631096481821 -0.404136290436383 -0.159790357029982 -0.292207355383796 -0.130957503213379
"392" -0.86181707036388 -0.653965764571128 0.135180476056893 0.0379321301825946 0.00469230560462718 0.135056305000908 -0.248084914334577 -0.167540924545188 -0.416002072471331 -0.141090566791311
"393" -0.522418770906148 -0.193898244172673 -0.475480686268666 -0.444147268630967 -0.626915329702725 -0.329406217557265 -0.258422416737524 0.182439577639156 -0.0885381338075447 0.178265961969669
"394" 0.164681683069796 -0.438224398444781 0.300431417419107 0.0203273837119724 0.575257844083378 -0.12110828460413 0.574407458320977 -0.100201876524227 0.652159582543554 0.00116259756110923
"395" -0.773328255694654 -0.44770827075831 -0.21577201981046 -0.182821353981671 -0.331548990041889 -0.100432075704402 -0.276805413285049 -0.0770905669492151 -0.239532392606269 -0.165804435529702
"396" 0.00484653276845606 -0.448514744766881 0.0697758572145369 0.123287329894822 0.336421684064642 -0.0224921429572935 0.335060927651802 -0.0872160659771385 0.316764753128804 -0.0161013199505396
"397" 0.281300592734384 -0.263810909511678 0.451362270673555 0.328346479394641 0.675247726159402 0.195923657100478 0.646103919708932 0.140523771409959 0.705263864215477 0.139187371364928
"398" -0.477758688813329 -0.432166055322444 -0.198077279342091 -0.452964221211924 -0.156928916577373 -0.427736118045141 -0.000664191971470624 -0.20387727707732 0.211585689104111 -0.00519874205110804
"399" 0.261734104327295 -0.164929215694511 0.273972681074216 0.568700252075212 0.514484521860986 0.391134338944071 0.496526735039298 0.348085699526515 0.53086256702686 0.379723193563635
"400" -0.44436473702688 -0.234664424709619 0.154602389920227 0.358434167666201 0.0508998183335381 0.427883397424423 -0.146224191708608 0.250111097137795 -0.297411065623843 0.711402102163955
"401" -0.432189870730683 -0.392306464434587 -0.165852143386034 -0.030931548389186 -0.219356516232934 0.0239662749582979 -0.2127798157937 0.0857611877561418 -0.241799393694311 0.0137030202841296
"402" -1.00365421101436 -0.577892343646009 -0.60741138119995 -0.522248755408502 -0.736593180657954 -0.390062058771699 -0.626570658040626 -0.262174006353027 -0.529395487056483 -0.199335250284511
"403" -0.378832909819665 -0.402848294921146 -0.00347891146230495 -0.133558301403182 -0.0866804965304809 -0.0609714474344896 -0.0534627027385813 -0.0334143835084483 -0.0660408911579372 -0.025243803165458
"404" -0.58535596716115 -0.639213231479646 -0.0600259119977906 -0.200240144096652 -0.175589704104341 -0.122370294587249 -0.0904583826019262 0.0127276387067013 0.0150038075394801 0.129090209520278
"405" -0.19874782492354 -0.311844776960013 -0.309774243131685 -0.451785262793785 -0.377741732542907 -0.428494558332026 -0.232233108631882 -0.282047264018024 -0.34782659871476 -0.347511331494198
"406" -0.37930689799646 -0.465804171034067 0.156004450625869 0.190276029487482 0.197145707492709 0.147781943047572 0.0173094150796756 -0.061978798069276 -0.0522073773326444 -0.0775380801335654
"407" -0.643433602006439 -0.644426484596792 -0.442849433806778 -0.278481646862648 -0.38834143092581 -0.291021447518286 -0.352047400448339 -0.252788172586443 -0.35825373623768 -0.254017162457027
"408" -0.213064868800912 -0.623014303632635 0.0663200431387452 -0.234584915481532 0.180407335601328 -0.345144062318237 0.329910889033897 -0.0717528158163854 0.501411277461375 -0.20157622948778
"409" 0.523597259978765 -0.0694719600208654 0.977554901723381 0.734556622413107 0.995810717752355 0.741519832394686 0.844411369721822 0.419447018011592 0.824151947726265 0.518776676952838
"410" -0.414047746971275 -0.547779414423174 0.163907384855465 -0.144966774994066 0.0385520963964411 -0.0893167163094229 0.189816033491033 0.0886713877305843 0.160587699022787 0.0784591613975704
"411" -0.0347745068363263 -0.336258254654674 0.0631919609017486 -0.22581441364696 0.141039851088701 -0.259359792250879 0.435586870313323 0.188364270866396 0.660669676698494 0.0829803897244157
"412" -0.509743624255693 -0.49992788524284 0.053848279312412 -0.0534990014979043 -0.017678184401761 -0.0266844246314769 0.037368115498526 0.0576556561941593 0.081857650085014 0.18559432275272
"413" -0.899313882636823 -0.575062965659253 -0.124150029238446 0.0494971746898689 -0.233695503555437 0.167204906374921 -0.342895879374332 -0.0136255546515712 -0.355368402264142 -0.176528985544198
"414" 0.222676190243969 -0.21482028724374 0.34268482143612 0.28493501009565 0.547487045157817 0.189620666439976 0.47129711679089 0.0764932339435637 0.480921612975197 0.0595528676590484
"415" -0.564194598002348 -0.414888774271036 -0.0458872721599937 0.0130311605448115 -0.105635517170034 0.0738208885834294 -0.0939986369836599 0.0887580948227378 -0.0357199636112343 0.0831313704258201
"416" -0.877231859688191 -0.314202181061065 -0.181893077592671 -0.00244320096340396 -0.205151995108455 0.0366757853656896 -0.156884432435015 0.114151297069456 -0.125083699251781 0.213741502393417
"417" 0.0291241136711507 -0.543044951212995 -0.0989967944607333 -0.0283141949980941 0.264918661881777 -0.147927223924891 0.357467654760561 -0.00261162882604278 0.137439077654885 0.851839404074939
"418" -0.69203013146982 -0.540797136626858 -0.649454808550004 -0.580503633359291 -0.678668773215431 -0.548523781638127 -0.417408005143687 -0.102785463922387 -0.287646961736087 -0.0931930738992701
"419" -0.802046566415374 -0.483318681538144 -0.250657508328516 -0.138685904327729 -0.363731189390024 0.00444803345614853 -0.515949919832204 -0.220537917819135 -0.624565664455097 -0.288247816224598
"420" -0.910039707997629 -0.501704302285561 -0.452909553202603 -0.406963179620085 -0.604013061643707 -0.242893475582166 -0.535077958752466 -0.192346723176582 -0.461333148207584 -0.252259612797716
"421" -0.19795894484291 -0.313989759771281 0.125773240784245 0.0338816860744188 0.12963944826638 0.0318764470767305 0.0231960177095134 -0.146833032557375 -0.00979197207898702 -0.0819479723592828
"422" -0.597372461700455 -0.332862754271119 -0.24322270126832 -0.171862930009225 -0.265658827337595 -0.151335597609799 -0.160242457828307 -0.0043479391115552 -0.0797863670738172 -0.113982027754226
"423" -0.180458565762606 -0.425167239495878 -0.0428533878655714 0.116847303895854 0.146278317903499 -0.0219447848463966 0.127967591658325 -0.125283238090485 0.108844230195037 -0.399340439470898
"424" -1.18382236233255 -0.535660624035887 -0.379875604021651 -0.222812620643082 -0.6735850039147 0.0666239077557208 -0.753942744029214 -0.0531086134295475 -0.785643393823234 0.0568255381138211
"425" -0.179631737436806 -0.503075429517907 -0.120461845284733 -0.257889074204664 0.106631702584099 -0.416401460288455 0.305747022649504 -0.172832578352407 0.552929030859458 0.147223299062803
"426" -0.773126010689571 -0.546980159773591 -0.47171474317916 -0.437191095275372 -0.514351108679529 -0.398703578345804 -0.355120700939023 -0.193431227634354 -0.247321955301729 0.0620692092333338
"427" -0.534533836265256 -0.248891726541482 0.206281532796837 0.209491754200153 0.153392781518549 0.269498620959972 0.139160401556586 0.205007585645787 0.120016619448257 0.303869062432207
"428" -0.507165433572208 -0.324261791365294 0.244434928732862 0.14086617617921 0.130522733825595 0.312939125025301 -0.0501198620797946 0.0412426299828809 -0.17253450240412 -0.0505020625860962
"429" -0.556262850305064 -0.368926673499233 -0.0847397852708787 0.0746644481038561 -0.154230676900751 0.110412857997057 -0.140963543728082 0.132019529125237 -0.160256472699763 0.111731197477935
"430" -0.112035295510112 -0.350799649320822 0.388440013787613 0.411069421618921 0.522694012344871 0.262986475895378 0.356890505472017 0.0615157996601856 0.299884309507167 0.0345135567479949
"431" 0.0540430253810195 -0.0453058387772686 0.394702492654096 0.259444046263557 0.349466988624431 0.318515837440123 0.217651758685037 0.152071374773267 0.00103900494499274 -0.0149191306635708
"432" -0.633410216298516 -0.881111560933764 -0.0453067681806111 -0.0376152086260568 -0.017943771147641 -0.0674202347589141 -0.20671551750958 -0.339047663930045 -0.344027289977346 -0.407611370010537
"433" -0.170837530982418 -0.254938250725636 0.0918973436679762 0.223133758696683 0.122273929051929 0.165300960349787 0.06789757766008 0.110218945971948 0.0809520294592653 0.18530890140784
"434" -0.25600964287243 -0.316215814083464 0.184028136536983 0.0950816128079873 0.189620199410863 0.0848216847777448 0.281204983308191 0.172546275966046 0.251330025574852 0.152207728411587
"435" -0.943157284213122 -0.518991827419012 -0.608926696064339 -0.437399512603977 -0.722779098956578 -0.316510137230936 -0.431335168893698 0.117249983643513 -0.193696069441784 0.326584339379173
"436" -0.0509632898157003 -0.370255184659586 0.439882134922731 0.298933016306144 0.423485084254404 0.30272269169977 0.339732526706677 0.136921896398477 0.226586838294307 0.249349862868341
"437" -0.606060560069186 -0.559010676264916 -0.186492901310326 -0.581265229377505 -0.359355474919014 -0.418609764533907 -0.125956673957904 -0.00243082829731226 0.01536199586689 0.0342957145764099
"438" -0.473707570412296 -0.403851828267227 -0.154394532699641 0.221362377403673 -0.0429765265583168 0.164653044962547 0.0170090069661986 0.263449838825943 0.211348306367731 0.377155605639511
"439" -0.389546058399882 -0.24001564302029 0.118033031588597 -0.119792964172994 0.015250749077087 0.0831234008410208 0.167432972911201 0.272635568825012 0.391023157414303 0.300791994580405
"440" -0.475213575001487 -0.404954122503301 -0.412037580781251 -0.510700875060978 -0.345593917311839 -0.597343770359226 0.0221769539967885 -0.0543205299746366 0.345896336283512 0.13110625506469
"441" -0.480776510489393 -0.555285685698274 -0.142617672102533 -0.208644641779143 -0.101081207682002 -0.228988374457509 -0.00159529732703016 -0.088700953191764 0.0970740418187704 -0.0304115257243086
"442" -0.0990168514663627 -0.421079694269378 0.219496081720008 0.222343733560494 0.257197927045068 0.172780403072698 0.121179188970061 -0.0217409843111152 -0.0871561730201888 -0.00180647825779233
"443" 0.0821207168466346 -0.396181463573878 0.160094786959821 0.160503952615696 0.307835450222974 0.0521927155124429 0.228569330227442 -0.0717611357128979 0.130561163482959 -0.102497687775536
"444" 0.563069933685368 -0.167797294274448 0.340635394971836 0.398408282214119 0.754617747740542 0.264292105035557 0.898887220468008 0.434060409486309 0.874468474867232 0.500871319522995
"445" -0.962519325405314 -0.503245756481243 0.0333184719375621 0.183735369417853 0.0433639317862389 0.204302830681325 -0.147838469208191 -0.115918113748653 -0.148934596784439 0.127630944126127
"446" -0.461326465647745 -0.445118732244265 -0.189968306841609 -0.17717408408114 -0.152819941325046 -0.203037924310501 -0.216967040681439 -0.307304088214807 -0.297863215456561 -0.441898454741199
"447" -0.89000873226831 -0.56837733034622 -0.488754071685238 -0.342252464973579 -0.552704107658366 -0.27451088670767 -0.670240096148006 -0.429825830075491 -0.650069267663214 -0.346789466197187
"448" -0.547743604351107 -0.701202743094249 -0.897188849982993 -0.662013642480622 -0.767469312281018 -0.73791886981404 -0.43683217354091 -0.154108859737027 -0.361886348435509 -0.0107128179856305
"449" -0.373126505103347 -0.623618307123971 0.069890714929664 0.0393782253250816 0.15854547281713 0.0160346444613212 -0.0244713428515937 -0.231969050167737 -0.0438186625526455 -0.266006897127088
"450" 0.0173232397759668 -0.281392588893002 0.201568994640315 0.192809321970807 0.221685261187371 0.169159100943728 0.20230605862432 0.117855323111327 0.181891931338821 0.0775366934270588
"451" -0.846079373028662 -0.335169754308513 -0.639723775210436 -0.336475964939149 -0.766665527949866 -0.200569436095561 -0.667209525779109 -0.0636874118749777 -0.641384372608685 0.017412915873108
"452" -0.939132492988919 -0.481881295824375 -0.134514578634591 0.230766449415289 -0.23882117110984 0.363883805583169 -0.425600355824394 0.0893207488074881 -0.53338203980215 0.064001423508436
"453" 0.036972033628912 -0.201349124120016 -0.102219801061541 -0.126519799862953 -0.0399676999423544 -0.182936165882089 0.107751548599148 0.0210038743227364 0.0983786304014272 0.11154039088385
"454" 0.164796829300291 -0.403206543109587 0.76984661985687 0.533294791997958 0.827786651488537 0.521034918050007 0.530374437068799 0.0900630598732405 0.392171016904221 0.0836513744356651
"455" -0.449241308363497 -0.404454147634556 -0.367613674073037 -0.275380729113843 -0.387009748528461 -0.26492636232981 -0.22857186356181 -0.0282645070590792 -0.246650482560184 -0.0314645959914547
"456" -0.558961865646371 -0.47318235468373 -0.223173204840555 -0.286591816892161 -0.323830181192205 -0.211062921830385 -0.137453802339105 0.061251952319499 -0.109511345064977 0.103772295525347
"457" -1.0174391713675 -0.471889027312476 -0.532316886995191 -0.395127461610352 -0.701858381854763 -0.20742979725988 -0.716817544048214 -0.130155487571797 -0.771381247621147 0.113975055160721
"458" -0.545751743740258 -0.43214866700102 -0.297940719142525 -0.274685605557182 -0.401719800630535 -0.17482547735986 -0.418720010518811 -0.197657201414374 -0.333075814715081 -0.143755509358333
"459" -0.789425517990939 -0.406128078014041 -0.41653071514034 -0.080173102404795 -0.453156481900671 -0.049751152698683 -0.327233426820481 0.129959151997539 -0.369811826521252 -0.00454731836241211
"460" -0.732516479335207 -0.486323854484935 -0.332099287442705 -0.241161405738804 -0.365709952135743 -0.21981247663556 -0.224328226931967 -0.0389824795925179 -0.145638586766324 -0.0255547426875235
"461" 0.249521151700058 -0.454414634638598 0.152581949161508 -0.0289172703311859 0.166409900184777 -0.113922347079266 0.180263465244335 -0.17690202888199 0.114233651320982 -0.523823518839749
"462" -0.181177386998588 -0.207994877075091 -0.122072537429049 -0.110572460433632 -0.0711543397645278 -0.157407427112089 0.123476685180875 0.130135707944685 0.0205429029783554 0.0972861084777061
"463" -0.26736069004047 -0.407312869330694 0.270149924000392 0.214732078430789 0.291738777126485 0.217552422017139 0.127364067804114 -0.0236927021546018 0.0996835857904371 0.0153000652157425
"464" -0.209283113223022 -0.099454072994676 0.451163232635627 0.303118783155314 0.445201297017786 0.313189854976675 0.40028853966015 0.265562654627206 0.4586275670764 0.369632149301769
"465" -0.924993155467031 -0.718687640607776 -0.215985176581443 -0.0655598594210249 -0.222308938992639 -0.041960943449856 -0.243800878883166 -0.102924679910702 -0.265326367886106 -0.0802237560684834
"466" 0.108346639510634 -0.489373990417505 0.44589225324157 0.112908752485255 0.521964753732994 0.056693760008532 0.423527343147105 -0.107299997427681 0.393324429049131 -0.0949812719570657
"467" -0.207524724714957 -0.201098307583056 0.249782044721882 0.201474319627914 0.270040384570361 0.184218090304863 0.257330180722094 0.181290004948738 0.137160911664252 -0.112711301089566
"468" -0.232546761090283 -0.150244478781767 0.265262384239143 0.15143145384863 0.242520942589725 0.204262041786219 0.211632930922763 0.164392024316775 0.208697062806641 0.203208977071825
"469" -0.596892772634844 -0.37564408111347 0.0294537744580849 0.297164516270772 0.00198760327447655 0.306430849111806 -0.104754819920772 0.172155690639119 -0.0634222851786843 0.202740734182037
"470" -0.339916567956445 -0.170817136205641 0.692962098922417 0.425864625377446 0.591913553649764 0.475176038733211 0.198783323878008 0.0469766191000498 0.0235446659613961 0.0441225452405758
"471" -0.0782660008976217 -0.605536767106903 -0.206427973468149 -0.392492784603552 -0.0243234239466205 -0.599042619580752 0.286975699277731 -0.0885804395990772 0.496785758021662 -0.0699207777147164
"472" -0.565202704126902 -0.371516609505979 -0.071973901774969 -0.126902972967948 -0.162489233044219 0.0038213038514561 -0.157651138288443 -0.00537270435802731 -0.226705507246747 -0.0883817349337659
"473" -0.520816113745025 -0.392836110325825 -0.199808701985537 -0.19520920830896 -0.275517832659026 -0.124924865924959 -0.203146217571694 -0.0330555063647483 -0.210540731815483 -0.0595712530702338
"474" -0.583993617730072 -0.520099216846667 0.458586442394792 0.393118696689718 0.449653466263424 0.43193869184785 0.258175545353696 0.215111751660113 0.350970926777832 0.367144565847675
"475" 0.13508573307059 -0.479948426978521 0.363843772651133 0.15363974939718 0.521767926344235 0.0118314712062576 0.609359435517629 0.107806498198454 0.511985224109148 -0.144815553149594
"476" -0.687954303729981 -0.369198891586224 0.0974701233821471 0.151686687891147 -0.000568826845173767 0.253781213503119 -0.0348961272957378 0.178841013911165 -0.0347738665020761 0.126012192816077
"477" -0.0367956429293715 -0.531483591931096 0.124457915446053 -0.0254122607040906 0.247477687768476 -0.165869094504545 0.348437489769136 -0.032496883016328 0.389803349572465 -0.0307305803212588
"478" -0.0889470619303673 -0.185238231037756 0.434737091562288 0.328088265532108 0.40017860575524 0.349683812970377 0.216500775817972 0.0969033888234507 0.130161751370011 0.181081946870782
"479" -0.324397317055497 -0.161958395565927 -0.430638766169082 -0.300238598210893 -0.458458655942936 -0.292470101820883 -0.32517432272838 -0.149206371518347 -0.332045205648353 -0.225706437493859
"480" -0.591117396780599 -0.649047692217514 0.217635751648217 0.365011716728835 0.345397006733387 0.240300430382311 0.164563953484631 -0.0235783171194715 0.134672467172035 0.105488533136558
"481" -0.960018918442143 -0.617193241997403 -0.922738245719285 -0.573520610368226 -0.982581481310447 -0.562555031127541 -0.757452464250981 -0.269173438557096 -0.763844599293023 0.384984927463773
"482" 0.14017756010649 -0.303465692623474 0.608332016478449 0.448890751419606 0.650993027200224 0.405061317229562 0.493934250173576 0.17663430096949 0.4490701893249 0.136125844406846
"483" 0.289769812930353 0.13842981356083 0.638934950109181 0.393294310847904 0.595126249880022 0.438944960395698 0.602910201540121 0.437519062870108 0.585493621517795 0.272137337146199
"484" -0.0095544629636473 -0.13419878653396 0.375483812069597 0.330559687823049 0.404922822189782 0.302655573492094 0.405365309508043 0.273441488938287 0.39182688154643 0.139801652373266
"485" 0.522750488319781 -0.183948094974833 0.231348629740064 0.150941318802851 0.536614169390172 0.064230721446796 0.616171715755491 0.085848198731057 0.654688833380507 0.0316407023959643
"486" 0.0977894923165167 -0.191022369670056 0.101689630492634 0.292077289623335 0.313399066045126 0.108698839870869 0.515345609281445 0.362360536600597 0.645143636647854 0.38876264533037
"487" -0.46807450570074 -0.380946648687088 -0.204177738810782 0.0252834059891051 -0.0211586986235578 0.106255057913674 -0.108276539068396 -0.0696781131437797 -0.134877412967923 -0.157394644114963
"488" -0.282469274778565 -0.595067800151484 -0.307397695030812 -0.352509780251098 -0.178735548517354 -0.423142558225705 -0.049506125290401 -0.242200870955476 -0.0276061610513381 -0.322947490125974
"489" -0.368447915202359 -0.431637536921697 0.136505065326964 0.0375023141635758 0.174646945933708 0.0162954536705562 0.285005068042211 0.167278731375232 0.301278619967965 0.157884266309203
"490" -0.603967318937597 -0.551496836855175 0.440975157606402 0.319647220765021 0.377151435654011 0.442304550410754 0.137297572771607 0.0748865079325142 0.0253805301835576 0.103383702986479
"491" -0.616839057827914 -0.544870390286402 -0.0864146781283086 -0.0408619383409648 -0.0825419036775989 -0.030322995305149 -0.0552677959346437 0.0143937622794974 -0.174170461104548 -0.0460142792044138
"492" -0.798492863981653 -0.403622459914063 -0.694673091531916 -0.541105646208968 -0.814067383671377 -0.418640488772632 -0.391395218243958 0.334582664177107 0.1051826394498 0.233558098762144
"493" -0.181654742590772 -0.18360310954929 0.483779097753197 0.467777545279439 0.442355453541975 0.528877149341728 0.287225929790067 0.329513640249256 0.239245834842006 0.540762566532722
"494" 0.0910118997887995 -0.0987187618940134 0.293798182945205 0.211048328831155 0.31966399341653 0.167583223100842 0.285996282781196 0.126070312898009 0.217666927920475 0.193011753803373
"495" -0.261804752013754 -0.375826912608685 -0.284530727751055 -0.130829177424188 -0.201108142984667 -0.202516795889549 -0.144320862844666 -0.0962690692739081 -0.140504180260616 -0.0893476861014608
"496" -0.556948051665538 -0.392072711025814 0.0835037533869577 0.0846973373771077 0.0650446451689334 0.0978900293927156 -0.0309370666390273 -0.0227577103386695 -0.0364446203927403 0.0915103688261519
"497" -0.264176626405106 -0.308758298468127 0.461636815537912 0.503365528421009 0.506600945164439 0.460528934034185 0.275532028285896 0.14213829347555 0.202954809031695 0.118823630549938
"498" -0.678692829195518 -0.690272586561592 -0.164487515824576 -0.189722401368941 -0.201203580173142 -0.14356258093104 -0.107302152777583 -0.00357719186980213 -0.00992662505274915 0.0392536966017941
"499" -0.00401849903195061 -0.325107724755048 0.201362056401337 0.0361804705174314 0.299918267326725 -0.0436980208591763 0.480077906771809 0.238319247715442 0.670697411879648 0.267757576264148
"500" -0.530583191826346 -0.34003305471153 -0.12259193476608 -0.19204026047393 -0.24698200676137 -0.0981516539670664 -0.170876882367288 0.0289708052985272 -0.151139498932125 0.196822980875102
"501" -0.0454848487900852 -0.453083273897948 0.112430690767212 0.0908152089936206 0.330830340691614 -0.0971753952359259 0.358512966081002 -0.0663511558311413 0.373637682148809 -0.106918672870257
"502" -0.639369575977197 -0.287167761687653 -0.288650302479183 -0.182881348492892 -0.366851287497993 -0.0913615268749423 -0.398472279340339 -0.111652794755092 -0.433427703224287 -0.0118261070651251
"503" -0.421809878572296 -0.478076503036831 0.372102893872517 0.57889697044805 0.451492919976964 0.456917516979346 0.212675059370224 0.118456560375811 0.094347854556042 0.0661716046654065
"504" 0.0290250937297786 -0.436636077900692 -0.239261645756687 -0.32877301714266 -0.0921079938991939 -0.436476981553763 0.10815712929751 -0.194651848002989 0.125243258073663 -0.402793002051712
"505" -0.585358785681291 -0.492725160730922 0.0426955401575574 -0.0959040762464215 -0.0887172910093345 0.0513146172780315 -0.140391421287319 -0.0159725315161952 -0.169937011698515 -0.0535688357544362
"506" -0.0732368546484224 -0.468098416286384 0.359658053666046 0.265554974378717 0.503321798788281 0.195568395051445 0.264105087872229 -0.126190827043355 0.292531161338803 -0.187710042801207
"507" -0.448110165012157 -0.503249869143446 -0.160933167716004 -0.227523785429415 -0.0844436506793599 -0.327518898670638 0.129932050850253 -0.0179012143941989 0.424475937534136 -0.236890325192321
"508" -0.791018425156796 -0.72102145342311 -0.132119790029704 0.114475887533653 -0.00542936136453106 0.00994238883780041 -0.0401495392003477 -0.0939080724070458 -0.064661431355658 -0.141737841245863
"509" 0.343216002212169 0.0541679802225951 0.77886220583211 0.662420325148561 0.900200270508228 0.534147988214935 1.00209680415611 0.703124853746684 1.14767452377436 0.725514485939534
"510" -0.814694533675708 -0.411016580913378 -0.0592645501216623 -0.00485649236364389 -0.19317388954305 0.0957205338055568 -0.143870764590385 0.155932454071068 -0.0503674636313281 0.092952449987127
"511" -0.585799575150744 -0.305748891323528 0.204177126641103 0.237096633834397 0.195714451897443 0.253809492683568 0.202184787015875 0.236112955785125 0.280390145689728 0.352300876052315
"512" -0.684911299577344 -0.670670418554317 -0.119990577250428 -0.0782539960411305 -0.072479671327977 -0.0994887010511204 -0.098112434853836 -0.146143037834622 -0.0789399296605591 -0.112032195029934
"513" -0.355203959003932 -0.421607332492474 -0.0144538494169943 0.204643987140144 0.208115789303956 0.0319237119537504 0.0398665256542743 -0.137228550834071 0.314985659076169 -0.0739478197135516
"514" -0.20256503701539 -0.0582697519258696 0.136922106333985 0.101934901835733 0.0722250741607952 0.175080526432747 0.239187940111331 0.39247291449382 0.229369754181242 0.378413109242876
"515" -0.756742207901068 -0.391769765393568 -0.44205858495332 -0.00815783035824827 -0.427415253703205 -0.0385948738135707 -0.357150836678175 0.0261250168232914 -0.279058240673543 -0.0414622190147986
"516" -0.416511109688457 -0.524063647859194 0.0510063073649103 0.138021578291492 0.119070554240174 0.0963467238384707 -0.0901304566577436 -0.18972991173524 -0.0732969406143656 -0.211796899864338
"517" 0.0354357809456143 -0.300952336415796 0.588492967771614 0.211589477979431 0.619446268046344 0.231263290479048 0.453067082540834 0.0203772479269084 0.472244868248108 -0.0416515513159544
"518" -0.783992972413921 -0.70166647168428 -0.211441222477107 -0.103910058799886 -0.206289749105115 -0.0511803541241967 -0.435003669293444 -0.391948794846321 -0.457794986436854 -0.411493958534015
"519" -0.235925339375636 -0.153788885247095 -0.0258096143411203 -0.124048507034578 -0.0329894200161415 -0.122278029377689 0.0797451543845102 -0.0482437176612937 0.123541656463357 -0.014635687516276
"520" -0.638850539276203 -0.396965339222128 -0.0974527006082867 0.0500720768832039 -0.0935092326188762 0.0455304218465817 -0.0548363888737386 0.0899964403436189 0.0221486215887363 0.0979943853447166
"521" 0.464218405836803 -0.316171292344106 -0.0768384682675247 -0.324299035079969 0.0137820409505184 -0.380852658468989 0.0834619821777445 -0.334697709177605 0.0275826529626825 -0.348402661230593
"522" -0.543780954842167 -0.600023034306699 0.315757925682865 0.23256842604588 0.301208660447744 0.219889844954539 0.151030610722731 0.0405963846445068 0.0702483122847379 0.0542808363744047
"523" -0.764970653099215 -0.714366525229887 -0.620035689266259 -0.598839440749546 -0.651163429516543 -0.543613407953887 -0.553173608898076 -0.433462696535449 -0.550179339278132 -0.411164163155473
"524" -0.933212173664653 -0.681781335399355 -0.704266599861033 -0.495474440263814 -0.709311233702844 -0.432017147285529 -0.604345896729383 -0.383214149257881 -0.591362164731958 -0.0639209944056542
"525" -0.0685969717682094 -0.119822311149496 0.0444840677855677 -0.218548842148714 -0.0347512764117471 -0.178076643892767 0.139259837325352 0.00184496493013633 0.183433380616711 0.162382808334761
"526" -0.594556699694205 -0.280922069654836 -0.223953694926775 -0.0130388938329885 -0.246074816707575 0.0476051342662343 -0.0943392190681067 0.234687389662147 0.0128015239082927 0.229897368525906
"527" -0.668604529042049 -0.553730374876903 0.114635162803413 0.0550280703673581 0.148463136297167 0.0719928574134652 0.037293520566697 -0.0622315299942315 0.0525642380767322 -0.0298276657319463
"528" -0.425646089207228 -0.505197731512022 -0.186569124067361 -0.137435917706816 -0.119490631140128 -0.148017890243111 -0.0807976080187452 -0.117883005199174 -0.106044990771425 -0.188842005205946
"529" -0.892163157020009 -0.508958525329729 -0.407963083723015 -0.417160110251325 -0.534877800310481 -0.314698323356279 -0.43652330542408 -0.255187450336928 -0.524610058581699 -0.53116460652524
"530" 0.0365285955755252 -0.380733849991696 0.791241640615893 0.852355551499686 0.80040177747238 0.847867209166946 0.315240724384027 0.124641066639932 0.274432915625734 0.123863531909183
"531" -0.310557755209006 -0.422488059387668 0.0284187444878624 -0.229175805811999 -0.0224019846205702 -0.166743061698085 0.111257048777932 -0.00735764513338507 0.18517644738128 -0.0495891290445996
"532" -0.236230246672213 -0.23653240259502 0.418926414074464 0.0935108199709875 0.396861783866759 0.165273300097462 0.261355222233565 0.061641375322786 0.218054452250399 -0.186240608524076
"533" -0.42797089102444 -0.531796812672102 0.343443215643341 0.102611442581903 0.36892354666248 0.0781186798653383 0.230560713775933 -0.0929770707147973 0.151641671974112 -0.123635046641011
"534" -0.309544397135412 -0.363276168382226 -0.193920156638463 -0.214014364295574 -0.240816061890739 -0.136140099969174 -0.138033406368983 0.00209489760752341 -0.160802471850834 0.132775741832065
"535" -0.861239481932336 -0.486806716902003 -0.0615348747055935 0.129622507895972 -0.161698404127691 0.258328766401268 -0.402555628587709 -0.0834535092079623 -0.445816327966573 -0.123920351525922
"536" -0.153807166091379 -0.185143339290192 0.393704650180293 0.398916371813323 0.385808981812402 0.405249308067137 0.184405659893867 0.15136494850816 0.0966775712190433 0.0595834518860426
"537" -0.0424685000459651 -0.376002030717208 0.239828658026818 0.420906693180413 0.49965881697945 0.159402904411588 0.431344945988686 0.048084348306769 0.519966769866925 0.0279116738740921
"538" 0.468512818553913 -0.210381905813791 0.6521482473693 0.564921694490312 0.814860586970694 0.444374679270934 0.694796435497411 0.194998120743521 0.669674387267854 0.190749224939892
"539" -0.487721666810408 -0.548867915644795 -0.360865139834346 -0.570991687822206 -0.415511999812651 -0.533586201123333 -0.324520533218369 -0.433134989161978 -0.268404628981474 -0.429025516623635
"540" -0.717359852694522 -0.597802655634549 -0.306000960712904 -0.450396631668957 -0.431960314512279 -0.323165892278672 -0.299633594023966 -0.128694437112732 -0.0895177398307307 -0.811633173049047
"541" -0.287230955406655 -0.336757479965069 0.327540899789383 0.126266179870023 0.214266905101233 0.174246555907413 0.222800792686403 0.155314497103729 0.200460070670263 0.211403310382235
"542" -0.648497019092508 -0.405968859990845 -0.12976186075074 -0.0549679977996428 -0.246608330929619 0.0459570425799627 -0.233491803594775 0.053530638677276 -0.282862757825184 -0.0365692938327399
"543" -0.588272084715459 -0.262883223015875 -0.123784079468616 -0.0100764455792924 -0.195933182462005 0.0583723521811742 -0.0558749878932026 0.25743290003661 0.0486941163758907 0.264873190008196
"544" -0.56496753527108 -0.36434963845299 -0.0744149277049529 -0.0903333805364917 -0.209526834226875 0.118908355749223 -0.0984549681438482 0.27315258975603 -0.0917410782337227 0.211408604096515
"545" 0.483696955049371 -0.0699768058618775 0.388240382856492 -0.037269834780109 0.509866326606892 -0.0719220984803569 0.700654708683679 0.180304643001647 0.764105629209012 0.364906514383034
"546" -0.504645985667272 -0.42156768864692 0.0600927290372483 -0.027967668748505 -0.00558889308592707 0.0231435118105271 -0.134651463547224 -0.16704052486074 -0.17140463767052 -0.0965528799516137
"547" 0.216428826387782 -0.300324752997806 0.769277908496186 0.682911067563754 0.923979994782976 0.606305601264322 0.695580893747175 0.253168171351825 0.636745678175438 0.222995021438822
"548" -0.0982362217061165 -0.28122867461987 -0.324339957731375 -0.203506735520984 -0.246475122683502 -0.225303674563642 -0.0898867622305844 0.00998456834753256 -0.238035578916744 -0.100149624122395
"549" -0.461173866868861 -0.507630953167413 -0.200106085386458 -0.272002424486854 -0.111371456088387 -0.354171212129386 -0.0683350528159163 -0.268994228696331 -0.00189799963731287 -0.38853534584939
"550" -0.162489652914419 -0.425359242398764 0.351159003830854 0.287082911045675 0.411079007371212 0.229750309058203 0.237183864062372 0.00156587892279716 0.177648962676369 0.0108026161480906
"551" -0.813651987698956 -0.389423063561432 -0.766320030471495 -0.630308684060661 -0.895705531319306 -0.500031765871622 -0.658192481560466 -0.220815445730561 -0.603174622755684 -0.276445719381779
"552" -0.00591021044599978 0.129961710505394 0.431026172426552 0.182112603220897 0.310704258295415 0.371094321158302 0.255892108021591 0.29884879585281 0.302694508371202 0.374789831541403
"553" 0.140389009099515 -0.258963534991196 0.657204954576701 0.655839717774008 0.868043980017344 0.549474077587033 0.767558737782859 0.369456849245107 0.614672044394979 0.234954183787104
"554" -0.988750190021189 -0.509020747125531 -0.421324948719907 -0.333322564039162 -0.609148091423058 -0.157056791637275 -0.522536166269354 -0.0266195097088506 -0.47008407482125 0.0714842428567117
"555" -0.17450095388379 -0.461004403213846 0.234720372106915 0.197027980693204 0.391629271837978 0.059815059974945 0.585494343775454 0.605651251986105 0.717315169104843 0.395087983188957
"556" 0.071484769621549 -0.335112837884879 0.160193421261247 -0.101127693194153 0.270785678436261 -0.191208664231888 0.48113682459952 0.0800388951150189 0.664267016114131 0.187805877101153
"557" -0.764255889128346 -0.658209467804616 -0.515941901516342 -0.673539998423952 -0.667728404932082 -0.478845516526107 -0.59338128543566 -0.444118734262167 -0.52508962332389 -0.262840729453111
"558" -0.561776347693553 -0.470045340238214 0.0168450620928226 0.077404399928987 -0.000451767512556678 0.0913959253430979 -0.0464705701318528 0.013884131651895 0.00365577055781287 0.0862080101658244
"559" -0.0785267122951703 -0.319673815342676 0.11698161036521 -0.0727606966117599 0.209468610609187 -0.193446609703557 0.225378998988956 -0.212003560420072 0.267710585099999 -0.393276353231014
"560" -0.630442395307964 -0.499364771490607 -0.378289625626835 -0.381177626398075 -0.444510798082832 -0.322111942423985 -0.318931490154084 -0.162687946305693 -0.225155620489601 -0.261579648768825
"561" -0.967164654067671 -0.316025796673751 0.299901611541958 0.361774884911413 0.11629044506094 0.635156080819288 -0.134091371406199 0.242278826771974 -0.204942180523392 0.264311084845419
"562" 0.00854267485235376 -0.245511340262067 0.387003449584302 0.345260501333466 0.46834462636725 0.325981448407223 0.53579834284222 0.383395850129767 0.643748351145677 0.38698854377808
"563" -1.08335161272072 -0.587107411067709 -0.884249257409568 -0.692351640279868 -1.00707339408259 -0.585657086551161 -0.770767610482927 -0.264593955930343 -0.591593539545815 0.0689628204397759
"564" -0.0730495844220675 -0.420041570852807 0.0707382712807836 -0.0316646797419178 0.208202149674749 -0.101937264136323 0.212287056619163 -0.105000288758397 0.225701707553124 -0.168241110485574
"565" -0.596738218661924 -1.00653665878961 -0.247362344622721 -0.289021383099932 0.0162821562496436 -0.537874601913565 0.047038344561212 -0.504674680486129 0.0465891303256145 -0.567800539855776
"566" -1.05286996269054 -0.755306071427093 -0.440046411690681 -0.717446743266944 -0.667977484691257 -0.502378381637627 -0.416944855580082 -0.111460306463227 -0.182891351457535 -0.157537589941022
"567" -0.883149878968517 -0.698097949386862 -0.355808728323066 -0.344297249503582 -0.407010282727684 -0.307432420355978 -0.368716496744177 -0.263634978420269 -0.347060827022907 -0.31862250984197
"568" -1.04237983394377 -0.650166057742605 -0.492333588983534 -0.399383386917353 -0.578383323550902 -0.319113289196652 -0.532491966582005 -0.279314777114002 -0.372272403929171 -0.159692371990647
"569" -0.111863359322759 -0.210029356903024 0.492010409565948 0.251992330902857 0.400036712651926 0.325739061533588 0.212339220043115 0.083440892960078 0.169211672239567 0.133695438028456
"570" -0.989169721343787 -0.670795236595463 0.180910535274895 0.419162133293904 0.200603687468641 0.439098597614484 -0.0428009034394709 0.105149776850223 -0.199164040261329 0.0655311292549522
"571" 0.256414213999277 -0.26804273238052 0.529509342876391 0.339817885198355 0.764043917250503 0.278372307500789 0.656509054410934 0.100202421362833 0.643776979664541 0.0964800951186058
"572" -0.0635557419417715 -0.537865721328367 0.441892581504889 0.393389354188675 0.741526223982443 0.164096540373208 0.638273673777091 -0.00159550880295968 0.497509251309222 0.00635995591251257
"573" -0.891996068914295 -0.433513875988847 -0.623203836617631 -0.454597879880231 -0.774653103983735 -0.284161524102525 -0.5365828353213 0.00685740956332273 -0.476194754176285 0.00417133593434028
"574" -0.443331181660952 -0.402447564471108 -0.0972994007343091 -0.121358374824497 -0.135062840643874 -0.0966584911313387 0.00701300043081475 0.124369666938072 0.071334069025552 0.183729830304984
"575" -0.494010735740248 -0.383001683353112 -0.458120209798311 -0.355280307858595 -0.413711236152216 -0.384480393593298 -0.230091965802582 -0.159908516498146 -0.0968896274464973 -0.05092273692424
"576" -0.0692180431496794 -0.42263034599821 0.0978063863457081 0.0743537296169254 0.194492407221941 -0.0120457074067208 0.14799070493201 -0.0707152363108764 0.155494732263773 -0.0279601634385441
"577" -0.386565834841987 -0.50153756448967 -0.0505709236421123 0.12360221550296 0.0534387531064935 0.0891900340572911 -0.061210619450132 -0.0779602923831361 -0.0819758152888668 -0.0949598703176857
"578" -0.334169536995529 -0.314515125889284 0.394146641869772 0.443359525811278 0.465959533933132 0.299277510716824 0.238822588460618 0.0579706742327159 0.113995378718037 0.119089515804152
"579" -0.576380425542724 -0.496088553401207 0.0955095991644204 -0.057832723920048 0.0314075351187516 0.0127531874878567 0.139224801517471 0.155305320634379 0.167632814098199 0.135841590505958
"580" -0.250563468047046 -0.491299199919973 0.200974236145326 0.0145581842353069 0.173668765197969 0.0387097829649464 0.196079766820708 0.0393870315699549 0.292151150923541 0.0701436390075225
"581" -0.734401021768894 -0.444720028666111 -0.408106652881183 -0.136166467411619 -0.402992024598458 -0.182204431770555 -0.393971277756798 -0.186009912500476 -0.398636327559981 -0.172319383364761
"582" 0.265487291810563 -0.388353066856286 0.248749972570836 0.0283758576699142 0.426733953996969 -0.0212823078228911 0.40599638006326 -0.0837027961804948 0.365754652570998 -0.161731280494014
"583" -0.666747670485475 -0.498898375999081 -0.611968469691929 -0.562495680929045 -0.653200035983637 -0.525182356586909 -0.423476430945321 -0.239718634338289 -0.295304702788166 -0.236387990738143
"584" 0.0258159542650221 -0.184901376693291 0.510629521673762 0.18745419834033 0.448557662506533 0.238065685213446 0.301333084928486 0.035120520131221 0.305314586687763 0.0454089191390895
"585" -0.769210512912856 -0.703447357690508 -0.35146687648168 -0.471782379775289 -0.463136494322849 -0.385210530404835 -0.37804226907521 -0.31465689929298 -0.011812154084771 -0.256398132571894
"586" -0.176406181416706 -0.0850927448710355 0.0779930575823067 0.295535279257701 0.229711114620682 0.10455723047949 0.377449064128856 0.399598504398587 0.696697736435335 3.01778872422858
"587" -0.0281534493455249 -0.310530195589813 -0.194142525710753 -0.359870963656098 -0.107794240989173 -0.424646502880233 0.151868122121417 -0.128405912276704 0.072275152578709 -0.258598599248495
"588" -0.217668935901465 -0.496612250090151 -0.264734545505538 -0.276089816408304 -0.230729697318071 -0.300425041756186 -0.151680220389477 -0.221400768905911 -0.154189505257296 -0.299409202799567
"589" -0.467700040702214 -0.0609039732666889 -0.174281809079804 0.321364207174048 -0.0852866474483561 0.287249040950724 -0.0179678910918799 0.253165304632814 0.134368126349184 0.772097199638986
"590" -0.0660056359848661 -0.389671971021443 0.489914809794937 0.285924900454371 0.542383019939652 0.253531397232992 0.390552794802539 0.0415055597004026 0.3450759975132 0.0189814898381114
"591" -0.0564005982599867 -0.0209818456697671 0.564325996924475 0.708093131294565 0.685908129718221 0.617820871220557 0.685670226146383 0.6718904216469 0.737601192383036 0.691016354471166
"592" -0.535323763408709 -0.0836894029857946 -0.155320303953888 0.225307968623696 -0.191933742648883 0.186467156112545 -0.335562673953831 0.0155588980029574 -0.393928273652117 -0.000909177459367563
"593" -0.16279036614785 -0.441075777580145 -0.134789712536603 -0.464492678880262 -0.196990705763916 -0.454269978296369 -0.00576796358053432 -0.228859146294045 0.118458083913053 -0.228955205609656
"594" 0.279812589031162 -0.185826884709322 0.453231039622263 0.1408494761258 0.673144801185058 0.0418871733604815 0.635800604958379 0.0388773019981342 0.592765374662781 0.0621106485502728
"595" -1.11913943209386 -0.831043333976292 -0.258640309844081 -0.197074146948084 -0.417545479020962 -0.0844217888408434 -0.639166838078833 -0.333978782105388 -0.654809380123202 -0.122139421943973
"596" -0.213257242544859 0.0299761600551643 -0.0420518459947767 0.0533993852221761 -0.0990083937106098 0.104073507145718 -0.212141853741315 -0.00944938676629465 -0.187413721366441 0.012541478157394
"597" -0.479105950656193 -0.556465262893044 0.297029496868025 0.259281735168408 0.291073262457216 0.271863601470189 0.143123394425655 0.0654519530167142 0.112347236660116 0.107409657699089
"598" 0.29904798696457 -0.154566474049656 0.337293309615558 0.345467354775677 0.472159353188721 0.224812566045447 0.436498074504633 0.142637418306942 0.407982963642653 0.0514738879921377
"599" -0.357115978851505 -0.436486441451001 -0.253509502309187 -0.257398958318389 -0.207026296646098 -0.314197114834613 -0.193722032934802 -0.316706048022751 -0.237863086062932 -0.270246827637764
"600" -0.988902374842864 -0.578179974695388 -0.00118722081171464 0.178570777660639 -0.0580857370477535 0.241784422820678 -0.33756328477654 -0.0962601299184465 -0.44460437233717 -0.157219130102032
"601" 0.500244319238722 -0.235160086191798 0.786369655740345 0.585079800424256 1.0330018066769 0.451610290840296 0.830517869420309 0.145292074478134 0.733538747798013 0.0575360790067326
"602" 0.045092398014691 -0.160655947624253 0.195748208753164 0.340358510371473 0.272445191739483 0.37680627501177 0.178760982374249 0.22916512207851 0.10116589033595 0.438767234713297
"603" -0.267333559451291 -0.420378263113377 0.193598000594142 -0.107028962064048 0.161457485077841 -0.0393580934555268 0.137463809545191 -0.0485965195375545 0.186079316525273 0.0191311513153811
"604" -0.74452936293136 -0.145885354440832 -0.331752018535426 -0.0978618889759322 -0.427147463179735 0.00734265571869799 -0.481268233243381 -0.079709249135983 -0.523170691448866 -0.0598864494438863
"605" -0.405791644891352 -0.14269599562202 0.171949320419315 0.19090649828715 -0.0209286368718829 0.372623636691335 -0.206592642069274 0.130401738138198 -0.326377549696462 0.0594903432762359
"606" -0.323831544296987 -0.26670161781776 0.669062311660391 0.16774418100611 0.374334768777296 0.495661140593916 0.127664130113808 0.141175410354906 0.0152336544468336 0.232558623722477
"607" -0.182266715745815 -0.429579865405834 0.245154520004937 0.245375891596399 0.342911954747008 0.150501900741326 0.234117423166332 0.000824241394440013 0.397365859214116 5.55795133578129
"608" 0.0771120112557229 -0.137172056583238 0.140122001126603 0.368373463874207 0.36440892186162 0.147552260462768 0.401250118414626 0.149391184396244 0.428697863460573 0.16903640558657
"609" -0.123054109617061 -0.278761304024414 -0.0352439907411997 -0.189870865417056 -0.0243235777342681 -0.142590227333709 0.188814404497444 0.120111325594043 0.251603934312762 0.280578074541183
"610" 0.0723364564096853 -0.479746836880251 0.25902905264236 0.0203797761636505 0.369585103920017 -0.0191758015358307 0.305258463815152 -0.19758005149517 0.362687481631198 -0.0936500427941679
"611" -0.477242289824278 -0.427118579859917 -0.211648672883135 -0.198006077470963 -0.187155314593457 -0.228531077714023 0.01541202287913 0.053656736504209 0.270962405492094 0.283964746739833
"612" -0.684141778080361 -0.608248517752846 -0.654161287168674 -0.664731867791382 -0.689844703336546 -0.637076992521681 -0.476043845479167 -0.372546677490185 -0.469128474469744 -0.516897716443428
"613" -0.0953753853574767 -0.360191416302396 0.487027593707911 0.237148273224538 0.491693746407152 0.203793783006426 0.374707137282171 0.0550625496804875 0.417052498163161 0.197600421101109
"614" -0.317288665431301 -0.220958980673408 0.00268237882945501 -0.10074069647021 -0.108162318238179 0.0426671072690341 -0.0752034320259827 0.0712764316830605 -0.0772705645689399 0.127328397655327
"615" -0.275214410497224 -0.51827547195216 0.00609157632532635 -0.0290814836177022 0.0680084586648498 -0.0847266655036272 0.120588793757557 0.00791438768496017 0.160216653061109 -0.0725660020712623
"616" 0.0806640593075965 -0.103651892273351 0.437423925023012 0.356658503788957 0.495228470537217 0.292782168885733 0.394857732629292 0.177943705236511 0.319595970561161 0.125599852514835
"617" -0.800660893921444 -0.696365069848006 -0.352630287524433 -0.429550228443354 -0.350550450082096 -0.390384025109826 -0.219481853232094 -0.232460062006465 0.00860204383351501 -0.155545619760915
"618" -0.41623169358305 -0.381516836768867 0.487648611820957 0.386990422316303 0.519543721134903 0.47347943142252 0.26067133000692 0.102418449742565 0.128565516406255 0.0176509435202173
"619" 0.525052941133017 -0.33582590490913 0.387855280036258 0.0989679094535053 0.649295152350753 -0.15778319552055 0.642094586898198 -0.197450823301354 0.597319315837616 -0.227729975471376
"620" -0.0224001935782835 -0.0289604386652071 -0.117204582409172 0.0425222308054638 -0.0422581860857983 -0.0220503980675175 0.0842116368870154 0.13559305943162 0.119800177308361 -0.00338481601314713
"621" -0.350717293223778 -0.38555836610743 0.537276992250328 0.469368071304663 0.519389194196084 0.501210730902685 0.367485157546388 0.281758318956859 0.311594253347305 0.228702728532484
"622" -0.554776700827788 -0.598116562365593 -0.506211299201031 -0.387167240284917 -0.490669269603782 -0.401229726714814 -0.30668759945861 -0.126681918484377 -0.261062102611085 -0.12446150564601
"623" 0.0172706933881625 -0.560656768795064 0.229428314327639 0.0655266988214939 0.355416874911193 -0.0473968990620721 0.390834064599125 -0.024868122671771 0.470005044340605 0.0446147827740826
"624" 0.14603586180647 -0.275037226196601 0.0565061450500393 0.226711370535914 0.332961367197643 -0.0897705582093631 0.384597839793145 -0.0828748684688558 0.48605797554262 0.0724242743398239
"625" -0.280759933064867 -0.559197774576561 -0.361504849065615 -0.268581088802438 -0.225747116961559 -0.33099555112544 -0.126797043054712 -0.242564300915815 -0.200321175317702 -0.29221479032406
"626" -0.361105932479299 -0.331581837604774 -0.115084071673295 -0.0911304758138905 -0.0770612410269323 -0.109581362484256 0.0802016767446541 0.119117515769964 0.279693210931484 0.29740574940655
"627" -0.614635346802521 -0.649499637586429 -0.265793620897869 -0.259898594702375 -0.214350691537615 -0.320847124790249 -0.104635079855118 -0.168319110830031 0.0112590103602215 -0.179315709405737
"628" -0.218764039057775 -0.299440864323548 -0.071622049982447 -0.052555782536777 -0.140378009572897 -0.0097123480857957 -0.194619120554895 -0.0601265640902009 -0.26003999666384 -0.086644350997783
"629" -0.142106007311479 -0.513619558023521 0.0926589627097267 -0.0679637415797606 0.215986674864096 -0.215189521324303 0.427689641115339 0.116441278270059 0.68842537098727 0.822544453300439
"630" -0.178991814232178 -0.439235828207876 -0.218085724214597 -0.227482039419476 -0.229834161106662 -0.212085859195908 0.015733286070083 0.250798644632138 -0.089436395071282 0.261236049039161
"631" -0.520276605725819 -0.562120568665236 0.650334018584208 0.539879369952812 0.63568017216643 0.556913802535591 0.297591496762488 0.088777977343271 0.189829922855427 0.082152840050498
"632" -0.740812501484644 -0.509508652015738 -0.0921780041158159 0.0533960524845421 -0.131551709597737 0.0893142898030228 -0.203317197533072 -0.0746748292776297 -0.619964597934628 -0.0677403560964764
"633" -0.546907223848777 -0.676893339830163 0.141709521652241 0.329600698872479 0.3243632750439 0.228500674576759 0.145881535919368 -0.0200905967435189 0.191316790943621 0.00551685525907319
"634" -0.71401690850129 -0.650374405340903 -0.436645743174234 -0.390991476719207 -0.353050174803703 -0.447847781137626 -0.287586759807719 -0.375486090207316 -0.345647338469558 -0.567309289841807
"635" -0.724322450444403 -0.408011804961667 -0.854212830578947 -0.47682056630975 -0.839128389575609 -0.481660298952528 -0.594230567872184 -0.242005860728466 -0.620926339637159 -1.34603183226815
"636" -0.699698502041109 -0.639687403489872 0.00283307095510466 -0.0868767659176562 -0.0957777576016949 -0.0279797198640654 -0.234163810209754 -0.197030168660258 -0.326860368536769 -0.201421351805488
"637" -1.16839194979221 -0.524192957138995 -0.262656660842734 -0.110697994945999 -0.421458211362478 0.0400868390948677 -0.381305008012076 0.0146447926913166 -0.38702755314885 0.0523091851722809
"638" -0.824131723127165 -0.525299036983472 -0.76523997956273 -0.611665808940321 -0.818620795155224 -0.582477900641833 -0.671521882739533 -0.389480323137356 -0.594797057663633 -0.251710800636491
"639" -0.386874550021627 -0.40544779340419 -0.534853046866938 -0.481078762026354 -0.412397504140663 -0.597510119185546 -0.0995259900212324 -0.170375431059048 -0.0382310447406549 -0.164377143034529
"640" -0.0136876681820517 -0.398902933207232 0.473912651466287 0.332919951736903 0.519114930526213 0.309770220559879 0.26496189521117 -0.0431571137447818 0.164084998555378 0.0537262021143238
"641" -0.958432961344631 -0.137974155474125 -0.025304727149676 -0.0629272026076061 -0.346444170680196 0.252514792029155 -0.428485660829737 0.146636586647269 -0.402226825675334 0.171135079607181
"642" -0.78488691882299 -0.0695141130277744 -0.416932395110644 -0.154774094631304 -0.670849100041828 0.143326369906694 -0.590236966339474 0.2661474933413 -0.548919915512874 0.313885944405927
"643" -0.337256903314742 -0.4331146434193 0.0518972030327484 0.117586508085787 0.145180641377004 0.046034234461253 0.180267709098815 0.0850468519781843 0.135025264671276 0.0588581390221121
"644" -0.743104529024547 -0.586202333839107 -0.402749803786265 -0.348586161632592 -0.420625630007968 -0.305624812568145 -0.281267891965977 -0.109395746098526 -0.254592073853649 1.42858494118207
"645" -0.228003426886914 -0.266342032785152 0.475062070759398 0.478274820978481 0.466120027013238 0.496725432974153 0.346705311768136 0.316526378130258 0.330062279644486 0.316850745500888
"646" -0.545235615240224 -0.431029822445747 0.237125801060034 0.266569013836963 0.26328537328885 0.281876660414301 0.183082550260561 0.147003669605079 0.208795057213728 0.283896616318864
"647" 0.0766476134559018 -0.505733137844408 0.455747072299946 0.235495924210671 0.538806788167894 0.22537163476223 0.395627569404339 -0.0115038768131404 0.317571602983337 -0.0190501167802325
"648" -0.888182240845131 -0.832326857991019 -0.289998499790295 -0.146670772860165 -0.232753620103133 -0.203412033613319 -0.283951315516893 -0.331252483695802 -0.0642876515785664 0.0989069276095638
"649" 0.489704114462669 -0.100400606532149 0.965590158199624 0.877416943834999 1.00585174559384 0.844008484130276 0.594854795760067 0.209838962627669 0.551794826897628 0.225756659853333
"650" -0.477339201348563 -0.418156820157245 -0.112642083387311 -0.0207095751087589 -0.144713721539493 0.0521382052807815 -0.046530053610929 0.184913878111258 -0.243705906067702 -0.250636302082576
"651" -0.391665614832852 -0.549389987822508 -0.370489078234707 -0.493439622827644 -0.406812632223299 -0.463115129949029 -0.241502761005048 -0.230552801184413 -0.191236658224016 -0.0670094011526125
"652" -0.788020967898954 -0.505223027061951 -0.163601382746488 -0.189087352904504 -0.256240162123461 -0.0972263551316718 -0.206000313099273 -0.0413006949754923 -0.0947398536935139 -0.117898971709653
"653" -0.217565030144103 -0.478706258340518 -0.0322571139241947 -0.135625803758201 0.111777149354035 -0.17926647767698 0.26238565190994 -0.00112117729492056 0.382506958571368 -0.184891856702659
"654" -0.561745241398596 -0.407083805705363 -0.229033142382057 -0.143621850588676 -0.270870528295754 -0.108193282803511 -0.190564760107085 -0.00567201055062538 -0.145048060987724 0.0394061712607462
"655" -0.565095301164213 -0.494922739839041 -0.30585934299218 -0.142517840815353 -0.206120089556389 -0.232826673024147 -0.104531596827132 -0.106237330359143 -0.0936314416831717 -0.0808284614879292
"656" -0.536378392959824 -0.514060258503977 0.01115126758854 0.08509193598626 0.0586433343697031 0.0529183932948799 -0.152603744730759 -0.222921896098895 -0.185827035433749 -0.210734071032625
"657" -0.267295369107657 -0.308195620971501 0.410368715753123 0.263134864021738 0.38271247421947 0.278798094910278 0.442363009193933 0.448468951404665 0.464112702882795 0.352925123218941
"658" -0.259518882437032 -0.227936251941696 0.00888290483133274 0.0784864706767009 0.0475728418195227 0.0589095862104032 0.0484769841990176 0.0525081167965813 0.118290983901668 0.133001410234188
"659" -0.317950408085926 -0.393895192523909 -0.0321804354508813 0.0517377559459873 0.0302319667880086 -3.47412470588937e-05 0.128863778858851 0.154197650553179 0.0763690204121437 0.0297232622403532
"660" -0.497973552907491 -0.376823173941341 -0.223894832005807 -0.172664290124971 -0.220119005688036 -0.183331781560629 -0.110021064675441 -0.0447140648561951 0.0449441869627544 0.0748773158811144
"661" -0.329171158688287 -0.481154642065887 0.0759152713064927 0.0676104456801709 0.196440141694247 -0.0366391189356374 0.166629337610698 -0.0190537822626635 0.158535040845867 -0.0620634335754817
"662" -0.248718141624321 -0.355891738904787 -0.214962653857239 -0.120536699532168 -0.18735740574161 -0.170967893719006 -0.12453422084337 -0.180280133076344 -0.301187878806635 -1.15116802345071
"663" -0.164545845439928 -0.288848322679701 0.250922064964283 0.0522178556210668 0.21820287565227 0.0631492800513322 0.19678928227139 0.0510361998599194 0.227309127070434 0.0280551199689086
"664" -0.496335460675945 -0.355960635260774 0.0813034654030735 0.137227705141378 0.0473895899804599 0.161775961611586 0.039729389636567 0.121756265682602 0.0673264728525683 0.170587046189586
"665" -0.297767033246203 -0.52098395158405 -0.116721501731211 -0.268718288099764 -0.0943977730882453 -0.263214061690463 -0.0459686590724958 -0.215039846110901 -0.11705728948314 -0.24356329965529
"666" -0.234982517217484 -0.222223394160157 0.0597045943608135 -0.174283514466654 -0.023220357438534 -0.139089922163611 0.0150889133140252 -0.0583793798606927 0.0387399090168642 -0.140252154507329
"667" -0.453390253226392 -0.573082418411451 0.00280636944330293 -0.0864850007138988 -0.051896787052117 0.0206318408678259 0.0177969525573567 0.106159997779051 0.0751768973717017 0.192294306277783
"668" -0.18959841929686 -0.438688594953957 0.246119300867062 0.290315140233522 0.417484006152041 0.174077807533892 0.304888044289612 -0.00960494972332269 0.310120302622333 -0.0382516484616664
"669" -0.745058486245228 -0.694867561803819 0.12502476791735 -0.0234097260256992 0.0596169365754494 0.0790971351935607 -0.211578050745977 -0.265338021074328 -0.313733731562769 -0.269234367533667
"670" -0.295321648769192 -0.135705458420963 -0.0438137027460414 -0.264795379686725 -0.175554581072626 -0.156459574666196 -0.0110820408953476 0.0626871469823328 0.0668002579369223 0.122102617708097
"671" -0.0316141617803122 -0.34679226375011 0.180923832327738 -0.088038819630649 0.232640078764489 -0.123616211746756 0.122630049453934 -0.22615597813709 0.0700715816512157 -0.294093441591715
"672" -0.667900478944385 -0.665033709842668 -0.0702276062905957 -0.120681482700529 -0.107997045489021 -0.123297547000664 -0.178961425168866 -0.279145586088848 -0.148458132910965 -0.338593041149939
"673" -0.533373175164954 -0.404254458613939 0.441129797305103 0.371642573675722 0.410403465571196 0.396555017430314 0.255523217318085 0.178807768054506 0.261657352778237 0.138954986097392
"674" -1.22244435491705 -0.677586715442084 -0.391785122382513 -0.529187815583875 -0.593405796880096 -0.311833427292893 -0.465090169618059 -0.184372738381216 -0.241316851691222 -0.194620293158665
"675" -0.804256484618995 -0.400944912503782 0.162424452036274 0.189408256032273 -0.0278259990858653 0.405732745318131 -0.185884722520216 0.0840695937014549 -0.310448556007616 -0.0489178081221062
"676" -0.964910370758789 -0.468128384267692 0.765275825976731 0.791473908214921 0.592724401109048 0.967954379391307 -0.0313156966047582 0.137672466920605 -0.282422311760296 0.109568712594295
"677" -0.843036177920284 -0.68242780611833 -0.591330008041275 -0.643159041944351 -0.662536232490444 -0.538212342262136 -0.407935349875717 -0.166290395470422 -0.0320565515672121 -50.6944357330884
"678" -0.857210300577045 -0.370676622186571 -0.345401324191047 -0.362855337705017 -0.572226284070906 -0.161731125964543 -0.565557977098995 -0.190530665012881 -0.580801978525799 -0.220102774669835
"679" -0.77447893558422 -0.603004847781264 -0.519105059176978 -0.350490401958319 -0.555428285446673 -0.400931238110886 -0.363752306687814 -0.150934591961035 -0.311704480737968 0.0235799563631033
"680" 0.0932368975063686 -0.211747912154291 -0.176981986672778 -0.176165469420678 0.0517017941376984 -0.34172612728963 0.284425465908678 -0.0667093917971901 0.413782490536295 0.369662355995166
"681" -0.316041054182435 -0.0293469800740217 -0.000496604918940471 -0.0867184070494849 -0.0802349909619875 0.0208058399422615 0.090935532163369 0.208746879842331 0.233380774893175 0.33842440116348
"682" 0.176902732620137 -0.125481833904619 0.218293403570703 0.265551373226938 0.312973285655216 0.197272757298535 0.325178895394864 0.19026668212011 0.28318215860983 0.218684706710694
"683" -0.497273220971077 -0.52111128836978 0.164212353324206 0.104888318453015 0.203357645498079 0.0747653610346864 0.120455738957293 -0.054107690829478 0.123459349106969 0.00599134094855658
"684" -0.466771615508849 -0.298338815846301 -0.118641906267642 0.148074714836481 -0.0303372968376902 0.0765833308454133 0.0858637905988776 0.293583889182588 0.3351915420663 0.616008242040598
"685" -0.583574984809697 -0.574098617664113 -0.222134349340474 -0.279616613438905 -0.324203708435047 -0.190527268859182 -0.285837543725124 -0.175653288743314 -0.204091971879556 -5.44673524190005e-05
"686" -0.293372684116587 -0.32655993474141 -0.0557385653785907 -0.00676023513558962 -0.00203615309977047 -0.0197068586496639 0.0550128321177043 0.0565772452362252 0.00446238098502368 0.0381706446763378
"687" -0.473515679811257 -0.195049934264294 -0.00113418744966279 0.252356571264596 0.0990857472304419 0.131742951417331 0.292247521432389 0.414375017615313 0.556305886518186 0.4253727069942
"688" -0.333941587538541 -0.186563386546508 0.170735514795815 0.256561879250893 0.0666225834252493 0.392720594758829 -0.00418260283689793 0.278637596867964 -0.113717353704787 0.259000166096889
"689" 0.0169773453874268 -0.312246099027692 0.285661292456123 0.0234264758651018 0.267697317540227 -0.000738874765552639 0.121689100913898 -0.174475434559378 0.0695726462910576 -0.174675045047625
"690" -0.196189866702158 -0.445622498805 -0.102254792968103 -0.111617464563515 0.0444778561566404 -0.25778656598345 0.119586880286808 -0.151130677265531 0.156375836204713 -0.516047145521538
"691" -1.06739404849993 -0.338257906751807 -0.29036623538551 -0.038504512272979 -0.380801521386907 0.0970303388134427 -0.1308316663041 0.382025488987977 0.127752483489891 0.0718104652359536
"692" -0.463601939076745 -0.459093125126381 -0.499191373700703 -0.464730008856846 -0.56385067481569 -0.406917003996881 -0.447776461532839 -0.257652464772581 -0.649549795892679 -0.0627461998422656
"693" -0.772467231770858 -0.728242933419244 -0.327128840680722 -0.278931658618822 -0.297893930872581 -0.33848647839547 -0.352375575427086 -0.453457028326553 -0.304109651661158 -0.350188065793607
"694" 0.271292880579893 -0.329873619657978 0.696613469275554 0.275533115257856 0.882751185433779 0.157407599364089 0.881554190665889 0.247629634869213 0.914712113092649 0.357498803772391
"695" -0.0928288142258756 -0.151954867272706 -0.119392223580013 -0.103388629360338 -0.0719252629742768 -0.12328762182563 0.0256755036205125 -0.0042931466228115 0.000164597271862718 -0.139329071326925
"696" -0.299615117168903 -0.332111394377605 -0.0707401302724464 0.0960797154440191 -0.00253232684033284 0.0277474404437015 0.0270455007469743 0.0370280585278324 0.0231484632852001 -0.0330879988492519
"697" -0.549933546165131 -0.733152080820622 -0.341931207308467 -0.261288385113917 -0.234576049791414 -0.336694416718487 -0.312463728749075 -0.39339367819381 -0.178977190812031 -4.80643630462415
"698" -0.330977544837149 -0.668686301052276 -0.313590129074027 -0.333111233085683 -0.221985917360651 -0.408581765981272 -0.121366865704004 -0.307394866076024 -0.0619288932053163 -0.306614951161325
"699" 0.0628170358699246 -0.0510895051492071 0.681249997170014 0.871009910947236 0.787868652838756 0.764496038038153 0.405593987026606 0.240548623322304 0.299426624949283 0.264294157263211
"700" -0.509138974955986 -0.380584387258372 0.212153571887185 0.165893784332303 0.127381208843733 0.224171305526263 -0.0149736185028003 0.0219368817735452 -0.0556008316804631 0.0449960360810841
"701" -0.027889131758402 -0.530717803863957 0.807357271249272 0.679349417556485 0.959974263147843 0.568188057726951 0.545904968685172 -0.0406394637680421 0.405564487900857 -0.104267296468836
"702" -0.664613017638634 -0.447635634647946 -0.321365540586417 -0.314254519511334 -0.310567615605501 -0.333676446753888 -0.155135864495841 -0.126712900212388 0.206952944271625 0.874482218132543
"703" 0.00207827704425271 -0.139200007083208 0.236671004745069 -0.120372013884221 0.226734016201392 -0.0280086559068644 0.33839708217329 0.0844211222285785 0.408412216881801 0.0756130995644399
"704" -0.302900204628991 -0.567245674003551 0.16897610012184 0.447342477858833 0.359345331430516 0.380274559323404 0.0738306481231432 -0.0832488619383442 -0.00371383106825595 0.0829869055881301
"705" 0.200201744264326 -0.382938282537203 0.673462793186078 0.522288731574656 0.765621881559534 0.432111324534728 0.63156205693483 0.237912017330373 0.663336844963127 0.146716121723169
"706" -0.841618571108404 -0.552359804323779 -0.521397682521781 -0.669922420286038 -0.713863267166248 -0.523525326811975 -0.230288575594009 0.3268881105907 0.313302423156824 0.246756969313291
"707" -0.622458795666161 -0.739702337960022 -0.35843364592129 -0.345950987479355 -0.322120811955405 -0.3706392398653 -0.19508741800899 -0.187732755402884 -0.0693539694890154 -0.058589064095507
"708" -0.0787290468370708 -0.105578030365374 0.123040798792693 0.142649267667528 0.1130203622532 0.147233602233418 0.124054384432546 0.15129887677092 -0.0146654273051449 -1.30149351242685
"709" -0.0283736114427881 -0.488777276436311 0.324395692087873 0.249483555082362 0.5375466695995 0.149403641800535 0.43786504174116 -0.0333559160247274 0.553823440563899 -0.00106315868665679
"710" -0.743610670679879 -0.739904919865098 -0.171138561648156 -0.195697948668014 -0.267948765613509 -0.127272554039572 -0.2611307460191 -0.131407133942473 -0.366843338068795 -0.0850192236292983
"711" -0.139873356181045 -0.312504326893464 0.522223508722753 0.247770930253013 0.454438374484918 0.320834527771384 0.391378535406898 0.217571492111724 0.363396871177845 0.150578064767853
"712" -0.234877404092959 -0.462506766894156 0.218099086384157 -0.0340066110514484 0.210474982645183 -0.0193826107286552 0.148859314997614 -0.106833158695389 0.175830204169841 0.134608003915561
"713" -0.834396070689697 -0.440067170794275 -0.459504819190193 -0.343155348585637 -0.626894325295832 -0.155239671573714 -0.709355321107724 -0.228587355856542 -0.821590608223308 -0.257637998315556
"714" -0.767883084373032 -0.344521927924918 -0.163072638055095 -0.0566551984352409 -0.316035288270387 0.115893249812506 -0.298938596560421 0.135969125346845 -0.284085798663856 0.0606717929805876
"715" -0.536912290945859 -0.341141849839714 -0.0897864847785579 0.0116951241831217 -0.0790044016878699 -0.0189361161139147 0.0772978115682633 0.174045185362445 0.144230928032577 0.136849545731028
"716" 0.657175110195406 -0.0193614937983217 0.859649971700051 0.586691921633859 0.955915348076427 0.563188182895762 0.844053382209408 0.344455158089717 0.797949339293346 0.391360964498412
"717" -0.311167312679127 -0.422664247746366 0.303772336479156 0.0149766559500011 0.260595926196784 0.0451112559109989 0.195942460074744 -0.0289303871829324 0.200525520855311 0.00936790750065888
"718" -0.281570077973313 -0.290180944532927 0.38904628492806 0.188298506490239 0.428841701992527 0.269280936367789 0.229326456655407 0.03859797754748 0.214791297160406 0.0356069591828636
"719" -0.148246090258956 -0.273419769095391 0.0478865159247927 0.101739970929005 0.1910444840079 0.0356830546153796 0.0900341756361975 -0.0962984702661928 0.09670694263718 0.0272005025444392
"720" 0.0571991711036451 -0.52690934991304 0.0836278011990734 -0.0471020872174191 0.301533642414314 -0.265351089114307 0.446631121772082 -0.0333499042753109 0.551208801459609 -0.0827246199721655
"721" -0.214776697946028 -0.251485693922395 0.0355291146841927 0.337300746563555 0.146498399660381 0.213439045156237 0.115175139434776 0.146571572044577 0.0950389627276172 0.133888722495728
"722" -0.718042530677975 -0.320995629163625 0.248446695343403 0.212848461962854 0.118338014959129 0.300382225257338 -0.26151078099723 -0.147132953831858 -0.270544317353467 0.00422034891050867
"723" -0.749908277155368 -0.530117194330753 -0.280846835619823 -0.278902393285252 -0.324268176385663 -0.239966178196062 -0.362539213713734 -0.278585603903817 -0.129673401041164 -0.107881763261066
"724" -0.355771798003975 -0.315363502867164 0.12001835482176 -0.171286720076519 0.0414861004624509 -0.0825468484269138 0.012742564850593 -0.001352671431765 -0.0538000864774923 0.206363794775868
"725" -0.164365233840164 -0.408190303355224 -0.0770580950018449 -0.26220128664816 -0.0729048797099831 -0.260418176091175 0.0754358319473809 -0.0290316041886289 0.0510997416087492 -0.135902468075713
"726" -0.418196524850649 -0.323384452283112 0.139363123954191 0.0938750217927233 0.0497671326988189 0.224154658882922 -0.00996580016343224 0.090565979804591 0.147917728980728 -4.32622566946076
"727" -0.342957301094231 -0.59230566388571 -0.0242281215038197 -0.0108880269439263 0.0364263861185852 -0.0417628400755258 -0.099361598480805 -0.2770453746987 -0.204587538793087 -0.251721638541913
"728" -0.415691030955114 -0.318600148204115 0.00410787552209917 -0.192447095695346 -0.0970571769323381 -0.0984807640350577 -0.160640256184212 -0.159127330608606 -0.17108437772151 -0.0850628317222047
"729" -0.425725104217091 -0.430177269867265 0.0770666241335258 -0.0763633558319867 0.0347840350606807 0.000830260864529515 0.184253623915352 0.211317016936377 0.299747929308695 0.147416162822015
"730" -0.15136544905153 -0.361247470016844 0.228240093316457 0.178788050647479 0.230454685078404 0.21354557155502 0.213297505551503 0.158357886577518 0.201156984234039 0.125416453692902
"731" -0.223392334646285 -0.427028426447604 0.555897122441591 0.554241142743273 0.744404095274811 0.450065781633742 0.597686399312359 0.293926488049113 0.586042435702831 0.312119308592106
"732" -0.439009099906921 -0.270503000407691 -0.0610075957741119 -0.136508902073428 -0.181919984732225 0.0303656824044691 -0.03928062189094 0.241242862023179 0.00890578484076447 0.280766162821515
"733" 0.0141529542546654 -0.190239786474853 0.304369245270902 0.172086609803564 0.278661775655145 0.212152471481103 0.263405209705983 0.208227374270794 0.233026645606009 -0.0711888374728424
"734" -0.132699704888537 -0.263666356294141 -0.256232973991989 -0.383981710168331 -0.25097992980325 -0.376132440163166 -0.0493491093239781 -0.192746315116381 -0.0237328130520564 -0.165623563485654
"735" -0.151086834484091 -0.393859054443074 0.358198506516992 0.0285956244588687 0.387278434621784 0.0589861946101485 0.14020319557288 -0.185400053353066 -0.0507445612484487 -0.0662887543762436
"736" -0.347241174519556 -0.195891297588003 -0.0481795865903668 -0.0969302610236569 -0.0795669634113979 -0.0535645651160463 0.0272859390777994 0.086912168490212 0.0980784516296632 0.178484757738082
"737" -0.312965709828582 -0.546089644519151 -0.19594304119109 -0.133338305533317 -0.132573621574206 -0.148716391007005 -0.161707224897222 -0.201256104542341 -0.183250846331278 -0.220142316101338
"738" -0.296794084124016 -0.253780281036639 -0.0987071345970005 0.111501878370103 -0.0743693636656656 0.100187200827041 0.0528053560865096 0.317761565305692 0.270558256157425 0.386329107979706
"739" -0.442113902763122 -0.407350930513831 -0.0812766798258574 -0.138116895013476 -0.159116102757732 -0.0744873122643974 -0.175728499487011 -0.090715304529637 -0.179715491227192 -0.0046676559396015
"740" -0.252841810556477 -0.319827155227225 0.114349687061738 0.0813864483329295 0.219148922786282 -0.00318279496573868 0.235279464966566 0.0164364744383504 0.335792487776781 0.0211878438383349
"741" 0.0107945193500255 -0.288480803308121 0.0823450147011248 -0.0166006364770669 0.170984810565945 -0.0716887306992324 0.36191387249887 0.199489182484441 0.481180382437229 0.161014496913705
"742" -0.0637755004885687 -0.247321895057821 0.215177665155164 0.0810721104999096 0.259515767535069 0.0211747726808651 0.23849839205734 0.0189539604818875 0.232035397551178 0.172476522401673
"743" -0.794520909812448 -0.266163232000863 -0.175235370402167 -0.264611032403878 -0.366528032272322 -0.0819396117352481 -0.248225572635151 0.0315285120632737 -0.145031045381392 0.0084448415861287
"744" -0.23427208378458 -0.545379709669164 -0.184948353714769 -0.221133865109185 -0.0786830880361453 -0.288140740557486 0.143932679266018 -0.0153491938916716 0.145932328968001 0.0986797098292766
"745" -0.753008613315805 -0.174466629431632 -0.332964828219592 -0.307640383290428 -0.588919408667876 -0.0660761069182641 -0.573802734582355 -0.0691521146804511 -0.541874553115613 0.13654178132776
"746" -0.276260349202888 -0.391318287696291 -0.288494615478429 0.0469888840928512 -0.120571786279873 -0.0931857653576411 0.105698281660017 0.256943188670729 0.170132631414108 0.197950914492457
"747" -0.128247392607637 -0.345482701116985 -0.0892347678852258 -0.207719173051233 -0.0843295784850191 -0.151109790878016 0.00134015731413507 -0.0471202270243897 -0.0354210634770384 0.0989522471293842
"748" -0.917184604303141 -0.377899732957963 -0.330648324837411 -0.323013784442908 -0.559479083323075 -0.0433528191655696 -0.595036228124658 -0.108205673605095 -0.648826347979983 -0.181486678500064
"749" -0.373870644426214 -0.594352441714088 0.114677130261536 0.195388634404004 0.269729348969657 0.0798535037965391 0.223097890976522 0.0296879473302342 0.188619642447706 0.0667296734496005
"750" -1.07887732243069 -0.298783341030372 -0.0032497839989937 0.268590025052739 -0.230524890703848 0.475252734509756 -0.373122169352096 0.251781035332927 -0.487004689478874 0.293796053195034
"751" -0.358593705503181 -0.429770696091808 0.363957963891655 0.144830158376834 0.295528763107071 0.216211747648817 0.0706487355503733 -0.0364272860238886 0.0529298955907522 0.0612507525486096
"752" -0.729161346354296 -0.264684863726367 0.130281839105481 0.307171863831977 0.0277853617404009 0.382472928990821 -0.178203810895558 0.0312612022341021 -0.199656599308661 0.118505621648584
"753" -0.910936642662179 -0.418599096994318 -0.706372150211683 -0.494176845033789 -0.874196428440068 -0.30424907542473 -0.754832665814334 -0.160815057524167 -0.671775448174141 -0.123094739235558
"754" -0.172898351211077 -0.393032255259548 0.259611884242557 0.172441495702053 0.316680439826395 0.114414572258329 0.193978299184385 -0.0522150878394234 0.131774873722795 -0.0708769843612822
"755" -0.231403207861741 -0.695317774331853 -0.26288653001229 -0.342635339501091 -0.0655016597507436 -0.440495018304305 0.089661537134567 -0.206858417743595 0.190957682983145 -0.159798237793967
"756" 0.0256008456495849 -0.369342954963199 0.00402390139760671 0.00731109015001451 0.237775658001774 -0.147864230363827 0.462644637489879 0.139550485266343 0.602917811136681 0.368313451966569
"757" -0.224613183137423 -0.0331165911319484 -0.237900636665676 -0.123236774022067 -0.28538259366897 -0.114279958038099 -0.136131956339021 0.0640443375357307 -0.116891176138511 0.0980991344601088
"758" -0.165839833184652 -0.207006010057624 0.0695851781891189 -0.0161138913133358 0.0514667594553691 -0.00543094600894361 0.079904006797281 0.034611480433069 0.0120026109524936 0.00835014175690446
"759" -0.490357986552262 -0.46954243833382 0.141382952416514 0.0909374412108867 0.0194062530306076 0.225248242849099 -0.229386103610595 -0.129973960487106 -0.239939518526046 -0.157398133788869
"760" -0.250831126853302 -0.353558070990986 -0.0621169455430462 -0.0246184586553335 -0.0140408127234257 -0.060420357031425 -0.0679465478567073 -0.119610518905502 -0.0861894572793342 -0.17804931057101
"761" -0.440257208777053 -0.0685432046882243 0.875472920239251 0.985983959007235 0.820505036957966 1.07420664597327 0.446534733528767 0.568991413343773 0.278563503988051 0.568367278916996
"762" -0.176890684900789 -0.284743269473692 -0.278360182549398 -0.451010426331475 -0.217850207923853 -0.53365146775677 0.00541839314417188 -0.290871285046307 0.159161113207861 -0.273284945766355
"763" -0.7661397133637 -0.612509816108569 -0.335183952401312 -0.359783202293921 -0.383320117955686 -0.328876345706603 -0.370606490732357 -0.311044935955724 -0.333167294772591 -0.248180669610189
"764" -0.732776055420072 -0.199485903478527 -0.391120098194222 -0.198556224048364 -0.540438935911797 -0.0233337180986405 -0.514320359732133 0.001243720275086 -0.464771797556743 -0.00991520062141094
"765" -0.224152973486408 -0.524072232601383 0.3994592825697 0.148807277874512 0.444955323519327 0.192631739046462 0.206506177084 -0.15862047466613 0.149942960351095 -0.161568742692256
"766" 0.121208379954442 0.311772190353537 0.433947980061879 0.752550626904606 0.53300998616213 0.715151810371234 0.353135569279289 0.459764642508553 0.227504345727826 0.341937028389249
"767" -0.562539265238965 -0.636965899201256 0.425375125435997 0.320764885408491 0.417410920224664 0.341805262341375 0.0751393315855823 -0.122071884935617 -0.0490841365707911 -0.181754335999687
"768" -0.668486979854651 -0.514552043211414 -0.220351455741168 -0.1052047841989 -0.363530505356224 0.0632830807306772 -0.350255302682878 0.105336376530408 -0.376789571491023 0.108930976480889
"769" -0.109447357796026 -0.359153920197825 -0.0338232068556924 -0.0056764509307451 0.0833937283339973 -0.107750364644999 0.0083111484783367 -0.243610485895198 -0.0406549396227293 -0.262766024640281
"770" -0.24354233980216 -0.179270795882388 -0.0765086272194108 0.0294399617600208 -0.0524441233945236 -0.00801618982154853 0.0239007321487294 0.122592727053503 0.0843089909746635 0.0633631792719936
"771" -0.675329310402697 -0.444250306875817 -0.616200191611946 -0.309917428191598 -0.650145184267592 -0.305815970703722 -0.494091330650742 -0.0535500521619625 -0.339961125541563 -0.027181026168778
"772" -0.378950084230235 -0.332247471584907 -0.409882882849387 -0.184500458709879 -0.376651656033858 -0.194612742903378 -0.239825347263669 0.0722712593470355 -0.111742234541896 0.291127230076263
"773" -0.280543496200046 -0.55166028859793 -0.121470565601992 0.0109148600566858 0.0417683719214829 -0.114955699442499 0.0168995631420495 -0.180535713710738 -0.00309784083634973 -0.133348066378335
"774" -0.50910377164656 0.0137098284135472 -0.141655026515988 0.122026366892703 -0.231443737997059 0.23412888759684 -0.225969428464434 0.230981921766208 -0.173605864793901 0.241399902343486
"775" -0.655295298177563 -0.358910751380281 0.134001800168609 0.273200090924573 0.161248768786391 0.260288071771724 -0.0218799997076134 0.0232613091251472 0.0148072296673044 0.30641055506271
"776" -0.490895203177122 -0.348039289535658 -0.089257200911517 -0.0936950965907705 -0.118980177550997 -0.0517911483580396 -0.0111611100189123 0.0885337185146938 0.143910410702967 -0.12399856184947
"777" -0.593094841358067 -0.598161850676534 -0.0543641895667025 -0.0252287621042088 0.0490799239817222 -0.0947300145496647 0.091267816134308 -0.0354357909180968 0.240957222115181 0.0278509083222439
"778" 0.276327699269713 -0.155412655452256 0.872044141297899 0.662709342478686 0.971994818348873 0.570604547756802 0.739858207675079 0.232909498422318 0.682956792159941 0.249509681482269
"779" -0.866192374812123 -0.50659149262109 -0.186128573720992 -0.0955325848180627 -0.353291096618969 -0.0143335042610655 -0.398895220628688 -0.113568522550144 -0.440477583751847 -0.131577123655124
"780" -0.585874926135901 -0.431964892383767 0.346836641361286 0.144449316673962 0.0436044100570739 0.446183163797329 -0.147098063529567 0.101524733855819 -0.0299862736552794 0.851298032262936
"781" -0.770673432573797 -0.471743825185847 -0.313551902049757 -0.123307339522768 -0.294697183810668 -0.0993502219537651 -0.198851974095023 -0.0287755183940862 -0.13178590551466 -0.00295270968149524
"782" -0.665832557654335 -0.552727754333323 -0.794763759694993 -0.509440381410995 -0.720665217451411 -0.551387114279907 -0.50087380118253 -0.256206694384898 -0.483006458063741 -0.324521554720045
"783" -0.938923534145922 -0.446344340036018 -0.407580191264442 -0.531265676449223 -0.605291337383425 -0.387284766567218 -0.499999570529473 -0.274842370566967 -0.376751957084165 -0.444870372034743
"784" -0.660349723369078 -0.359895397390023 -0.0997579730945954 -0.0144706671098744 -0.127014272376103 0.059752170290708 -0.0607964396014535 0.164228685585132 -0.0646480473232017 0.29191583377716
"785" -0.363205974094121 -0.208474595981639 -0.218910018988875 0.190451082963024 -0.200920929688431 0.160604170487271 -0.195365844501572 0.184485769029249 -0.223183925568557 0.275510698792723
"786" -0.464443696273299 -0.479640038634505 -0.0860738023190337 -0.077394287427289 -0.0813027882515782 -0.0836838429831193 -0.271703773800015 -0.299302421497891 -0.235721988260061 -0.280666836352865
"787" -0.885963950764857 -0.403992206312825 -0.322770907723623 -0.259778855841885 -0.472065457431828 -0.105709261839668 -0.40305049936568 -0.00886924452087032 -0.409848496290865 0.466698715193691
"788" -0.0419422490931408 -0.156099086644569 0.32839600676809 0.39931271352105 0.503221191132929 0.174968386178513 0.471426102319592 0.142383019155139 0.564769981036382 0.200387151406303
"789" -0.793689590318794 -0.461119555248515 -0.311374835759302 -0.430919014258449 -0.450766366553534 -0.207889431485607 -0.319318097423921 -0.0153131720764151 0.143760978504844 0.155472378141573
"790" 0.375460018878567 0.0836860158190699 0.2747411037631 0.37894265624511 0.528628768110989 0.180780426280541 0.765556296871654 0.557844137803126 0.984272289116755 0.778180467899288
"791" -0.93332254666149 -0.369624981659812 -0.0791258161466732 0.0803771771475653 -0.217529181282491 0.24964563721375 -0.344344331080728 0.0283385249373544 -0.308356495489085 0.177142554302459
"792" 0.46773799814128 0.131251014230785 0.571601462585263 0.294232018349811 0.542102092230429 0.285242195423161 0.578155879296493 0.362214600269829 0.434729727987418 0.199768200844968
"793" -0.363444398195604 -0.324431282951911 0.0451525705811728 0.174399091037067 0.109908197602627 0.127646006567701 0.147441811143521 0.163787677918619 0.182181271876946 0.221778753515941
"794" -0.451358577660687 -0.547611148168341 -0.0622623596032135 0.0310385213070565 -0.0326424337417455 -0.00347875389119925 -0.233523272311216 -0.278323266789702 -0.314183048252265 -0.272063170836154
"795" 0.293037690931246 -0.282513979747079 0.995191756014918 0.872195451765249 1.18194820576395 0.777841170431562 0.794592310719863 0.185838713415617 0.674433613440396 0.198318244595169
"796" -0.339784900300746 -0.427537405075708 -0.05404709936848 -0.014577151615883 0.0956999695202693 -0.0928491255518545 0.156228205532589 -0.0345845778476546 0.0610389187378926 -0.121491267814212
"797" -0.409932537908721 -0.37414979886137 0.099072981916488 0.221601156081814 0.15575889625473 0.133592106236812 0.252136524767582 0.343583713248007 0.226725143689165 0.342520038496488
"798" 0.260128934791311 -0.216864163879465 0.378654339591777 0.229766601482248 0.532387045595137 0.113785063035644 0.555589767087022 0.14090434523937 0.586542032551317 -0.103617527533484
"799" -1.09139960870262 -0.721543954597889 -0.531205750811515 -0.317949888274646 -0.553867019071327 -0.321630818013002 -0.580463874383309 -0.34350000617623 -0.612543022116173 -0.391887754162954
"800" -0.12827396087194 -0.263947827639639 0.500167837251905 0.108458228767864 0.308648391623793 0.214565675372027 0.280418484649676 0.213209919869827 0.185004570238667 0.190068880505302
"801" -0.405392012870833 -0.488476195510772 -0.162318828233061 -0.122617161742788 -0.146224355245849 -0.10779733287167 -0.148141444671785 -0.116761618859431 -0.165079690459462 -0.0193023810057702
"802" -0.3791376556481 -0.274685023613773 -0.0151303097483159 -0.155494910126035 -0.164832992901243 0.00785475879851601 -0.221801327610734 -0.0677265395470315 -0.238104955046775 -0.0622525565641296
"803" -0.30794383668973 -0.356037907002038 -0.0563577944283418 -0.109234145523066 -0.0488524768663922 -0.122135535967258 0.0292055763825639 -0.0469747939584451 0.0504546994860091 -0.0485234581228512
"804" -0.471113975053119 -0.521468984875633 0.33087867579757 0.301386595653691 0.353358586846914 0.28795421185 0.0339366388826949 -0.121473432271405 -0.0487241126923296 -0.152322424945875
"805" -0.150583264322619 -0.469693877446274 0.012550205210315 -0.0559811739126983 0.107339344995054 -0.125105380045914 0.177271262092117 -0.0328489484348014 0.209866029237023 -0.308821528731615
"806" -0.663796482117124 -0.615986357058868 0.0375605041420656 -0.215774446691048 -0.100563208515291 -0.115106634859559 -0.119297555045269 -0.15834315034605 -0.0744715774369674 -0.100288869834872
"807" -0.296812897404555 -0.346430370582841 0.169854928708478 -0.120185877716578 0.190053572107641 -0.119722612305968 0.316123877285775 0.0967678890680605 0.530885650989527 -5.97405256550909e-05
"808" 0.470460053498635 -0.0652398701816199 0.580952498357292 0.252972590309278 0.697706466211781 0.238942897349733 0.600017818620211 0.123843127379242 0.596680524236903 0.069603993915904
"809" -0.13111654764931 -0.320183655432858 0.347310141844108 0.227849173236652 0.433190761523952 0.313520869599639 0.294792606594782 0.0832120626227085 0.261978788457818 0.0820418116839587
"810" -0.533853619474375 -0.37017757709401 -0.265728058203452 0.0132372762056444 -0.187182113419215 -0.033118276300354 -0.0529640416464185 0.124487162692985 0.0716397448845859 0.425261403874081
"811" -0.562726488886847 -0.430058189171 -0.448503633536381 -0.365355694745004 -0.472494005666877 -0.355713631573398 -0.276351711234381 -0.0908991646732277 -0.178597042292478 -0.179065010224658
"812" -0.596577052397928 -0.425376996735122 -0.346898137793164 -0.219156239485273 -0.416239917106537 -0.12661796398311 -0.389452156866566 -0.123141913687983 -0.533433369006229 -0.332510000199693
"813" -0.399819729928533 0.00645857961830146 0.263357082201555 0.358032639588699 0.279833254163509 0.354255739072812 0.12019164714686 0.17835492651177 0.169829215684299 0.399539485604895
"814" 0.38340222435847 -0.199552428475909 1.06448224372448 0.988433004656549 1.20338585432909 0.844157561601804 0.946996202246087 0.45941833394276 0.80059353957071 0.341516104723556
"815" -0.25117071576232 -0.259663324282158 0.317862376124526 0.369157172677964 0.291709120529298 0.395191132808184 0.134326015699331 0.176073187503942 0.0290656964583205 0.186652855168754
"816" -0.0516406104628188 -0.241964029765067 0.122216035322691 -0.159277997520549 0.0475721204020096 -0.0692028177503541 0.116582746038301 0.00326174802677382 0.162070739821038 0.40351092867048
"817" -0.329056860888979 -0.473347879976856 0.116860306766315 0.274556702597119 0.244509424439058 0.163310268513436 0.142637920599591 0.0611172780971161 0.0335871802784612 -0.114245374970373
"818" -0.375717608279267 -0.64483857560836 -0.307218646566596 -0.320397822588908 -0.135915348220544 -0.434376941606835 -0.164895140894359 -0.485747633741393 -0.176928784518678 -0.428507305322653
"819" -0.999808537992695 -0.649322197714237 -0.565706028017259 -0.355639545815743 -0.604328418565684 -0.314537236845593 -0.76857822710603 -0.512283642103389 -0.798184877619048 -0.540257378551138
"820" -0.389381043982494 -0.841066088767797 -0.0821595698076839 -0.267936000143068 0.00400530627224853 -0.336286226541351 0.0975874709020652 -0.216966699619877 0.0364909704099893 -0.24042792925318
"821" -0.965518945797112 -0.678936513113791 -0.134269638491003 -0.1434935913511 -0.2766557595111 -0.0480084880036414 -0.417096881277297 -0.232986675549139 -0.55739619873235 -0.285400049805362
"822" -1.06768117506985 -0.367334280349601 -0.542505829524842 -0.329303252017946 -0.741883437715426 -0.103146789802179 -0.625553988566357 0.0289175691107979 -0.539818812845983 -0.000944299422807201
"823" -0.00669513811007226 -0.286440633009582 0.445986932269316 0.412945939858285 0.555049371589586 0.294491262837488 0.261088159488145 -0.0716404598052835 0.242953583446705 0.0296488737182673
"824" -0.608136918928785 -0.29143147205814 -0.130862654379164 -0.0663867905120513 -0.210176854802759 0.00476553196966591 -0.0616624595263732 0.175443018220844 0.17003194579154 0.430558217639383
"825" -0.233928307316241 -0.42299197669151 0.00219192295343666 0.181634413120634 0.124028761283763 0.183982461790838 -0.0125402191325637 -0.0320242173193704 0.000551201305309878 -0.0392695188511861
"826" -0.403386264864624 -0.417175450653425 0.0966048753443905 0.310569838313593 0.315599335896172 0.210390971640845 0.217590253699282 0.0485907056035193 0.213845068302153 0.129892182074082
"827" -0.191674171480248 -0.377044840911086 -0.370644549407366 -0.304342717756115 -0.346640908119553 -0.336523577064408 -0.223969562592334 -0.215918671969779 -0.313675557662486 -0.285473917336142
"828" -0.168569147629898 -0.412443680148868 0.199172474754782 0.100728183124275 0.24325632323211 0.0335085277246312 0.289152664362593 0.0874589394083274 0.371043614371675 0.337068029384831
"829" -0.931910826305462 -0.38270237172536 -0.313329001525612 0.00776505579757066 -0.433797816800275 0.122527141256106 -0.527814422963779 -0.0119477191435962 -0.543391852004947 -0.0652516999934176
"830" -0.492297419059623 -0.651338313827116 -0.211567221485804 -0.18504822124674 -0.168325884868929 -0.206748561387285 -0.202214298986166 -0.249521969807341 -0.329264716778033 -0.276643074169571
"831" -0.495773424111792 -0.61528434477656 -0.0934552462317517 -0.262492508074847 -0.0521384318549121 -0.299758878333294 0.118767431907164 -0.048025370901702 0.264321902190958 -0.281707053039242
"832" -0.623004219147225 -0.68614693183368 -0.330773225381877 -0.250540094516627 -0.320502953762426 -0.258425873507859 -0.2520976123089 -0.147491338186173 -0.311888411850804 -0.335839035946505
"833" 0.0426944114065751 -0.0939267146015097 0.321215015236166 0.232403136634783 0.346641450350397 0.212888498397161 0.267014347071999 0.103903847716313 0.188762742306124 0.0773830462593209
"834" -0.310529881466934 -0.272550391551914 0.1772146210189 -0.139316777309033 0.0388632158591806 0.0440199335029547 0.163389951938878 0.250726905655929 0.246736453465436 0.366192749160093
"835" -0.751176659749167 -0.651100390852008 -0.280040252188065 -0.277558972984361 -0.31798234654809 -0.232315815439512 -0.245016894075032 -0.132270912934725 -0.269902616637015 0.060565683472449
"836" -0.653525878859249 -0.267542693286989 -0.374563798743992 -0.395217671459791 -0.525585152331642 -0.247649400657559 -0.326886877369593 -0.00766302105483102 -0.26417250537839 0.00973517905527674
"837" -0.199247184534645 -0.364259092390806 -0.00972765357956804 -0.0320931894197621 0.0875116901241112 -0.0764860751928292 0.00179113688361708 -0.213463051348482 0.00468729058606298 -0.139941867833161
"838" -0.554640694352068 -0.455718511114789 -0.0779690504707349 -0.000684417339046487 -0.0582637840205895 -0.0587471631070084 -0.122075208119859 -0.145260710866047 -0.0351185527286349 -0.138125037795372
"839" -0.884383272203322 -0.533626269480764 -0.309392851030395 -0.392152588874707 -0.402402891629921 -0.184397680351543 -0.17189400021443 0.115315464930678 -0.0894208751550719 0.0648597965297986
"840" -1.06349346219275 -0.767290956641128 -0.310653154273335 -0.180325430616323 -0.282162351479879 -0.207280051351921 -0.352210956817434 -0.333676923626864 -0.264688239559513 -0.0486749421113163
"841" -0.873505387228687 -0.629855804337697 -0.162357099496475 -0.0691650458829238 -0.257210476939035 -0.0200468780483516 -0.406009988473496 -0.232698161396066 -0.38219583619023 -0.162181323833629
"842" -0.304317288837194 -0.521028206580816 0.339852896109911 0.138942108952482 0.318267204134654 0.189642658610767 0.249970587197789 0.036866636511346 0.227002482959499 0.0371071552854835
"843" -0.422346500447387 -0.347668743485388 0.209961200081196 0.346224685812569 0.127886184387635 0.421394078967826 -0.0308909307870346 0.211613349891724 0.0689239978061592 0.263112290875185
"844" -0.908317092924599 -0.557662584349109 -0.200994564098308 -0.276574085645644 -0.432023527582174 -0.0958067945769158 -0.516667437541577 -0.215009718907117 -0.574834049407118 -0.337561947661526
"845" -0.05001436415879 0.157964744608411 0.757841590110822 0.835958401564598 0.795870381141697 0.785061662412905 0.651447228396597 0.575355869539723 0.559648156101615 0.528739881823618
"846" -0.494097470461959 -0.596254221765348 0.175617765767729 0.141082980950875 0.228684938094624 0.069873019556775 0.160659193781367 0.0170562824591652 0.20298748966831 0.0442230424045331
"847" -0.647723388270098 -0.522241056895947 -0.0824581736039368 0.0648845951346128 -0.045319738958755 0.0730569942542685 -0.12089939042996 -0.0390088404024259 -0.188408598940814 -0.0864523760661959
"848" -0.21893345922724 -0.337739128127464 0.18588423805798 0.044136652560671 0.205180729135257 0.0299154132419378 0.175573494868165 -0.0124082380059737 0.229452447942745 0.0654093146520941
"849" -0.297157499659373 -0.599555917566063 0.0812528123547007 0.117717582902741 0.22843350034034 0.00148704189583736 0.0611401804971128 -0.231671402384631 -0.00915799490606019 -0.276523336068722
"850" -0.639858243768773 -0.319118179204643 0.0641570904030072 0.260826232075972 0.0549926895250609 0.269118035888345 -0.161852646423364 0.00147291646649908 -0.201061482650472 0.109062628594152
"851" -0.556606086749931 -0.441882495607691 -0.149432138150738 -0.0689241484482429 -0.284354756826547 0.104053025454114 -0.368564430312563 -0.0168629505064736 -0.444633086001335 -0.00301924047256546
"852" -0.630282217821474 -0.455683242013021 0.120254197128333 -0.165781648287053 -0.0449643304423973 -0.00911785868338912 -0.0693258872556718 -0.0526620766894302 -0.0542073487436613 0.0207529309934394
"853" -0.425987348441786 -0.404992162356045 -0.252933704867595 -0.296189706435584 -0.291430928501101 -0.263957086929053 -0.150507205455885 -0.0685000574421403 -0.0888763092774951 -0.0415804346966889
"854" -0.308776732542266 0.120732439818014 0.237674815491589 0.24110553418824 0.0929863671216349 0.409966360901955 0.159227214105079 0.489258390067769 0.122326044092419 0.602761867370573
"855" -0.450205727741422 -0.264274407865601 0.353317411813445 0.659168245355046 0.48584804325251 0.549381769505428 0.268570575681765 0.191349518963725 0.245103837748862 0.165374137591086
"856" -0.11870266680852 -0.380662547953037 -0.153411778704776 -0.0877556899016488 -0.0502626510590986 -0.159910273253283 -0.0304048419086393 -0.178504703154889 0.0607630572571572 -0.11193006760917
"857" -0.855085114378798 -0.328965723678528 -0.425813334351076 -0.413411902992828 -0.681536716672756 -0.198817674976141 -0.658215532885583 -0.196587379901493 -0.703096637279884 -0.193991936007339
"858" -0.669479363290579 -0.283901930824119 0.164158507325507 0.230978322861919 0.0285398958007601 0.336838136255838 -0.150654678976912 0.0891727484505648 -0.28297845957136 0.0945293980038901
"859" -0.294048555842731 -0.057553993903152 0.0583978353403734 0.185471121936965 -0.0681860964249955 0.323775215830127 -0.130431383937191 0.236992376323893 -0.173739215070419 0.206080041839982
"860" -0.453706132359619 -0.617657247844582 0.387258624940893 0.166861380167451 0.511142785889382 0.0587658954795281 0.368023196785718 -0.0720936736629927 0.413362462493192 -0.0724412115359308
"861" -0.652073799976555 -0.516034162884461 -0.19548019204093 -0.0744022396378378 -0.23101072582378 -0.0362627081102741 -0.206219434671614 -0.00634432840137117 -0.217362237069042 0.00590444089426496
"862" -0.232156891339978 -0.278084995038058 0.0496236988604095 0.0520647274499476 0.102762601086581 0.00632228350883705 0.0788982188889712 0.0181960833048817 0.0350422340825021 0.190901150636975
"863" -0.265904053036601 -0.262866543321233 0.00642633654747562 0.033738801992387 0.0362014740012945 -0.0036462852369273 0.109823189092477 0.0944961263866723 0.174242420329923 0.0884825289638756
"864" -0.850247743987891 -0.741405013627484 -0.672661384810617 -0.511087434306239 -0.736612800263059 -0.458063571923333 -0.622219004653687 -0.302803218525977 -0.774943974057318 -0.274868546032038
"865" 0.0773825858289758 -0.29251366971201 0.325330803385307 0.17110726185655 0.362736457439221 0.146797347931731 0.334832484757086 0.0870422017284305 0.278676027078161 0.0105927364937198
"866" 0.0181703304293763 -0.433734719389224 0.176275376048472 0.137948101537697 0.284721393462544 0.0322024855390664 0.233255455790869 -0.0775013197052239 0.285942451839783 0.0710204028383098
"867" -0.642612962091477 -0.507159700328788 -0.142837480440891 -0.169830348283043 -0.160917734094279 -0.168025036811052 -0.0943479877979086 -0.0518835357990397 -0.193629568364419 -0.181750336900092
"868" -0.168998118734707 -0.449862883111995 -0.135435320831753 -0.301982216714991 -0.0983734228008515 -0.333892384016516 -0.0936396705608899 -0.339036683420598 -0.068026416596452 -0.308146496179849
"869" -1.02558237486668 -0.603255915768133 -0.415880733813552 -0.601929703870028 -0.620177179673997 -0.441352725040072 -0.604719287750507 -0.414854581098545 -0.548914876867784 -0.367461030101077
"870" -0.447611101367247 -0.198348367825166 -0.16912772287995 -0.280637539328255 -0.267210989043805 -0.193571770089488 -0.130844617058232 -0.0496940919385724 -0.0621788718836508 0.00721029112876118
"871" -0.335747419578643 -0.246054287907588 -0.0279620302276689 0.176919321797075 0.0251614615333034 0.111910630327488 0.138570511790994 0.283533041132243 0.241636708711142 0.361715917920015
"872" -0.759106319362662 -0.306276225353354 -0.02914832602345 -0.109695769612669 -0.142228098652753 0.043241996235473 -0.207758588284687 -0.0618358341374448 -0.208794597686724 -0.038914750331387
"873" -0.190659407905273 -0.514570071889081 -0.0735317938386833 -0.167492506684063 0.00536758747025792 -0.155899538793543 0.165792211299726 0.0597066984566683 0.322395780852067 0.166552207875741
"874" -0.101448895863012 -0.261929681050305 0.302698666558382 0.280850476231493 0.386499633042915 0.207458633036044 0.358346265328665 0.184791380676147 0.392325794481694 0.20755478699328
"875" -0.162258684052027 -0.423116648947721 0.410077264603255 0.524207429044467 0.555888987697925 0.380361813695142 0.246801167615309 -0.0147221269832282 0.220479194410507 -0.0678255378489398
"876" -0.253166782661092 -0.291462034859098 0.173448965259815 0.0726241440545428 0.0579902874319658 0.215766415653517 0.0834021950314505 0.170545144147133 0.121945983716787 0.1556409248384
"877" -0.209093822379936 -0.599086739585695 0.153204638634251 0.071078975203889 0.235816864536538 -0.0676675774946629 0.259878887370552 -0.0611644374767176 -0.0148812629383727 -0.399876778631086
"878" -0.107356497342371 -0.148047882119103 0.00085990401059304 0.0811224349560572 -0.00252214753545372 0.117748928660822 0.0197759656163293 0.149138933564082 -0.0164230861739924 0.112046597186185
"879" 0.146399804703605 -0.197162064363481 0.768522001945827 0.602908051737324 0.934678980909619 0.678594912518612 0.743125870134738 0.344955575264863 0.786661424579398 0.35622131160814
"880" 0.218978340934654 0.0105288023703946 0.624098969678065 0.38114590034461 0.578507938620827 0.436528872642833 0.470990494368376 0.289292821927023 0.507000317292539 0.531745717612364
"881" 0.441804801585307 -0.250603743764057 0.32848500407751 0.441804229238537 0.582703602542172 0.295246033563145 0.55313154280137 0.205075960760437 0.451965832610169 0.183246459057605
"882" 0.224467510816713 -0.158266368841824 -0.0742380828048606 -0.149912197564598 0.020179282573078 -0.273917870330056 0.237576884214936 0.0216718997184633 0.121361663611853 0.662800895009203
"883" 0.0839638537637167 -0.0845314674787669 0.584971238093287 0.61958933228739 0.641642249641759 0.558980657798255 0.560635176061416 0.353020044600126 0.579719999204795 0.538025027266138
"884" -0.556083376385147 -0.508971645952156 -0.0284613433881633 0.0185548498970874 -0.0385175397882565 0.0270183492830218 -0.192073062396766 -0.178107894202535 -0.279373374786721 -0.108418325720797
"885" -0.43231369232936 0.0599467013905873 0.0256331831042386 0.0678753672151902 -0.194624462140461 0.32948651846638 -0.14174564525822 0.356965466825312 -0.230069695925076 0.337216093207979
"886" -1.08857443846529 -0.52054873873935 -0.0729446186277109 0.101550092588895 -0.223150953318586 0.258530172511753 -0.283366260626794 0.175059340123688 -0.311004916150514 0.112347081272042
"887" -0.670571063584429 -0.670947411407906 -0.494108081770345 -0.394434385280558 -0.435271353679178 -0.423737368687876 -0.39955300680394 -0.374623984454379 -0.383681945247532 -0.346189821117649
"888" -0.251847543723144 -0.397777886578124 0.131031310752494 0.327032561607607 0.26048552556225 0.213601362850492 0.127769874224487 0.0116773609718181 0.0820951897299511 -0.000356144234372214
"889" -0.178316282777353 -0.194534702390192 0.0698104784081639 0.159696463583199 0.100757689454797 0.115340221439438 0.187034285771843 0.270688624449559 0.236208106717006 0.385798114548269
"890" -0.636341079325037 -0.554764254588216 -0.303855347205853 -0.377529019720179 -0.329130966403943 -0.349345407053877 -0.27101178505392 -0.312313779039958 -0.267880463715899 -0.259116074809736
"891" -0.803075341965989 -0.403569861027498 -0.349237783361794 0.0388246732409756 -0.373715636622059 0.0538577108801359 -0.271684336980675 0.184227829614586 -0.258961527137125 0.153313395588997
"892" -0.24603350743141 -0.294354132824917 -0.220265187201471 -0.235989341573447 -0.26709936105781 -0.193077948806132 -0.169516649610919 -0.051578931848947 -0.277195592908642 0.0413343182388607
"893" -0.513229141604275 -0.129765777754075 -0.0379371717048137 0.0105541796630537 -0.0655831524331179 0.128484191448974 -0.00681733367368797 0.161449077026591 -0.0461043301665068 0.143940503301412
"894" -0.163811578003425 -0.480679554153676 -0.239927266490991 -0.44371690317138 -0.179005826616571 -0.467633095487892 0.0372850557483511 -0.220951857260543 0.0680535285718638 -0.0186422664786669
"895" -0.352107965896031 -0.261745219617183 0.152117187863233 0.494078862208942 0.265010157684275 0.438384300262121 0.0438800160007189 0.241381843525118 0.0035468908112799 0.376274371092085
"896" -0.920839776325197 -0.789680815136633 -0.557887519001113 -0.48600241230023 -0.67176935390855 -0.415836050306706 -0.613042839893204 -0.344018803742209 -0.588680268046677 -0.210728803737212
"897" -0.555382298779956 -0.0469598394862917 0.121636508870038 0.372677553171331 0.0503106877231742 0.488975566160652 0.0484012675952882 0.53481451490573 0.0200967768495109 0.557096290500628
"898" -0.265294331599597 -0.395980112094455 -0.0160981576561442 0.0067405733714965 0.0811608490550548 -0.0406623789781719 0.0487147264509503 -0.063024337721563 -0.037777779534253 0.028150997068905
"899" -0.0553674050149636 -0.303132759249353 -0.172978499564416 0.02294191337274 -0.0437178205631834 -0.12005460189341 0.00322177404408905 -0.122257624846782 0.0669882773909914 -0.0801290551755485
"900" -0.534772861794863 -0.268764493975795 0.363240122455645 0.352686045741318 0.264117877378715 0.408642522387509 0.128136143429966 0.230410407298573 0.0950284821150065 0.140728622130935
"901" -0.504105256579424 -0.559617175921349 -0.205786526275825 -0.19355735477063 -0.12991860653859 -0.247919695929719 -0.101725650237322 -0.194939652814208 -0.0285216985156675 -0.159329996554689
"902" -1.25277305945316 -0.678029258647936 -0.261535014576534 -0.0744932844708863 -0.368690004569074 0.0613408001422421 -0.424743775373904 -0.0720900700396956 -0.373794346722821 -0.0413849234870215
"903" -0.306622777823459 -0.608387613242173 0.168717352346615 0.100456015691476 0.291791380269452 0.0174557920439051 0.260151726602605 0.00602320541767442 0.260711533219439 -0.0119273851369649
"904" -0.0879619032202409 -0.305287109274574 0.0344570102282404 0.216953016752564 0.230096250839662 0.0420173892962448 0.287007051933948 0.101298194251331 0.277449459296585 0.277503669331439
"905" -0.8545314982919 -0.604135446210599 0.0417073207059907 -0.188791422827411 -0.182006445928196 0.0898154076673228 -0.256660612529902 -0.0427471349533156 -0.316910911425144 -0.0576417607132286
"906" -0.72911818285994 -0.640757198582314 -0.34654013765261 -0.546126473439174 -0.413718175617163 -0.521709058404671 -0.219690745612407 -0.173218577157756 0.0257605482036522 0.0208377509022359
"907" -0.742444381827871 -0.573592141342814 -0.521496113079818 -0.243943351334706 -0.435385140499281 -0.275073496811805 -0.348564155348333 -0.21084803641122 -0.34477557608104 -0.187104427782811
"908" -0.727115780531021 -0.138963370149845 -0.382305089589087 -0.0413652535444772 -0.522179614167746 0.12375237347552 -0.533259282552042 0.142130027210068 -0.551757444639889 0.0638862282605299
"909" 0.0940075933478597 -0.240727710465897 0.309879168592309 0.155591229969418 0.400182853729744 0.0581440479036893 0.58267473721096 0.351586059290561 0.694531839292998 0.34902246054473
"910" -0.0632175870068199 -0.352380321052889 -0.0110646847100999 -0.251520852572274 -0.0192774578624724 -0.240742951271378 0.348471639874367 0.265816373513371 0.52228539667359 0.281320729282279
"911" -0.177031864322625 -0.251933345355388 0.836376440456747 0.898014052731695 0.860447530437452 0.967264538839535 0.352164536059426 0.221735540770342 0.25311755422177 0.246275437440006
"912" 0.0785705698998478 0.0760595285375895 0.572927285457686 0.790983292703148 0.683538494035188 0.711507017510578 0.462926972656089 0.423691534062491 0.389008177223579 0.414587321323372
"913" -0.81642060805028 -0.566268072188112 -0.420795761264271 -0.361248720350342 -0.391542077152274 -0.396923791203312 -0.170794456200372 -0.0849393125091313 0.131451317556231 -0.174066148767955
"914" -0.104789376858289 -0.511509892153679 0.436077881331359 0.435965093543041 0.583168955952306 0.375895829260786 0.117158151780747 -0.26493733646045 -0.010808959352376 -0.194553336029754
"915" -0.218246523290356 -0.310915468855276 -0.285840004962179 -0.175876503785294 -0.210808760580288 -0.267955390454561 0.0304573472109742 0.0855498021530458 0.160611581532774 0.115776535288021
"916" -0.547419984998465 -0.279683740165057 0.341212917641475 0.254514250337309 0.160838542173934 0.490713512289925 0.0647332292073618 0.320934487890048 0.0579618372229444 0.339761175440558
"917" -0.709191168436968 -0.466163432233045 -0.436413517019414 -0.564678810234753 -0.566223956267207 -0.460865764039652 -0.388994696451161 -0.234099487413915 -0.263757390675312 -0.292858395467047
"918" -0.570278838198579 -0.260843536223388 0.00111313189008015 0.0127380733985209 -0.0808278396328558 0.0881797306119178 -0.237184403960027 -0.0759611546796566 -0.224197019301032 -0.0731163312081788
"919" 0.154239750536669 -0.112063264698612 0.477926165880261 0.139747652403584 0.476119952582172 0.118053232179549 0.550493962924531 0.11142424964055 0.633799236173715 -0.633063110316058
"920" -0.533882699373536 -0.413377752334362 -0.222489510741205 -0.147102068391139 -0.304929132716013 -0.073168322113739 -0.243026065593272 0.028487573567319 -0.317491019820392 -0.151580337815856
"921" -0.497885149359769 -0.413251667806557 -0.379332183094526 -0.100877030646347 -0.234294556510814 -0.227270431346794 -0.0833747805621379 -0.0352349227387418 0.0646984899293073 0.0710102539458703
"922" -0.105975057602715 -0.477941553509301 0.37122792388897 0.246188648412106 0.4360473749 0.20460660009208 0.186721510585514 -0.144784016335632 0.159930258573789 -0.116385972429505
"923" -0.0960775232275461 -0.257607834115881 0.0626227525485528 0.0476157084876773 0.169508952480737 -0.0694548522333241 0.249411365156118 0.05468514754873 0.356606167806325 0.262455973558508
"924" -1.11787933444428 -0.433927380697562 -0.0390498620671713 0.156537581592462 -0.181447098257048 0.326243497944429 -0.426044014437585 0.0128813320923345 -0.411026506170604 -0.00817235385089853
"925" -1.07617375198151 -0.601918114975895 -0.341139044845496 -0.33522536828627 -0.570680531375624 -0.0969628451137925 -0.766408889953741 -0.361171598606944 -0.831135729527559 -0.429385397288049
"926" 0.0736233573936523 -0.342915022583752 0.535857309269755 0.418113797686212 0.596385732997601 0.398970475384883 0.533233440746434 0.293898268912687 0.517001589328824 0.273244069964416
"927" -1.14360341629231 -0.786346443976617 -0.737230566907395 -0.628341897389361 -0.817326118417098 -0.560892132836591 -0.671609022689723 -0.385019447694571 -0.607509315155356 -0.42751931224116
"928" -0.149542754196998 -0.326821984522842 0.282550086065296 0.0898930613422566 0.245633567549516 0.143363012757691 0.31100003509961 0.215785380640549 0.336310886117123 0.45461055069574
"929" 0.08263084688093 -0.0534401628250538 0.780192165466356 0.687970306603542 0.883825428996896 0.563704638626685 0.673001493866481 0.287198507272191 0.59772883653384 0.383063543048863
"930" -0.689226598155962 -0.605248814490305 -0.23993254134998 -0.19176518200617 -0.202658982682911 -0.210744686774701 -0.26953175850188 -0.304795143094045 -0.263962147865098 -0.316473619827152
"931" -0.343279376627578 -0.530820232572553 -0.334771142860578 -0.282275200906451 -0.329101650151152 -0.311291719952931 -0.174178368968409 -0.0531760169668379 -0.166645459756137 0.0253897028296892
"932" -0.70230900635859 -0.434667503203015 -0.541381007529241 -0.57660083779958 -0.7182287636463 -0.396887437794579 -0.292056380368588 0.34416967929788 0.0963473581730933 0.356444386571093
"933" 0.437084965100941 0.0298690075625214 0.945565104370973 0.619777619319542 0.96161951141795 0.650980483487609 0.806635716488234 0.402968911412162 0.790220056141083 0.337949709538212
"934" -0.670493644297803 -0.427342079490011 -0.692179444839543 -0.389774169005859 -0.693657334110124 -0.428299157241651 -0.328321240351456 0.341056572692837 -0.202886641323931 0.0663473274884004
"935" -0.225130612138008 -0.509692136242524 0.210897792432623 -0.0505886853718618 0.26276256896401 -0.166726036081881 0.384510245132784 0.022096089039324 0.358686127877299 0.0374925022345788
"936" 0.309632890412932 -0.447632913882195 0.122118119796135 -0.0657447408050434 0.280770891925291 -0.272304581227138 0.499187504664495 0.0481810211574072 0.7064562340658 -1.91911690936728
"937" -0.355998954872008 -0.269056863126008 -0.092948938729655 -0.320923513575274 -0.250035608542131 -0.148636193190069 -0.0613768150486463 0.0788280095533321 0.0379378732607475 0.0730879504099393
"938" 0.0673249131462971 -0.325523890141903 0.499917312712615 0.493769608252335 0.751728279252694 0.329378777812259 0.581917491207146 0.0947673195896698 0.558801233149902 0.0109893336153659
"939" -0.911641864443685 -0.476287685347523 -0.273175920984406 -0.170177177887926 -0.475022450548859 -0.0357169713158475 -0.435678181311813 0.0185888108136696 -0.461079739409171 0.0547936946568909
"940" 0.0101536820166824 0.0927618691195487 0.321730695321963 0.140213107893897 0.308813841171232 0.142668512547119 0.534533806207254 0.465845867520956 0.76605050944702 -4.06481396988792
"941" 0.0107198411962123 -0.180394541079592 0.0825918925909106 0.161814980655518 0.13213948646374 0.122509725344355 0.220341459360018 0.260245076975466 0.26016176919308 0.317694417431185
"942" -0.301363220140962 -0.329499640801946 -0.19785844164807 -0.497408788518949 -0.25473058379636 -0.419337323085058 -0.0202205173603234 -0.160970595075306 0.174868056594571 -4.09932531418867
"943" -0.584195412989839 -0.610124336561628 -0.129943095968507 -0.0784149198205431 -0.102866565373583 -0.0682551289718701 -0.168153314283471 -0.152300316462472 -0.201860767681736 -0.226635689273662
"944" -0.202874888682848 -0.347219029161454 0.0808547393503761 -0.0944795428773048 0.0231050413962473 -0.0204221359331093 0.0323787973108346 -0.0282129394928957 -0.0958105668466516 -0.0904325672517414
"945" -1.09388739725053 -0.708322721948396 -0.495382873926594 -0.269423952888559 -0.535804819621032 -0.22688814153818 -0.598163301536805 -0.317574414655968 -0.650133627702178 -0.457942688406121
"946" -0.140668760160323 -0.194533413480631 0.48583900603348 0.259719100844613 0.501636218561903 0.254729034075995 0.47791301838641 0.25315890224196 0.513928364237974 0.207201297579291
"947" -1.16067399455404 -0.284138289500095 -0.537919710117198 -0.584615999206009 -0.884887226879601 -0.122663297441323 -0.748935347762838 -0.0536282886522359 -0.683114141748931 0.00156021043191607
"948" -0.311366716036104 -0.223695559587431 -0.290749195655028 -0.251092197619306 -0.242298962082852 -0.228687043458732 -0.0779962313975748 -0.0519520619184787 -0.0121839459942707 -0.0155067186659015
"949" 0.130517915066792 -0.376306743502535 0.36730879895594 -0.256824353009609 0.336347449926142 -0.199500577048567 0.494893222482542 -0.00943711184998277 0.506299298168391 0.249234058870244
"950" -0.274793816966702 -0.343431191132496 0.192964870673304 -0.0417426799939305 0.0698186553477497 0.0970216237611959 0.0946188369855438 0.0685638638285785 0.121946191907019 0.193743204761569
"951" -0.88971981105321 -0.394508572642499 -0.167230938035319 0.0407680892360016 -0.242920468802179 0.168097208090553 -0.422232895644209 -0.0502113813278585 -0.440756094114661 -0.0361680908891548
"952" -0.668008875727558 -0.438823061013213 0.0126224645547628 0.10310422141495 -0.0362121735781119 0.223407473888427 -0.316187371373611 -0.166317159739586 -0.367497207806705 -0.188298532108029
"953" -0.240010870339885 -0.431586547845665 0.699356560134321 0.505015607677187 0.654053750611132 0.533902005551445 0.333072387121166 0.0714277319123571 0.243483267060127 0.0166917016310316
"954" -1.04944031426193 -0.547812873289208 -0.134744822744166 0.326283175021746 -0.167613866412564 0.437081858223049 -0.34237756354245 0.075106213110961 -0.361499354020173 -0.0248182719576159
"955" 0.189577837233868 -0.29563142079941 0.167502192319697 0.206366396254489 0.187589408072403 0.193469773051281 0.0977800206307143 0.0560412144946992 0.0345437939020865 0.00373363222497559
"956" -0.563028077052109 -0.351277814769632 0.0481859709512333 0.00545018941537141 -0.039205472785136 0.13769754893442 -0.0194960595669208 0.143434485221702 0.0295925249387556 0.113714246939727
"957" -0.873805980200041 -0.510627720399901 -0.38555921979222 -0.416700216781235 -0.542752603174493 -0.258581046581795 -0.404977232471957 -0.091036737132653 -0.395984560708137 0.0660042115908568
"958" -0.343723846700542 -0.377067091075489 0.0124494996539834 -0.162476796876347 -0.059449587537936 -0.11129556536443 0.16371852909894 0.255762634669758 0.230648925980099 0.0393324722653424
"959" -0.0960696731264466 -0.153460560859594 -0.10980150677647 -0.200930712282745 -0.0898074588659205 -0.20867611725307 0.166274913313177 0.135849229611863 0.303495924850485 0.0357178159872536
"960" -0.749141935470646 -0.610897772490907 -0.519071553598184 -0.336888554283414 -0.403002758843613 -0.389960999035053 -0.288836356909739 -0.189907894982695 -0.163921129035426 -0.215798882765507
"961" -0.467803745967323 -0.0573316295820002 0.400707568315696 0.490547293738382 0.379641500792231 0.570835611791537 0.171881135690279 0.274887734222605 0.137929501276861 0.398794951772026
"962" -0.543348923130476 -0.430517249808105 -0.0556579967656948 -0.16781044914383 -0.149977449392925 -0.115535800076203 -0.107158009001192 -0.0377993360163251 -0.121621159519155 0.172971511140007
"963" -1.06809342638402 -0.370950043482636 -0.0132871477256328 0.368345349049716 -0.115524034220298 0.438069224655578 -0.377974752769146 0.0377067844248979 -0.4912344856987 0.0683604359975869
"964" -0.469138546329744 -0.317595122889275 -0.0520320268908561 -0.257829871621023 -0.192056594407989 -0.0759901002602036 -0.0631758314310914 -0.0307307284008313 -0.047014523744615 -0.0406052694918851
"965" -0.0811438490155542 -0.437094850834927 0.196335395541301 0.00337695912866412 0.24171868084871 -0.0349127248365492 0.344314691790268 0.0773006783755234 0.286810110149871 0.446365650573037
"966" -0.94197025795672 -0.374914593387295 0.311805364728921 0.613272714444473 0.216449417374637 0.728557872278371 -0.215353449063266 0.119707050577399 -0.396257709923383 0.0438576473172972
"967" -0.0081253012921325 -0.312817544467759 0.280672316640031 0.177336942770941 0.2721652040854 0.177843215072776 0.195627655884623 0.0674332204282622 0.129144930970735 0.200165286285168
"968" -0.424062024094567 -0.171690872951395 -0.00424507224543551 -0.384834209099434 -0.227612712807965 -0.150422142933418 -0.0973402726692481 -0.0690474951171477 -0.0503391752756063 0.0965512423410608
"969" -0.0307615320449646 -0.546534686671982 -0.417125306170611 -0.332050954228908 -0.222148570305915 -0.459072831238726 -0.0313996142538519 -0.177241100676687 0.00862168323843472 -0.193099650980582
"970" -0.785525596012976 -0.475185693560118 -0.246327316737267 -0.277090185323318 -0.440128433408555 -0.103186912490656 -0.227372219286031 0.223757327450881 -0.202383438247551 -0.312171727503148
"971" -0.429784217946816 -0.497324952005822 -0.246341254713164 -0.148678099739261 -0.166155826982405 -0.140286579820298 -0.207476985068579 -0.255400821618023 -0.295145448935897 -0.295333338059106
"972" -0.16079476486429 -0.448912772196138 0.0961458813679906 -0.161282842103493 0.00821134722356758 -0.146349654018845 0.0944893651727118 -0.0475179874767537 0.0735765499702943 -0.037201240947976
"973" -0.60330335084246 -0.49430893701729 -0.144429186863984 -0.193648437082676 -0.257546282997483 -0.129686726939934 -0.349992716379905 -0.250756810058361 -0.410584423833997 -0.298445961325509
"974" -0.61171606009521 -0.680643487909292 -0.206909033609083 -0.391442529172953 -0.312655925101992 -0.277714555315603 -0.366077446593401 -0.36041110126809 -0.393316833262547 -0.334007821239023
"975" -0.340722436249327 -0.417048381245984 0.370348932470362 -0.00733797920711679 0.374712043335727 -0.0125428279520166 0.367722361584989 0.0316588213537956 0.454119711750547 0.112654999781608
"976" -0.905984813501533 -0.653846928752684 -0.324483103410823 -0.328629545801252 -0.466519547338951 -0.199186556263707 -0.483822337756567 -0.229703331437292 -0.461920312087671 -0.199496376623568
"977" -0.239920434904298 -0.518775528215779 -0.0313273117663439 -0.279303372247655 0.0463115715169373 -0.394796230252863 0.172212733519612 -0.190595999303919 0.366448920143007 -0.395678527781968
"978" 0.239807279053468 -0.199004294772043 0.0252152582302773 0.166333402918913 0.22895810272863 0.054939812497755 0.229874281289385 0.0228220125256143 0.131090819891369 0.00944119589903274
"979" -1.08233109239172 -0.622899279038329 -0.475337052556483 -0.357153919825212 -0.652736898649 -0.245447442642011 -0.727858541867083 -0.35821819002018 -0.675772099689085 -0.636582715160795
"980" -0.965533531521091 -0.411211209717576 -0.558982972283362 -0.45720009285525 -0.736327873683194 -0.22842303547072 -0.631610092969646 -0.155982454703606 -0.546869838679699 0.0191741934878576
"981" -0.910457282376009 -0.291820656478426 -0.00600909795641253 0.10793882623534 -0.163170889383195 0.273004098073275 -0.174431328943784 0.195447451879239 -0.0166305239039451 -0.136978309947884
"982" -0.82355845298798 -0.208190245332058 -0.290706103895275 -0.0772758656775297 -0.413946010479675 0.136706857815311 -0.294913565487865 0.311446550723167 -0.366231508806933 -0.0208633971664754
"983" -0.29323060925784 -0.367624503639763 0.762248376034136 0.497100651928744 0.670756873104923 0.575652728065916 0.324322524883864 0.134390523498688 0.224722969501067 0.170230951084149
"984" 0.169254039692158 -0.287068887824477 0.943435450460439 0.704507469843117 0.996454168134582 0.682942771977845 0.642154314340151 0.199820370053034 0.510460579718878 0.193918179840122
"985" -0.290719691003943 -0.299882298977959 0.243818256108154 0.141475199187821 0.167180966271132 0.230459227904881 0.149093061547476 0.196179253560296 0.114236484588839 0.405598682079462
"986" -0.825762255091644 -0.429731380892508 -0.19776997388098 -0.189664219882214 -0.318302037204314 -0.065300109702563 -0.201959516848598 0.0519625529621212 0.0561943347413518 0.186140847382576
"987" -0.286779954581634 -0.333684130287051 0.0951217428329274 0.323498122725132 0.186619823570481 0.263383346789268 0.102141337864295 0.114819863770332 0.138429525512794 0.145396497344494
"988" -0.330342123347433 -0.242638775941645 0.291102258645542 0.284849098317827 0.258571138752281 0.3225489378603 0.335886441513464 0.459288608615615 0.450792311184401 0.540277582586931
"989" -0.644550703925743 -0.515899920460324 -0.535763148029099 -0.448859075231542 -0.559475918076269 -0.413969945619413 -0.458724965960178 -0.288583068837706 -0.406719908406437 -0.353312016853198
"990" -0.889288502916778 -0.770479621981454 -0.0804447064570701 -0.00770076486753061 -0.0757407006249569 -0.0519920173888211 -0.240993222909975 -0.262998603229261 -0.351119943738262 -0.346531770255923
"991" -0.728024502998446 -0.534196810095263 -0.347800997253194 0.0179904038459146 -0.220292778624335 -0.0486182834550134 -0.375196202251621 -0.267029558405037 -0.381351448716634 -0.124749004458187
"992" -0.394671514629997 -0.328558626128683 0.261380679411477 0.293295024142152 0.222956131163388 0.343868305283925 0.0307286707079494 0.0878321764037634 -0.0315208880367409 0.166492790118826
"993" -0.387967371163442 -0.61931555990719 -0.0215280198889933 0.0104860622172944 0.128295349383687 -0.124778621745294 0.0346150566176981 -0.250749833862706 0.0749078946430689 -0.141741430818572
"994" -0.277420454619412 -0.405792340338386 0.782758565102028 0.552993446695226 0.798738273955226 0.54619718501656 0.357946234663952 0.0126805002468848 0.302602741588399 0.162520512085326
"995" -0.533481831192734 -0.45573279166981 -0.0732518545458793 -0.281254468386882 -0.173778594491494 -0.0347901858856625 -0.0887032802023797 0.0274008206045091 -0.0570410006554278 -0.0606439953017794
"996" 0.287687050751287 -0.13905232344293 0.661244546711944 0.408035709453552 0.698712117235275 0.342720484460286 0.612109395832001 0.221131999117023 0.613343221855803 0.222167056116295
"997" -0.509494281290803 -0.628387974967335 -0.0597155145836314 -0.127404746412691 -0.153780199418472 -0.0722258534042096 -0.0939079564279211 -0.0211132541757441 -0.00444718259340362 0.0458664234158859
"998" -0.423061485271666 -0.4999233568354 -0.109079583805958 -0.0547273574562992 -0.0257335899109737 -0.145563222324033 -0.0316157675256763 -0.131857830070753 0.0204072021122511 -0.27886147722963
"999" -0.942741285032888 -0.425988051961776 -0.365380379223029 -0.109234604773442 -0.451838503930406 -0.0393676652483188 -0.368048798952496 0.042731068831065 -0.405152306599178 -0.289484794219424
"1000" 0.513945069795175 -0.0182021376154095 0.604242025490774 0.50039561822025 0.959217118458509 0.343205318930856 0.954192437019707 0.293830513871703 1.05916894698247 0.288371075105905


==> Graphs/treatment-control_M_affects_Y_J3_N500_subgroup_means.txt <==
"x"
"1" -0.402137546614032
"2" 1.3931193579129


==> Graphs/treatment-control_M_indep_Y_J3_N500.txt <==
"cc.F" "cc.L" "ccov.F" "ccov.L" "imp.F" "imp.L" "mim.F" "mim.L" "mp.F" "mp.L"
"1" 0.20202516425749 -0.38979129249193 0.344721148149578 -0.00780124803230628 0.41341598452767 -0.123188756916885 0.422314189545389 -0.0922742707003789 0.475075559304212 -0.133522298879588
"2" -0.193406518907098 -0.360323017695075 0.0123189167195461 -0.133372856986852 0.0704441840263704 -0.157387758273615 0.0542546859068813 -0.19503939805018 0.019487995639162 -0.228646605090948
"3" 0.140883839125302 0.0471656555715855 0.349659764295444 0.254826717968981 0.288712388180248 0.315635022004559 0.294096449606827 0.325001144516531 0.283599472937589 0.336457790614037
"4" 0.4100535462658 -0.0768816204131766 0.518883994820496 0.196957082970847 0.618562573328681 0.0966310030782169 0.671349901879509 0.14923055003992 0.785089733598885 -0.0566992214837131
"5" -0.180069917921159 -0.333202115907174 0.13312413584519 0.0488950158773695 0.108438419445297 0.103133222720044 0.104094788260898 0.0604077148004766 0.101992510073929 0.134934536633854
"6" -0.256625427588743 -0.523275776716207 -0.125247863525032 -0.289111666400484 -0.183997618620222 -0.247646124350855 -0.170300304175803 -0.222170190663501 -0.190465693942317 -0.185679416946308
"7" -0.163630531607566 -0.345982054599501 0.154792326632495 -0.0192603075634773 0.183378008432435 -0.0448708054438129 0.201793299809922 0.00259836166544944 0.221180832380607 -0.0721715556254306
"8" -0.258099656017532 -0.376212268405841 0.248365171215469 0.186393749711351 0.272154849851277 0.2969933791315 0.21778948187181 0.147465046067337 0.0931220843208395 0.0593317275226709
"9" 0.214851583031556 -0.554619609420642 0.424306167330049 0.195793036931195 0.529443701955794 0.0904517834512402 0.499806726179743 -0.0760020340902268 0.444201256689923 -0.119005765314956
"10" -0.871718310811253 -0.571504465567994 0.163371856604576 0.295689582051428 0.135495354295139 0.336497120643738 0.06346093844677 0.161786691315567 -0.0873953320391393 0.196617671729876
"11" -0.34683755708455 -0.209573686891865 -0.0135438425820636 0.0174386943144195 -0.090075044736033 0.0676705885189541 -0.0675946329750301 0.112421126742873 0.0290717400887236 0.0397056861079765
"12" -0.270235880885518 -0.287364159060937 -0.0302751567222709 -0.10625269629907 -0.0764941162903461 -0.0782216935824009 0.00854805835256823 0.298691481242526 -0.0348595571031048 0.463812849959737
"13" -0.179639774450526 -0.376932896908659 0.0025960628041488 -0.0835799721443819 0.0639616132370881 -0.12401445509293 0.127046444546227 0.0888275846305348 0.435553153041625 0.0610272264722448
"14" -0.941228859153959 -0.540217572091702 0.036554188084462 0.122844242878232 -0.0759018452051033 0.236525246156259 -0.109584591701045 0.150875832462141 -0.0713338760378601 0.369900290930893
"15" -1.00844169257381 -0.621538251099679 -0.291449162487712 -0.300866405257155 -0.443199075708188 -0.0913045716084106 -0.478848977875578 -0.134012948501116 -0.555388446125598 0.221932251409673
"16" -0.670743941541803 -0.419309736553679 0.210760478513416 0.210410244684595 0.13139455967677 0.30361562418554 0.102322370635595 0.253211099422013 0.00690135169390415 0.246052612402433
"17" -0.142718573529395 -0.409971615657038 0.0808616525505718 0.11334127566907 0.160299123528735 0.0494387029590936 0.191027066085059 0.106269930883853 0.235187370013451 0.163558402679798
"18" -0.232558666326818 -0.229490889677488 -0.169635591374754 -0.056190269608482 -0.134844612871128 -0.0993242225553732 -0.122831612471468 -0.0330388341678651 -0.117365257020705 -0.148586845210728
"19" -0.135523344511402 -0.299097134262412 0.433902164089699 0.472507030857759 0.654558117729594 0.283360718993946 0.660837841422301 0.314827938258619 0.816989880638597 0.453744314752997
"20" -0.457396050922816 -0.363013546704116 0.0338507302880918 -0.0215695533748155 -0.0892361229217266 0.0919139554984517 -0.0830406964798149 0.0936788003533848 -0.107364109032546 0.180909245559799
"21" -0.154390213777085 -0.206012974436926 0.244127756559855 0.0988339293398143 0.202153009376749 0.144199803256724 0.201176274273717 0.128718892184082 0.225055357162417 0.178566132961419
"22" -0.75393578657384 -0.685635486696947 -0.337180664377988 -0.362294140308528 -0.382601119888666 -0.316695938032136 -0.391083567954071 -0.336510949706247 -0.444137355579888 -0.340692638966142
"23" -0.273040737335114 -0.324572341189378 0.236805098246412 0.102541512707615 0.239885678377898 0.0685176049581505 0.197542512565345 0.021025314299053 0.0891568240807723 0.187913189730505
"24" -0.339268498011542 -0.701622049648295 0.177961862074394 0.162917528567013 0.314520638581074 0.11047125283464 0.204870074950081 -0.195703619459254 0.0602211042536318 -0.223642387664073
"25" -0.307740296355233 -0.308068013066524 0.0322998338077678 0.0689130381820998 0.0671081685461725 0.107267194710411 0.0485714339920465 0.052235843504742 0.0427010420298215 0.0853703024767362
"26" -0.197209098039798 -0.642610629844862 0.238920533093478 0.0440767074660591 0.256072925728103 -0.0372229691797494 0.284152222404888 0.0428981407810649 0.299891521534851 0.00926337886674293
"27" -0.320655269560364 -0.495752494018056 -0.178274357830737 -0.0493663238219896 -0.0563938049846052 -0.123125208196419 -0.0280956465777677 -0.0512541911703589 0.061202961454144 -0.0995447895669348
"28" -0.986297510458448 -0.803839089699326 -0.411976596686833 -0.408408365266386 -0.436662870742374 -0.378712824878452 -0.433663981723721 -0.35467779033464 -0.390358189379003 -0.472484782821637
"29" -0.0250761194531218 -0.27970844835261 -0.224642224147823 0.0666927854711306 0.0363428905236772 -0.179336574106226 0.0648629958046893 -0.0362048292913677 0.0043105302027359 0.713785794347164
"30" -0.176250994394527 -0.452278642674811 -0.0962816384586351 -0.0432926912546717 0.0707333856268258 -0.20528151944797 0.0862077565727266 -0.155012743026141 0.131994005612615 -0.185633442525211
"31" -0.0377746370672597 -0.465478939999717 0.280431109291191 0.118608866864596 0.347903061385756 0.0580440615835523 0.316282743933603 -0.04465005237413 0.27985780679173 -0.0722891812476189
"32" -0.0785125173701278 -0.192472743424984 0.189320453733691 0.0279154221790315 0.156888802369429 0.0667340182555783 0.163049155595414 0.0559891749325474 0.174926855194594 0.144654568410276
"33" -1.02123617444504 -0.541078560273104 -0.444479299872281 -0.144675194025209 -0.559169466953503 -0.0506640322560496 -0.584743062609445 -0.114455262960178 -0.551859118453785 0.146369451783038
"34" 0.164801921171666 -0.386619499464523 0.387009639866693 0.243865727160037 0.551486838963931 0.0780190982872099 0.584861801226482 0.10304393768022 0.645642289521009 0.074175609388623
"35" -0.664638670889411 -0.357992950572938 0.133014264861165 0.373419776670829 0.0749509322527844 0.434529774626372 -0.0189248992865469 0.245288929377301 -0.17931167177068 0.232369382204336
"36" -0.614785450304668 -0.806941423419009 -0.23869817566652 -0.253381574100016 -0.146031748219164 -0.318495841439211 -0.181779174032406 -0.45663020462396 -0.205488381608387 -0.414415869623738
"37" 0.663589513006299 -0.330556699126865 0.618654747699015 0.358749333060929 0.724703971088743 0.21025312762816 0.682543989079982 0.0449861759765739 0.616491744701622 -0.130731775877368
"38" -0.442300921770062 -0.386997338685155 0.164666364940408 0.316569184473627 0.254900758302415 0.217864901972224 0.160237341340136 0.0523425872567653 0.0604412259196631 -0.0112141729331004
"39" 0.0199446579865044 -0.33706515432676 0.040981934767299 -0.10573201927175 0.019603341450918 -0.0560300430018217 0.0317258502300787 -0.00964220055748322 -0.0179697612096926 -0.12444017226924
"40" -0.791956948610408 -0.400121143075359 -0.397865718676118 -0.473132720551793 -0.577075501034205 -0.287862595020193 -0.540339351627287 -0.221564804688879 -0.555521056223389 -0.0891687515487921
"41" 0.0046791407758675 -0.0736192613562595 0.0380300718944565 0.115806386098925 0.110649683260222 0.0676642704928911 0.114157871809572 0.0540234001588281 0.128032508677157 0.321325436050157
"42" -0.2234492702696 -0.367279895557407 0.0706509171823963 -0.134922214584498 0.139884266388521 -0.169577221479195 0.140081095701099 -0.161923471467427 0.228366456783098 -0.10478019862799
"43" -0.633850109947755 -0.492906246766102 -0.0589084753688719 -0.301383307290492 -0.295209056685921 -0.118780280717435 -0.320203312052639 -0.186947363955088 -0.397781120517881 -0.235360694533326
"44" -0.179259386445553 -0.216894181677072 -0.0851928155487123 -0.11969712935261 -0.21040714142842 -0.0375018102305247 -0.21419695256635 -0.056837580987966 -0.265559926374475 -0.0972040849204868
"45" -0.278192291642976 -0.45360197745011 -0.415241508555362 -0.214584104845499 -0.235628325140653 -0.327969382105366 -0.218438780850613 -0.293704066537439 -0.198622816697479 -0.33666574251354
"46" -0.330493439447732 -0.535437750439662 -0.168335940811399 -0.177371853810311 -0.103505645060614 -0.207876692805144 -0.127650948426091 -0.244126787855868 -0.218934061909425 -0.269399344428508
"47" -0.719100345503285 -0.37156452404867 -0.149286724119239 -0.111584525786613 -0.247363811905316 -0.00046362693240165 -0.244701681251017 0.0269585071883962 -0.0534274027990807 -0.00969741971425898
"48" -0.347856325062933 -0.412520987432609 0.17359806607002 0.250032328717873 0.181226645438269 0.248008121885115 0.140874894518062 0.113636991378063 0.116406736222844 0.180140786086562
"49" -0.411912426324978 -0.333073802698324 -0.0662441939831624 0.252251821688491 0.0761839244353415 0.10883514684908 0.0837803801936146 0.117426715616915 0.137657896059565 0.189490049237907
"50" -0.176790635274599 -0.0463671817085203 0.147720656166305 0.192044908619678 0.195050971511497 0.150651819268424 0.204837883958785 0.172343722078474 0.268620855429483 0.128623492227604
"51" -0.790636410143349 -0.691522955269017 -0.26148273464776 -0.257221013821085 -0.279005064751642 -0.228414739659974 -0.244585158292336 -0.139875014472627 -0.0840935043476502 0.0192067646217628
"52" -0.833738547667322 -0.307840895347905 0.0627797678732477 0.0495394409973487 -0.0466459053168619 0.215155084741112 -0.050641882314896 0.210425828190913 -0.0238649682104115 0.366744396106885
"53" 0.134839962410183 -0.109283925337723 0.482196885636573 0.37201755274214 0.596315822383 0.298281689703318 0.576525161663914 0.263624465567697 0.669703255331966 0.337582274455377
"54" 0.102854821744854 -0.15786929378769 0.47335512403562 0.377120408598731 0.58868104991172 0.232905243997221 0.683032429173583 0.488015497276972 1.27555073368646 2.63876053337065
"55" -1.51034887820985 -0.784548268787612 -0.845559866647901 -0.536296878263128 -1.01404819088848 -0.384544124226347 -0.942215612297155 -0.232506280416839 -0.597599314354347 -0.403320316581833
"56" -0.219156219556318 -0.0364461895383619 0.299287738446899 0.522887656706177 0.400476070511044 0.442457615740413 0.512276906808768 0.757954342334886 0.897508753001939 0.837123205386437
"57" -0.893366407864311 -0.497992833892295 -0.171198895912014 -0.107627603290933 -0.378838800699625 0.144909040294587 -0.392089001104906 0.105192276260719 -0.435011732259614 0.194269008165065
"58" -0.681764913010642 -0.591546766872271 -0.0299235204885016 -0.250552737309382 -0.169193441766476 -0.0866366492020569 -0.191235505122107 -0.137416654696393 -0.200758864332649 -0.127883987094036
"59" -0.465600621589577 -0.583895731286564 -0.0490771278063778 0.0174003608504484 -0.00146698836716634 -0.0168404079190264 -0.00931150973910941 -0.0312177078944241 -0.0182715630093759 0.000675165463425333
"60" -0.608413417985328 -0.618870769689472 0.0656253828533891 0.121856787531177 0.120154508298383 0.0965016597464557 0.0344403114454518 -0.0658481285429883 0.0531273110806579 0.00415708423471714
"61" 0.142413319848198 -0.183137402436601 0.236321734189473 0.121191432975907 0.367877717801479 0.00896225575172632 0.374624326077785 0.0262750899705976 0.377283791222011 -0.0414651634858768
"62" -0.676163496706302 -0.344432139823828 -0.49426330609748 -0.445775358585846 -0.735397246434121 -0.215420662789168 -0.738409749993775 -0.230769733414039 -0.820400718747375 -0.203642780413242
"63" -0.837972147507635 -0.73817715853574 -0.503017281827899 -0.429215807751826 -0.55925417093926 -0.378582931869518 -0.539697619229532 -0.300752762638405 -0.533896217411498 -0.278468549100689
"64" -0.406916223905516 -0.498184275129251 -0.131090013588761 -0.101007779806921 -0.0646697808793517 -0.192070608181656 -0.0944123537664802 -0.320395360772961 -0.0485122560676023 -0.363956643023461
"65" -0.4594036472032 -0.387743283442838 0.0567768716392075 0.1747525166974 0.11014548672064 0.0914258730904013 0.156770573657846 0.205203240876886 0.243204654736507 -0.0575991117375186
"66" -0.693948578256254 -0.328733583974236 -0.341037371847219 -0.22156558667396 -0.415480559794159 -0.138008284304163 -0.405093334759263 -0.103695579696659 -0.432990622858097 0.119290595894475
"67" -0.114220546556128 -0.33444960142588 -0.0827909867354973 -0.174983319269652 -0.131549642727158 -0.0989439317626815 -0.115529049193829 0.0230663504764464 -0.243041430957505 -0.0907573758763833
"68" 0.00366288721462241 -0.45677551510294 0.096811408057988 -0.106430502919778 0.14530461285328 -0.164669794689524 0.146590594962265 -0.150840843075291 0.0461535751751616 -0.0565822123941476
"69" -0.451421188285034 -0.473587697951777 -0.189847728714839 -0.136076521723467 -0.106144315456455 -0.185818918728413 -0.134553250344095 -0.247302337585772 -0.137612583964848 -0.237735881259121
"70" -0.535622968658915 -0.0383933553329585 0.228420417043756 0.215855374310783 0.0354010735009134 0.436809911215701 -0.0468367227331043 0.252389474482953 -0.0633720734924256 0.371741063191626
"71" -0.016958136772361 -0.438646394214593 0.221498569946413 0.00164369407237176 0.417427406775885 -0.135072804745948 0.462909640360045 -0.00643035909909561 0.655387430029243 0.0834599300970616
"72" 0.0535737020184423 -0.403307552427981 0.275799234166363 0.108446997042044 0.236165699606724 0.0988326874316493 0.214962047146966 -0.0361551971701631 0.135346050724205 -0.053713639353888
"73" -0.994378768014576 -0.592844351493911 -0.388302348782886 -0.247022385420914 -0.484746052507551 -0.156150614687472 -0.48172542552856 -0.174772575017363 -0.427495389538783 -0.0493384884177178
"74" -0.136868299364761 -0.291491530211151 -0.00973552152000701 -0.132369691599472 -0.0149843341039135 -0.0757030529152283 0.023432998842726 0.0396005126755152 0.208285970838568 0.226512963123141
"75" -0.143140310865915 -0.552296397161971 0.0630789390567281 -0.20479569284021 0.0134052934829814 -0.179494153775136 0.00813200706291994 -0.218036393417385 -0.0580836530318048 -0.283072836203403
"76" -0.775998204578655 -0.476830471397269 -0.06154397034699 -0.130936923926364 -0.241366288212749 0.0496766422795513 -0.200954250147615 0.130316886728198 -0.056637457808393 0.30788759865152
"77" -0.956833317295123 -0.438499454115798 -0.453234342087311 -0.381039930455717 -0.650383397282825 -0.220814753174879 -0.652860473150291 -0.233059706213022 -0.670958739741727 -0.261670248037539
"78" -0.437680683074318 -0.345362151442652 -0.163212176818832 -0.182665604686315 -0.252316779397725 -0.0746044840404262 -0.211644453164711 -0.064042173310411 -0.078848860854975 -0.46916192272752
"79" -0.84268667220934 -0.57826379690777 -0.160699948948168 -0.0552803821524069 -0.240654025422871 0.0267774362446582 -0.356555934136152 -0.181856578947613 -0.507346760598644 -0.224080198264438
"80" -0.78803420137127 -0.644556582609888 -0.325407832433656 -0.293352481041237 -0.456777513501663 -0.193927001949928 -0.436120286580805 -0.0939719291989337 -0.514693218591505 -1.53157577283486
"81" -1.13444212745022 -0.840680127531052 -0.861767093119919 -0.432017695609324 -0.792920707096538 -0.472954993543689 -0.76467095052649 -0.251435300984869 -0.773324686792021 -0.31825828332403
"82" -0.949545494779163 -0.498517017393738 -0.469468305808122 -0.316421586488877 -0.601731922735292 -0.16714005248814 -0.527429428235301 0.0991714156938718 -0.246673654820277 0.053927293701966
"83" -0.997454032408007 -0.636609825028541 -0.430709341731078 -0.211920941971989 -0.503126290387334 -0.168387494339698 -0.518070395895652 -0.200318311036649 -0.450621922413222 -0.105463256743756
"84" -0.81274136000058 -0.312755157683931 -0.467003883794851 -0.475116738621907 -0.58887255589962 -0.319266223595087 -0.555438896642456 -0.283465350199885 -0.439005235674527 -0.274375365937696
"85" -0.434869508111337 -0.275287769729621 0.0466493827495555 0.129945371806822 -0.000326785651014483 0.171199968986713 -0.0212787076278089 0.167144636407377 -0.0621983862395899 0.170515373979218
"86" -0.398825696044059 -0.405321568978467 0.345033231377028 0.137901178936605 0.261516250938239 0.297386264274626 0.232183094502768 0.18934850834944 0.0787190000391962 0.0927489074592538
"87" -0.693832835944114 -0.376144705576679 -0.583585000560389 -0.528076411946071 -0.67192569636547 -0.439831409208526 -0.662084565207127 -0.442322262562642 -0.728295799184086 -0.466037802470352
"88" 0.0268141720678786 -0.0328370365200138 0.513675496041243 0.280539187734129 0.451640770287438 0.379378291158271 0.424059812613149 0.289850224484597 0.356784528573246 0.313093814371114
"89" -0.290662624193954 -0.115972592055184 0.0236927736422924 0.308961812541789 0.0632574386662711 0.243516076043749 0.0894076398565691 0.28103844862232 0.190429060245986 0.340858643626569
"90" -1.25512181082796 -0.40393634302772 -0.826140490910776 -0.642050153327513 -1.17126443851631 -0.237061581005005 -1.1221832973072 -0.118328708522854 -1.08579579193301 -0.111038292544262
"91" -0.550156652655426 -0.524602219895296 -0.216077571352687 -0.117083929813165 -0.194114569464059 -0.106715781764694 -0.229174817356775 -0.164892337194556 -0.359380448837961 0.0368236547686585
"92" -0.393256629549504 -0.319529786078394 -0.197332305981397 0.00381029565607399 -0.201617360798231 0.0174911892545754 -0.187637769548963 0.0826217459378032 -0.146166564013677 -0.0133848867573375
"93" -0.0676808172940512 -0.253708311736761 0.365779747543455 0.301089801665581 0.391456111110865 0.256572000937855 0.34289761069642 0.13370061022037 0.318800346078492 0.206480984974917
"94" -0.216018442893854 -0.427413003801791 0.0897515626835877 -0.082576941443885 0.149837135914441 -0.136774199046469 0.110805050630804 -0.213103972813919 0.0659041032926476 -0.229486767947083
"95" -0.225420121949578 -0.642419127918172 0.0889263588431592 -0.00278969731577164 0.308568973438952 -0.157531457660383 0.33210273963787 -0.0712582765632535 0.433100779653122 -0.0120135626991488
"96" -0.764713631037768 -0.708624935446406 -0.38988775833712 -0.436924542368234 -0.48529004546127 -0.354820899048961 -0.482392667408042 -0.358105022942218 -0.494015042835845 -0.273175572164806
"97" -0.143432279909353 -0.263956345142817 0.320049308899184 0.130987632511467 0.268816571812833 0.213361070801246 0.305851211035304 0.324530835806582 0.394190754655665 0.33722277068072
"98" -0.563295219511971 -0.428354152319016 -0.035419897039266 0.00797824995835739 -0.0592304932506715 0.0185646580001026 -0.0916990608517745 -0.0533762641670925 -0.0967863645109946 0.841346098339928
"99" -0.881602512961041 -0.456426679817428 -0.00544975434886805 -0.0893302700660413 -0.155375997592499 0.069016238024948 -0.174689589017904 0.0308003247287584 -0.181298530315761 0.0730320831092708
"100" 0.0804788228658035 -0.288591307746404 0.496191077274154 0.287207070375686 0.482822728476252 0.310635052755648 0.493877462625141 0.312491607684905 0.4857448547814 0.401074182239619
"101" -0.136140780447733 -0.222646016307229 0.120867285454295 0.374885766010702 0.23341407420336 0.293043568329158 0.186272094418894 0.171286419164321 0.109035294780244 0.0696615473325711
"102" -0.0890377872250133 -0.391778922053017 -0.0380755759742205 -0.0663909804199482 0.054660085363782 -0.101203493243216 0.060953921843 -0.0967507010707034 0.0415853137228698 -0.0545527070539922
"103" -0.631193316073842 -0.63105902941089 -0.246614457448054 -0.271112880844275 -0.200652236774338 -0.314084228351101 -0.156792686434881 -0.314603149759688 0.0897902472845098 0.161449977100731
"104" -0.255113022063624 -0.544764863816733 0.0863905070890646 -0.157609222333702 0.0829862145198226 -0.113317459089413 0.0543471690945446 -0.170488299667541 -0.0158458551973101 0.0609398176535386
"105" -0.284179584702318 -0.195724229063123 0.286674210394004 0.374308662992734 0.233507711308745 0.497728764978522 0.153533534017222 0.265530154060949 0.0259783991697265 0.253216822361063
"106" -1.04376233725068 -0.720931126130453 -0.149141074067546 -0.332139719839755 -0.480167857343693 -0.057977515552599 -0.51392004489763 -0.136633472900234 -0.598682809107004 -0.172489484805599
"107" 0.157692593586929 -0.0595013927502227 0.0933899981831183 0.297861760964573 0.19164205428777 0.225510407301045 0.155146643777694 0.0744439064067236 0.0657103660814687 0.15860041878337
"108" 0.398504643425675 -0.351120129802587 0.604571104533115 0.472244961185818 0.872608509742181 0.256079614325605 0.839397193971686 0.148445826896453 0.808491407973445 0.226695633592252
"109" -0.34071247999988 -0.304840620528949 0.129800265143148 0.0776964579002646 0.0954775761881518 0.110032255666011 0.119652905104187 0.170171544637225 0.15766712035742 0.165635730591154
"110" -0.498228533732431 -0.516187440427438 0.00821791795243597 -0.00899794907209813 0.0482682966997532 0.00335776638799623 0.0290068643391339 -0.0568396941756054 0.0710978823398809 0.0873255521070601
"111" -0.277491733185871 -0.429303807853208 0.220981600223063 0.188395311152926 0.311520275994754 0.0793010786016577 0.361110501472991 0.269890938915039 0.4456153132705 0.283489359526017
"112" -0.566283420838411 -0.374327848716036 -0.203522782390821 0.0266819982249162 -0.162817330469325 -0.016607221276229 -0.179709574662331 -0.0733183389896059 -0.162404703608431 -0.0395083146834512
"113" -1.09097199190467 -0.322106281603845 -0.483096469436527 -0.384996519246675 -0.781071013576844 -0.0548827197363665 -0.741310810652979 -0.00434863670670696 -0.630586660908863 0.112727061690907
"114" -0.125450771914838 -0.20346261280923 0.171755967413917 -0.0376734326639214 0.11270143703385 0.0627109750924675 0.139251902134795 0.133365192247646 0.218333834166383 0.123827332993913
"115" -0.73506838344993 -0.651582937549502 -0.186010899738508 0.0437678222596741 -0.156332004839365 0.0233129632532282 -0.201797464282728 -0.121395044585978 -0.301529980829338 -0.118009250632844
"116" -0.352536582114232 -0.101079823530476 -0.00684815319936447 0.109567178444436 -0.0283752985285217 0.128852640443047 0.00237969843746806 0.184356206392926 0.0517780952797878 0.141753682085394
"117" -0.573377769756213 -0.700865255891582 -0.429774919127357 -0.25566698983578 -0.337249905682768 -0.335202663577812 -0.312564860042571 -0.269573495031388 -0.301106960531407 -0.235725601115963
"118" -0.851381251203794 -0.621149720870614 -0.078073205688143 0.0295235218831846 -0.177932713772987 0.104977570521557 -0.24575252562681 -0.050352921630049 -0.249866965688887 0.0220390660323441
"119" -0.755433915521848 -0.520605097196636 -0.0524271072384952 -0.0755158388265573 -0.163145759342368 0.0980095776265889 -0.134478850050435 0.178684840167767 -0.113190562484841 0.0964154894980112
"120" -0.334070950572697 -0.338737133074236 -0.216103894559118 -0.358507025185953 -0.348806684353156 -0.248696613755382 -0.344653523550006 -0.244724710805782 -0.401592924750394 -0.158187440948763
"121" -0.529174842118995 -0.269281854320764 0.130685543614297 0.296539768915785 0.0718768619379938 0.363289824450292 0.0534965620505375 0.348697436588386 0.0682363492350191 0.411931183509492
"122" -0.136007143059121 -0.255591157645323 0.397598788528623 0.170143504100694 0.363147172211682 0.266302395418428 0.353123481000195 0.221825972875819 0.247982484940174 0.226136937550725
"123" -0.0811227075270391 -0.256188600389753 0.200645753708844 0.276919282177843 0.292867639843179 0.201977189717628 0.243881058397201 0.0677506050434991 0.204122689923262 0.127653943312819
"124" -0.607448330585974 -0.265431547324847 -0.206606202759812 -0.261473033259292 -0.308736534172085 -0.160164309725908 -0.24742514212531 -0.0583473943328204 -0.0476694096297683 -0.567717409778588
"125" -0.519164588700571 -0.468445712387001 -0.00972731055661336 -0.166368295599047 -0.114223125344717 -0.0356690982229052 -0.0531928974105467 0.115003921268481 -0.0644914598988447 0.209816117703257
"126" -1.20449751588794 -0.726514179724401 -0.239735431733049 -0.175537262319724 -0.326725974468515 -0.121451205873239 -0.335954322818856 -0.157819840234155 -0.436783604516415 -0.192217988715233
"127" -0.698392502430412 -0.464787683778007 0.131717928638574 0.166958643757382 0.0267467601400852 0.261689668231177 0.0301158754350169 0.255837406168456 0.00915234332678105 0.353488640615956
"128" -0.235650343708529 -0.456079821100919 -0.121844254030667 -0.0686893153758431 0.0127241518899029 -0.144293112695738 -0.0382847722636385 -0.21104300892374 -0.0291715222247148 0.0552010419595799
"129" 0.214343421770624 -0.185790597766369 0.393339717167179 0.42803768391537 0.585915590615493 0.372428743766227 0.59900564319051 0.356562039287823 0.593891421446329 0.325164801361646
"130" -0.0876504885772666 -0.233893079589918 0.196658215900003 -0.0868643457743108 0.141256476732442 -0.00227511389952508 0.185406073673219 0.155183311020496 0.377517117863617 0.994895404578813
"131" -0.0325768338817195 -0.556777945172257 -0.17715504389591 -0.226473201566693 -0.0393789016180317 -0.340651932601774 -0.0229823282484405 -0.351302523910501 -0.00241317775419581 -0.379244030783955
"132" -0.222777598722369 -0.185371528135354 0.199505248160445 0.0523092218285293 0.143416996272319 0.140347760346071 0.135532729287055 0.14548069712328 0.0267537529444168 0.0860861308496871
"133" -0.853589097409357 -0.397873455860578 -0.0499877954958591 -0.174398778238119 -0.233149555320936 0.0192972006290866 -0.20161308850639 0.0732538034075764 -0.0186758084270435 0.122497953674182
"134" 0.0148189472974472 -0.0673190671419793 0.145158254705868 0.334388662543952 0.287422193827636 0.230079817688212 0.274535300044823 0.224193153063279 0.259532332821535 0.225972021342903
"135" -0.750757293924183 -0.422952282573061 -0.258988917031587 -0.0686445419872691 -0.317930583581766 -0.0305174200122345 -0.305258510111909 0.0307792812214604 -0.311653063663726 0.0432976412904157
"136" -0.00462646312861651 -0.495061432650588 0.159046214620798 0.182276136141138 0.389636376791188 -0.0669394355172864 0.369309741621848 -0.141046953770902 0.358129181275571 -0.177066640371815
"137" -0.691176011472522 -0.373827762109028 -0.0404897316106317 0.183608874585977 -0.0620638363212754 0.253648959437916 -0.0938668200758161 0.140640228386221 -0.126045336095275 0.156050108050424
"138" -0.578769554289068 -0.676530260837477 -0.21693325326031 -0.251850490276203 -0.279492234699933 -0.197320737414008 -0.249572388842106 -0.151470298309075 -0.279667015829469 -0.372107979895575
"139" -1.11943760605146 -0.150933673656982 -0.541558274419765 -0.128310811722541 -0.676531673322397 -0.0121915360589799 -0.6906663872301 -0.0123146906693936 -0.663991652177016 0.0496210092776697
"140" -0.413730207777054 -0.26677879627463 0.101136369438967 -0.113561407866289 -0.00986017218074099 0.0541001413667024 0.00954230706863304 0.0744391981547908 0.0398180464729233 0.0737654212386861
"141" -0.47852978945312 -0.450931176779412 -0.100881192929322 -0.146279171424248 -0.114306806641532 -0.147071743813986 -0.11666264343465 -0.153106431170622 -0.205118744582355 -0.195006040089192
"142" -0.393925056780148 -0.23537528032192 -0.0319940051191593 0.174558872910397 -0.0129428182998658 0.175969003810714 -0.0988964182482274 0.0311289976984026 -0.184664208546333 -0.0937317913524151
"143" -0.148913379934225 -0.344663835124031 0.141557582011471 0.11499802593912 0.204008037733105 0.084572429217749 0.212713045692756 0.119453543216991 0.212874512892904 0.169301214293568
"144" -0.792803490522652 -0.491516691552785 -0.423968961099361 -0.163368416279773 -0.405991639350107 -0.174177043141911 -0.396515359396248 -0.143784340734462 -0.304921757861999 -0.214909161882129
"145" 0.00693515125821054 -0.485301600366019 0.468510048287787 0.286892269265113 0.562307798913965 0.212671108760869 0.544662124682229 0.113247956409295 0.436634324433823 -0.0159541437214117
"146" -0.898152759349976 -0.646712676531492 -0.344686443763192 -0.208259755025396 -0.43259262409058 -0.126870489854807 -0.504677561749086 -0.297969792991546 -0.591052568907479 -0.298497746133106
"147" -0.659807559225998 -0.467285384434461 0.0456069517010655 0.222537825465134 0.0866499495341585 0.176622609754339 0.0491979115079051 0.0688548572370349 0.0261296140418315 0.0722041305381465
"148" -0.481243280749321 -0.491977136251946 0.0232795602187418 -0.0256720175481052 -0.00229670843230894 0.00436761696075733 6.19552206429138e-05 0.014794399111954 0.0193898814824711 0.095327444873953
"149" -0.0876581689620771 -0.373672098169105 -0.174373672673334 -0.30073499789877 -0.153471104718472 -0.327624156894424 -0.151946622151227 -0.322429883795835 -0.196117528764586 -0.286042484808812
"150" -0.588272983313847 -0.475513003646121 -0.229451485432237 -0.00934667183252843 -0.19448966418729 -0.0502468829992418 -0.169094885053849 0.0607869192759506 -0.141356694157481 0.0459528315873969
"151" -0.3640743396338 -0.227774284312777 -0.0179935183902592 0.0545371992057583 0.00276692170270967 0.0191438082962988 0.0724820938755029 0.0990022003594055 0.449131557416979 0.190612752723853
"152" -0.251018252037706 -0.505720390102432 -0.154331512410486 -0.049817633335425 -0.00820867691830485 -0.160024439255458 0.00042177400353704 -0.0702004955943628 -0.026918005893451 -0.303852184493193
"153" -0.745875588814255 -0.586427431445303 -0.356571198867368 -0.29931763735282 -0.387997630654982 -0.267971393985154 -0.387203107469898 -0.271259727453392 -0.412058324830412 -0.240299202519161
"154" -0.459647554078371 -0.832720679019381 -0.22455299428551 -0.351874055255567 -0.0627158143138052 -0.534560123369145 -0.070071841960618 -0.552082493008745 -0.0330209140445977 -0.51389050530459
"155" -0.994204100473076 -0.623050849383435 -0.648102731943658 -0.480627375633443 -0.780575801113671 -0.367477583763588 -0.737793735919174 -0.312004633660396 -0.731188881040783 0.245059439898933
"156" -0.666786684555282 -0.343775372924505 -0.326650729562059 -0.0866261944314586 -0.39796052460942 -0.011310255982783 -0.40344846366608 -0.0323925203189657 -0.37170200545507 -0.103234383512507
"157" -0.486084043052645 -0.390696223325403 0.0347511821312856 0.250561594486689 0.0514360483031126 0.207729542947957 0.0680449146804677 0.261820191469617 0.14319910888438 0.279904020641749
"158" -0.0539226608149939 -0.312152991626272 0.115191558381247 0.00851454366911708 0.115866693277095 -0.00712753486035394 0.129838958606784 0.0205056956685682 0.0928765868343032 0.0871951959316438
"159" -0.228868100288299 -0.68121135208171 -0.194698891917936 -0.224487650433718 0.0189656951276521 -0.399708388890713 0.0641453293848729 -0.224360347579004 0.394122996578629 -0.184333396600775
"160" -0.424936225947527 -0.501777108463755 -0.242347151707574 -0.31410134955956 -0.342992862516204 -0.229994264433781 -0.31702330413897 -0.162163406169679 -0.272643617871939 -0.116075266208907
"161" -0.658901598674759 -0.516971228988957 -0.497509403797095 -0.332573559238854 -0.641182921900348 -0.217970755401356 -0.581673270502171 0.140384223153112 -0.604921183144632 0.21606413740526
"162" -0.303142423461793 -0.189046149979543 0.0315515236493328 0.148029263913905 0.0711508484614538 0.0920782612912022 0.0726464872280362 0.0773988669578317 0.0339828059557791 -0.0480016245527912
"163" -0.219681948270453 -0.304396409885426 -0.0621858305836393 0.0535174218756355 0.0425678703329947 -0.0622255164817447 0.0285663237787311 -0.0974318286311691 0.0344891410329308 0.0125131993769009
"164" -0.645960153161986 -0.469655669682216 -0.243022431319141 -0.0842065861844749 -0.20872732146317 -0.115762050500699 -0.222905668770491 -0.137583031767187 -0.254578817591069 -0.146244918412802
"165" -0.712742417615707 -0.31802715669305 0.106879744957324 0.323556282785716 0.0228091688126723 0.428313869656802 0.00843118835067856 0.396371399348387 0.0946511155189304 0.288138574907777
"166" -0.295486328094628 -0.391697384361888 0.390131329259954 0.363769105445488 0.420535421812682 0.320394763422593 0.469342199600348 0.504815124344275 0.569136413202064 0.405422517434519
"167" -0.510391779419943 -0.253553781557606 -0.336871684503499 -0.185905707873824 -0.371691668746078 -0.150110196360273 -0.314905904682459 0.0412254720799354 -0.198314537578054 -0.134301062848789
"168" -1.01787665543106 -0.629543267912291 -0.311665719200041 -0.508575970593518 -0.559390697252155 -0.27476648047905 -0.495314203381298 -0.18348249222754 -0.256997597640734 -0.229902900862076
"169" -0.514928215430273 -0.491037225800318 0.143458778569368 0.0503530009130096 0.136582863008275 0.0643451576775264 0.141291005591308 0.0732370633605548 0.158419879753534 -0.0105203204126207
"170" -0.962908505310596 -0.447372870854801 -0.170439775366821 -0.0748681276750284 -0.249307757523254 0.022234394273665 -0.238996895585192 0.0342339453108844 -0.141959049573663 0.0683092071119495
"171" 0.311261613979813 0.0205441058672333 0.262539557005756 0.325892193542608 0.456984634134179 0.136570352849479 0.469523874436541 0.150824641195446 0.403929625007628 0.15657080526889
"172" -0.21998204930661 -0.275537879762864 -0.154088019800058 -0.01666824324243 -0.138795680413041 -0.00484483537971944 -0.14355263885683 -0.0380336964589946 -0.251847119930163 -0.0399258202141986
"173" -0.342843698971757 -0.592879463219079 0.194401025145427 0.0979142512376695 0.293134289821093 0.0478842248559704 0.268383781908141 0.01162964539249 0.302567243420413 0.140366538928441
"174" -0.230933339491165 -0.477147028198854 0.237391799446845 -0.0487893483596691 0.292628543147027 -0.113905045352101 0.330055015617803 -0.00509895768247396 0.406123512995182 0.0290660337222346
"175" -0.778715154499188 -0.439356768714427 -0.396857276453318 -0.324343339538713 -0.542878839475673 -0.189419152065831 -0.545468603578633 -0.241831530339117 -0.53430428557038 -0.198199609077711
"176" -0.0966981422887071 -0.564623196971759 0.227252205927226 0.369699191528419 0.43610472671696 0.210685914638249 0.380661022645625 0.00919015828416997 0.23891009800633 0.0246666431270335
"177" -0.28808568122823 -0.380784365350436 0.289004176329681 0.2237837551748 0.331209232494133 0.189937567038004 0.319056382671051 0.226278846671096 0.293259150541319 -0.0110531480190999
"178" -0.300550132760545 -0.34932926613865 -0.190992404032832 -0.288661853414776 -0.224634348799906 -0.219769159562807 -0.212713735130292 -0.229893664077981 -0.281070478773649 -0.288745602980328
"179" -0.613366463990249 -0.428419091294544 0.162439278772528 0.0175103102811258 0.0674575220314778 0.0952644923841842 -0.00777995276807177 -0.0768327322924414 -0.159034874353253 -0.08177680446881
"180" -1.05219573955632 -0.258822639554246 -0.439621117846676 -0.212948176198439 -0.614960780289274 -0.0336560423037253 -0.572611589743407 0.052321688820372 -0.423065048007985 0.0201881888303982
"181" -0.327681362968036 -0.421360261744728 0.142467395121049 -0.150114831966135 0.132300265275825 -0.14469891778258 0.114311972470553 -0.166858376055992 0.0180375771309004 -0.211426268036574
"182" -1.08147568342454 -0.457940926062287 -0.500243063498599 -0.519790475489308 -0.707866319801528 -0.220146137735963 -0.722842256521287 -0.256773911871861 -0.664290689024176 -0.236716298118782
"183" -0.672396572954949 -0.607848477904179 0.342109448793617 0.286717069312609 0.286542546868265 0.315029887114936 0.0975826241070981 0.00366762632731902 -0.0603789825941269 0.129386884674644
"184" -0.058519188090909 -0.533134577073155 0.0854222073514313 0.0585447424742705 0.277042776064029 -0.0310537304348387 0.312096251630942 0.0596027511599196 0.290578184165003 -0.00438903084909788
"185" -0.408559862757477 -0.240038488109792 0.0699861349556938 0.200364445792056 0.0694338229053154 0.247288202797494 0.0330861959551984 0.169969785312713 -0.0113740594616712 0.110530345526324
"186" -0.036424944074966 -0.291221838289349 0.00326168387865368 -0.0602128678494012 0.054016107129085 -0.0867272682151024 0.103728642034897 0.0386419586148604 0.0272132329501195 -0.39752189222567
"187" -0.213424594277335 -0.212712125590143 0.205110143388334 0.114866868726969 0.195737248874517 0.115459400005877 0.188112819332632 0.102115839829341 0.206099585328108 0.0373166261339776
"188" -0.794279946887677 -0.550322366899474 -0.5906762047929 -0.487781636184867 -0.737967090775221 -0.387800373017869 -0.71002975559545 -0.288571660869434 -0.601028950988345 -0.452487110884249
"189" -1.11653823189135 -0.863724739865494 -0.622171214333802 -0.606745324459724 -0.654724893220124 -0.578964828058002 -0.625846225702642 -0.512585249054077 -0.555119934560597 -0.597329818144403
"190" -0.147601821050061 -0.03736473268124 0.107435860220084 0.310381397843884 0.0942860481049007 0.343916847823121 0.0773602767017309 0.363599655207605 -0.111815019501059 -0.146172631906132
"191" -0.277479794017026 -0.50816481741064 0.0458792804795243 0.0353307411177161 0.141052072255627 -0.0437143078657927 0.176122748387438 0.0487574001127829 0.331830186932364 0.0869042759333195
"192" -0.529828340547729 -0.141424096684763 -0.183020524580404 -0.0714975504888417 -0.220508836522295 -0.0414246872357762 -0.208094864492049 -0.0315929403434499 -0.158968090066025 0.0474928097597252
"193" -0.270963056357572 -0.538298879284833 -0.103092141102496 0.0292622265968108 0.0440673283862351 -0.0860441275664726 0.0353988335747411 -0.114809275597012 0.0172542884765675 -0.173360596757788
"194" -0.315789050996928 -0.438079304497443 0.148516686954132 0.0537355748338462 0.245953473718067 -0.0158261134865493 0.282135556858547 0.0894819978018732 0.413829958395071 0.077531261086121
"195" -0.826252181984397 -0.819710609713073 -0.478827391077243 -0.337455122796655 -0.487726302485343 -0.344439170991132 -0.478457952201802 -0.292987823183185 -0.526110278228229 -0.363938532531157
"196" 0.126694768122633 -0.283850066520608 0.673249334611491 0.367326054664811 0.736555938027523 0.285928982229675 0.701979714150063 0.2061508268561 0.661711737911897 0.0760682310624256
"197" -0.68523751010133 -0.631094169248707 -0.194756707678031 -0.429472853114015 -0.325150160922274 -0.275526015078161 -0.231553675404283 -0.0225567687977226 -0.000203371606899869 -0.127331217141694
"198" -0.46818140187542 -0.283085670861532 0.124050533595534 0.201146758490646 0.0835338424560624 0.156322032125995 0.0612569710063499 0.0685330041570769 0.0583560021871396 0.050741761418266
"199" -0.59697734580825 -0.567345322479214 -0.365054433549064 -0.398610670589284 -0.408831417449805 -0.373001734628008 -0.409636767222921 -0.348036000754498 -0.476567971639116 -0.0164062416794603
"200" -0.553972693925339 -0.265082449530829 0.0455932103449384 -0.0254294029676422 -0.0330266489835432 0.0414961780188207 -0.0728182867165189 -0.0573446306414812 -0.0703846811895191 0.0941912896436835
"201" -0.724177846486969 -0.495519787140651 -0.00392200897894548 -0.0521410181650664 -0.107054476331247 0.136540398709987 -0.1382569975512 0.0616349590014336 -0.155830126585058 0.152687832944998
"202" -0.417392702518647 -0.487811996095576 0.322746612856502 0.0820332354854856 0.307474934543985 0.03724381143378 0.304923179903131 0.0586008249171219 0.308865760949912 0.145879132575725
"203" -0.467548880750463 -0.616733269091319 -0.151264095607623 -0.121266696316512 -0.0268426813810392 -0.235237631072559 0.0126796216892574 -0.119690964071837 0.149152540732674 0.0425806973401768
"204" -0.228675263632234 -0.352806269938099 -0.204819155768393 -0.244920294696724 -0.320905180579771 -0.167586227519814 -0.340343476275537 -0.27164210543495 -0.467484715645417 -0.323498510583205
"205" -0.527427810860046 -0.137826570666298 0.0292300457381279 0.12348141217663 -0.0672718202288361 0.259229592718542 -0.0811189136166923 0.24238392995787 -0.0552314176078279 0.214418036748853
"206" -0.591494295539243 -0.572193032200515 -0.358975908509731 -0.304219058550851 -0.447271380831979 -0.17972012906502 -0.43871485079012 -0.150632788473912 -0.488045509765403 -0.266841217389185
"207" -0.419211937900044 -0.131988014901656 -0.0534266054911884 0.154849914695009 0.016310162501083 0.149722480426579 0.00557138159237472 0.0978496586620273 0.0220932933108341 0.0518802455987807
"208" 0.0395342344566092 -0.451052796535826 0.386736287127614 0.0832579370302757 0.43734395023284 0.0357111465905535 0.471787821588178 0.108767441438471 0.588702952939224 0.272457605032701
"209" -0.420303261171762 -0.560359904585197 -0.245086952537907 -0.207811102856624 -0.11065816041471 -0.260746555993137 -0.0330845738812807 -0.0237251869021865 0.307600994155098 0.01781196402202
"210" -0.606802930060437 -0.410309653973738 -0.099767980864115 -0.15621824476063 -0.258511809072306 -0.0324173691220284 -0.275530312269536 -0.0325793535823378 -0.315645718242862 -0.317608747144319
"211" -0.34103378056348 -0.505650757039409 -0.370530071254158 -0.115371161532756 -0.174486624535614 -0.266382465746151 -0.168980948287594 -0.246000186207096 -0.105544606246469 -0.0970971008410255
"212" -0.519498058924668 -0.396283145533474 -0.131141486367303 0.0924489158886371 -0.0878303155303371 0.0643004628564196 -0.0606730264416548 0.171784366875992 0.0332570833118236 -0.0653637718375694
"213" -0.563548073419565 -0.461358777029015 0.273769048871944 0.105435994058956 0.208032548184145 0.156512996679994 0.134417417348201 0.0147090564776739 0.0972646424430655 0.0873344654697577
"214" -0.305300546700743 -0.348906565624028 -0.0729941611924015 -0.0199409873379324 -0.0196714328229011 -0.0693711547421156 -0.0525964991873229 -0.0957055668455828 -0.0927579236099761 -0.00763348663975577
"215" -0.10539416325285 -0.490929194649108 -0.0390048778337399 -0.227962348309254 -0.0407235409312088 -0.199054993128093 -0.0341602811208869 -0.152518823926154 -0.109706275651624 -0.149127257621782
"216" -0.0916823284027167 -0.465280840033032 0.203289398609948 0.0616155975844078 0.352806125489249 -0.0669531432211226 0.217475328068869 -0.266375639571418 0.0939205411379131 -0.19278813325374
"217" -0.319273149460523 -0.530870289112522 0.0589220075130009 -0.163378685754408 0.0795125138099635 -0.137746917831511 0.0734436316183425 -0.156774175223672 0.0612014716929872 -0.198105725537188
"218" -0.519224288194398 -0.719168588750034 -0.222569350711585 -0.256276248772722 -0.168519255935846 -0.284473579067302 -0.145134269920441 -0.22891373105828 -0.13008108005695 -0.477539961222483
"219" -0.12561554293965 -0.308818596014061 0.172411740393229 0.0780213610183697 0.308303922274618 0.0310504366274952 0.258330729922307 -0.0554335985168264 0.234469581626068 -0.0019387531133535
"220" -0.431687699760316 0.0706336487513323 -0.00818518669637442 0.422240246614543 0.0478971066309177 0.330086822679814 0.0268909245130842 0.342638947658426 0.0109965484232388 0.459662287225045
"221" -0.493690744484401 -0.447567739623295 0.114328931616642 0.285751767491486 0.23043548391858 0.154899287372524 0.197724410302542 0.0492526137020027 0.117303116081783 0.0083478804532545
"222" -0.647923513542354 -0.283742832418355 -0.00493399422759058 0.202069408460056 -0.0113367392557222 0.205752051680143 0.00308334877450775 0.232880265248745 0.277007636932165 0.197642421577655
"223" -0.375344063648191 -0.418177151067944 -0.127865006678222 -0.205765754290714 -0.125904071763434 -0.207944586836217 -0.0987225380772625 -0.138669470534274 -0.0647155994490154 0.107408530589284
"224" -0.726428217518084 -0.33414893172584 0.0372335085821684 0.31825576895578 0.0931102881424373 0.359894773422144 0.0634129455147486 0.263153461821648 0.0821357999645201 0.27773099073491
"225" 0.282116431464847 -0.224625639971997 0.188804687582142 0.337246809385771 0.610143588525871 0.194507026960279 0.62447803335885 0.190796433391592 0.61441673318757 0.164101166675483
"226" 0.471314396029275 -0.108000286957192 0.899274158493088 0.654564561202668 0.964758972389471 0.640020467521152 0.87940232912166 0.364530277097473 0.791712883494736 0.330988682344333
"227" 0.140965748080856 -0.481334654721162 0.660981649719207 0.173904032971775 0.774213087787777 0.072833905975629 0.7568422718434 0.0468014275133258 0.852133923387427 0.248885851110741
"228" -0.380424565165089 -0.753021491034909 -0.125783109283266 -0.362645382293897 -0.117570372064369 -0.368877323185953 -0.118021451723364 -0.379162588561964 -0.227911546799814 -0.171451704465065
"229" -1.27254123695815 -0.447555662441999 -0.622514626302382 -0.214278078137788 -0.725202768222418 -0.00104227745590672 -0.688296382885299 0.0723486714033329 -0.691442465000649 0.0643708466738711
"230" -0.350474248225565 -0.281609812746285 0.0326664082062414 -0.121244604530767 -0.0555132207705953 -0.0603761954601537 -0.0646648169039962 -0.0930992366263686 -0.0795497907516738 -0.0852191065956032
"231" -0.523326894707451 -0.277404409419228 0.050365554396007 0.307525701389644 -0.00077932225395262 0.363691340387465 -0.0718699156350684 0.116932130980158 -0.14503938878868 0.389632229173213
"232" -0.715314770234727 -0.548057515067666 -0.0586641671782819 -0.240713105366776 -0.154677700344822 -0.0624185607649603 -0.142285749288642 -0.0325062523342581 -0.130210076955544 -0.111154747110179
"233" -0.611857856661424 -0.290566546572639 -0.706527587714571 -0.479834353217901 -0.718586728354142 -0.444133028528881 -0.694262365349221 -0.405534343173495 -0.794863768851891 -0.727035677896868
"234" -0.814106721926623 -0.468721230617558 -0.106860173652918 0.0132151257262735 -0.202542394590967 0.151318085594109 -0.11940596106799 0.447405552078452 0.112002167609447 0.405812911291159
"235" -0.318172485551823 -0.404539489977423 0.179645894792238 -0.0287435557158613 0.0968674837151227 0.0460034107954679 0.0668740398616173 -0.046336836625688 0.0629232320508538 -0.0279606973020355
"236" -0.376969899071075 -0.301163465797787 0.0523651580519726 -0.0782833809569375 0.00997019573759205 -0.0225534472844043 0.0273044464679863 0.00496997750288844 0.0438959321282671 -0.038704816510639
"237" 0.178696862400563 -0.253287770221262 0.422853752112344 0.338273326997797 0.495429420521723 0.259411184850197 0.50803602403813 0.272037515755997 0.516678679613362 0.194942231902136
"238" 0.038859113830991 -0.273502118863186 0.510921640810041 0.298750727003319 0.492335421030809 0.341449719236942 0.514024070213498 0.369601510544639 0.494407216778751 0.336234654661874
"239" -0.305414574124455 -0.496009439041942 0.0859737400685413 -0.290016176229104 -0.000520392192692986 -0.142832624681232 -0.0187045559248955 -0.193453667838051 0.0152765115839925 -0.321576248589757
"240" -0.104746244436326 -0.345962447069593 0.235465698220066 0.183697775901605 0.349445294365885 0.126198477254575 0.344490253958082 0.106972749188181 0.347461618713959 0.0574659341907835
"241" -0.811757229769051 -0.411379967765451 -0.0253779350197396 0.0251518626986595 -0.153888364440514 0.12332830889504 -0.202984095332359 0.0149184952677359 -0.208975099335409 0.00493175251580765
"242" -0.905891734215853 -0.40891668970945 -0.554555828886106 -0.178636448790658 -0.56388163783982 -0.111006709897979 -0.490744790751613 0.0828369574903957 -0.254626249139191 0.0814664743857483
"243" -0.619255388371564 -0.531577546810734 -0.109701356915239 -0.615426666802945 -0.367181564944755 -0.349366029783188 -0.372040040758323 -0.342591909685046 -0.389286971800339 -0.4747204660421
"244" -0.882174171811634 -0.393988887198697 -0.434442734987363 -0.554900038177283 -0.6937085501351 -0.260448558669728 -0.666425044007039 -0.197247090673242 -0.634353137330911 -0.102511093958754
"245" 0.115034495075235 -0.584949994671397 0.188007787693485 -0.073806754863429 0.414207013012736 -0.299181535085781 0.451029831421347 -0.200138415457864 0.494960430255844 -0.198505899536544
"246" -0.043938454842131 -0.298540533805218 0.140080784991487 0.303400039222872 0.353279935569961 0.148904747456413 0.300493379874858 -0.00585188729878022 0.191069604067306 0.199679996470196
"247" 0.0433469413434157 -0.39601249726044 0.0940220984576166 0.0886369644582112 0.317552833360566 -0.0325756804675349 0.346672576754549 0.070953058923306 0.491009150290736 0.0640630794796694
"248" 0.362150176818256 0.0167945653341866 0.59749732401041 0.443061348123345 0.738804392148422 0.276691511475644 0.718270784688565 0.245928330592217 0.681153322720514 0.270923849053382
"249" -0.694517401495603 -0.385326189308427 -0.236833174499601 -0.217286451089449 -0.312962590311421 -0.0992050946781291 -0.249293739082359 0.0443023299720626 -0.118248512388077 0.00330396135172856
"250" 0.0333759139415887 -0.257089195131652 0.191324273028811 0.147835711482161 0.270192080065316 0.0491080774721396 0.264808161713179 0.0309255396747638 0.240019357128262 0.0483412364579653
"251" -0.118027702472828 -0.08793433179006 -0.100199777469921 -0.0132955921028442 0.0276650501478699 0.0401688436241555 0.0259448355503569 0.014764273743244 0.0203819784795812 0.0251904852297709
"252" -0.598269568279262 -0.649831842521375 -0.021170924577463 -0.144927149269243 0.0497444969470771 -0.235152174786594 0.0318456724926173 -0.251474897809317 0.0599744131396711 -0.280128501100433
"253" 0.216435329315069 0.177106197255654 0.284243965190511 0.298122418122967 0.222123718730932 0.412872545886246 0.193211121857844 0.332136986298353 0.0624194400461058 0.345855695811242
"254" -0.271405554550268 -0.423600727517746 -0.0910408316735852 -0.0933519522406769 0.0239142385378379 -0.185741704461828 0.0645980792134884 -0.10442548302898 0.320490925727257 0.684015338152408
"255" 0.0207791616728094 0.0608362515349958 0.475954183406582 0.41764963481555 0.553296907494696 0.352875749277219 0.454948592229292 0.216856010382001 0.370162326993705 0.313900495249832
"256" -1.71409738808034 -0.851652180053645 -0.769853720704181 -0.604185046526378 -1.01802969239232 -0.381022232836866 -1.06428556429727 -0.509602651408719 -1.09217178028058 -0.365590214909375
"257" -0.327029426917748 -0.352715717005675 -0.45909345173783 -0.345576599888351 -0.416078012010451 -0.363627846112915 -0.369712175923787 -0.185500881850252 -0.437259819419287 -0.634784165313084
"258" 0.00526645231257858 -0.213407071752977 0.41624449780384 0.278558354310396 0.381061753646277 0.309933829096715 0.367670205956558 0.227390425753703 0.424920972482093 0.347546644787752
"259" -0.484820382153877 -0.336272660871751 -0.0370068645004582 0.0979672921670208 0.000579320093230027 0.0720750536735696 -0.0175859281342952 0.0340521524820233 -0.0206180476459684 0.071707358178085
"260" -0.672653583585173 -0.564960704379939 -0.27773581188061 -0.293464728933372 -0.319410745498659 -0.251585014155713 -0.277392459909447 -0.151444952005507 -0.186579005743506 -0.334530108154275
"261" -0.921388392501531 -0.420486781455961 -0.420149903513933 -0.394656661347919 -0.609332525770234 -0.26671349274037 -0.648751760252097 -0.339931891660018 -0.691753583008628 -0.0655226007389588
"262" -0.978112128368158 -0.563811605613264 -0.353045071442179 0.0505048774141549 -0.306820061060323 -0.0574169321230878 -0.312511249049316 -0.0865096539787614 -0.227367240529199 -0.11256827100427
"263" -0.547545298266064 -0.504331686450889 -0.096430264456808 -0.022382404659417 -0.124871318146931 0.0273963788413595 -0.134070361380134 0.000298801638362526 -0.176284307826225 -0.0607878604435225
"264" -0.15703125963101 -0.413162276642241 0.383004303331621 0.309413865569806 0.401387408260966 0.272989666816341 0.444352727627827 0.427260032299909 0.602642837993013 0.403496741206496
"265" 0.107612890012146 -0.423458000127563 0.141878783170765 0.0196591833303651 0.355174470216637 -0.0847172727331347 0.326296797645683 -0.160040788745713 0.311293240466496 -0.233264221207626
"266" -0.194111012085151 -0.428379156870399 -0.107093143709781 -0.137744944717968 -0.109569916623644 -0.133914873802188 -0.100278121718453 -0.12686423058844 -0.101549783079826 -0.186237583159199
"267" -0.590208672254391 -0.329284773165959 -0.0526125816800076 -0.00722076607991105 -0.134460615353369 0.100988655482556 -0.0769159844106621 0.229520017347543 0.0930615070598174 0.166529783391394
"268" -0.493082967627437 -0.245256842840117 0.2256252769208 0.17665181283964 0.193226962685549 0.20339292097647 0.215847572032262 0.25326991161388 0.363280106003002 0.19979461772738
"269" -0.0177393926900583 -0.233555411766997 0.387498684180049 0.401580413845244 0.473815491906427 0.300768264872205 0.431229286337546 0.150275169946857 0.334305550225638 0.188842074538955
"270" -0.275953435728448 -0.540362231368502 -0.0330884838329394 -0.193052010660851 0.0490134662899958 -0.265502127137384 0.0799425317775363 -0.188085855442858 0.128145575907427 -0.191960532388859
"271" -0.08707190943678 -0.41778332566437 0.287355612320791 0.0184034927014491 0.329465271047491 -0.0141369747740873 0.371144816779759 0.109576463718622 0.522304011974117 0.354190980799148
"272" -0.274991096306227 -0.367984363498943 -0.111731077336602 -0.260613248361802 -0.166364772847479 -0.198591754348431 -0.141520802798477 -0.155848766646903 -0.177086904101451 -0.273381099923269
"273" -0.17196672316794 -0.277495259194962 0.189911902521387 0.110580874926552 0.172610675253999 0.145500879097231 0.190988718714676 0.210638386062812 0.176596910020998 0.160773333144557
"274" -0.458914564553472 -0.609141846004019 -0.281917168999413 -0.314919659504437 -0.270838006600692 -0.314065386789966 -0.26847755312294 -0.314946733008566 -0.286557993688903 -0.348667500193172
"275" -0.705754586656817 -0.535326137963382 -0.124710452960904 -0.0735947544335599 -0.131741392829612 -0.0501116060031102 -0.141030531997625 -0.0742445005954998 -0.0819208800826723 -0.088318245063875
"276" -0.346591305388472 -0.19631308967679 -0.0103939052921423 -0.1683445572155 -0.155717925434562 0.0145779227016747 -0.135749009820963 0.143205269363106 -0.123345839314822 0.134291088668063
"277" 0.112687115262235 -0.235082757779518 0.750118839637032 0.256239351396615 0.76218148680027 0.251768378793897 0.741174255687819 0.211941907655877 0.714288104806561 0.178551390449673
"278" -0.550279502369404 -0.51630463720422 -0.414354736091915 -0.312801346836338 -0.401043072190683 -0.331755005887572 -0.326624055646991 0.000561657736215198 -0.341566478358974 -0.212997182316442
"279" -0.502800664268561 -0.199324334420766 -0.338535798718282 -0.134582312779231 -0.396039971818488 -0.0983704379197407 -0.36792199991365 -0.0187891985088447 -0.326315300019246 -0.0383575380071156
"280" -0.806053641316738 -0.513214066330997 -0.326432051972218 -0.170900880532122 -0.275178201005809 -0.19332568687598 -0.295895687120685 -0.240949000450554 -0.00485651732691067 0.56322831759735
"281" -0.406500678185831 -0.216030421764195 0.0246384538125663 0.332947323745657 0.102882533440368 0.282250995428869 0.0330391523162032 0.207202508646704 -0.0398684964009194 0.28693610005286
"282" -0.518588355258484 -0.386159777103379 -0.450721571461094 -0.311425521961408 -0.468486196967944 -0.304257181697851 -0.48301383319157 -0.342884945595947 -0.56320691574654 -0.401988490619133
"283" -0.52097373097184 -0.541336774780954 -0.433899787860861 -0.452203883729259 -0.558689541304273 -0.381713195145643 -0.551213564050044 -0.36023726673538 -0.686859409508651 -0.627857433147304
"284" -0.718904234584287 -0.592839198714986 -0.0613003444407039 -0.162451417160351 -0.233410450713739 0.0339847202559966 -0.287644757530999 -0.12746602974845 -0.355043653523085 -0.0722830380699766
"285" -0.8180083763238 -0.77807566845844 -0.217185230099766 -0.295039903438908 -0.200302793527733 -0.331999750392442 -0.209598394320915 -0.288194336876385 -0.196352376874979 -0.132221853849183
"286" -0.00481459182172201 -0.404284864462442 0.230929889528284 0.395686594463706 0.440971796706735 0.275448175368849 0.390857123587569 0.0878552935826693 0.372658249612449 0.169493300217455
"287" -0.328255748183855 -0.543979973173015 -0.106768243479561 -0.182064050928768 -0.0611281250205991 -0.193779326727002 -0.0707886871960903 -0.221191669344436 -0.137823001642503 -0.376101579499404
"288" -0.367698303432725 -0.635609499097391 0.139030295946916 -0.0952136764923306 0.128568942510656 -0.0483295619500122 0.105711287503827 -0.131976467512361 0.0606075352011985 -0.183221376359593
"289" -0.551412801621196 -0.346360106925199 -0.11952236548537 0.0287159198573438 -0.114183381574388 0.0396733785340929 -0.138219908846481 -0.0198561740477738 -0.173091699281219 -0.0445058518492817
"290" -0.421699463713269 -0.586280397143186 0.240951187978112 0.0176539918276882 0.299568713074476 -0.0682697823905786 0.270395445489182 -0.104707886568794 0.329720634234019 -0.197034449487462
"291" -0.376034230755586 -0.453830928441779 0.124962187643881 0.310686210430915 0.319021860351195 0.140102606279898 0.300103970422581 0.112621065874753 0.253972230378462 0.133818405051111
"292" -0.64679274111977 -0.544941375701828 -0.37056692522095 -0.331892623625502 -0.402740648141343 -0.348228915301699 -0.41770559922167 -0.385831868933834 -0.444940445800754 -0.407537164774814
"293" 0.0630964102032744 -0.0163935593910032 0.385117461404572 0.277739591623939 0.434845944305709 0.208374110949705 0.410779676991341 0.102544106764819 0.459928131849763 0.27056515249979
"294" -0.453847980551533 -0.663388388815843 -0.150213159835399 -0.270896662456873 -0.255938806368006 -0.140969577835841 -0.285972147428643 -0.252269329878566 -0.337542117977721 -0.342761297979905
"295" -0.351873088695233 -0.676459763907605 -0.311695883564535 -0.29858752186828 -0.169625286022315 -0.410732408133139 -0.129056402186929 -0.215673728657477 -0.248909999080959 -0.285979639081537
"296" -0.154682637624471 -0.156621981008146 0.0184303648912645 0.397768711854568 0.106220804809272 0.326843828182011 0.0976484224786046 0.288493194013283 0.0968864448252125 0.369326914158043
"297" -0.8319404524031 -0.548396918278668 0.244684025888781 -0.0802095723421543 0.0291444516547357 0.187039135802199 -0.0111051256901657 0.101261557283098 -0.0862253685520395 0.0524508385678029
"298" -0.385283349383929 -0.285461910510174 -0.0145520498654802 0.0248713745201183 -0.148348042194658 0.119816088066182 -0.187307805193722 0.0282116139404256 -0.290253259900398 -0.0795694589407495
"299" -0.529052867022394 -0.437916885215339 0.0613889114837225 -0.0942578555841732 -0.0338674651664875 -0.00523044330461404 -0.0403030724804661 -0.0047618745173302 -0.0255495466593599 -0.00296875750995404
"300" -0.221279864929903 -0.60099096674726 0.0778006650237822 -0.175838370356758 0.0809249941553879 -0.197686945547377 0.0737739075200738 -0.226309523816381 -0.00466252593544798 -0.162076627460715
"301" -0.210578371797187 -0.244594676534313 0.262027493195463 0.345000243711873 0.379923829790733 0.356215132544015 0.369127276937148 0.334516171221001 0.27748728753408 0.231333639130744
"302" -0.201947735203917 -0.440713294862633 0.225951480893483 0.117156899836258 0.347729238490299 0.0425507933971113 0.301537589959063 -0.0296510279344947 0.272041162646888 -0.0244112972796437
"303" -0.601953321995555 -0.337757769720763 0.0200096031170397 -0.0362699900109185 -0.123179173461121 0.076306155068562 -0.139047093400705 0.0304236338789231 -0.147883955537807 -0.00355262222944149
"304" -0.149716564152339 -0.233632476798844 0.184805214379367 -0.0167501769332584 0.0440179763966229 0.0822352231160804 0.0128433685247403 0.0132956235537736 0.0276047895350231 -0.000175818562846263
"305" -0.366838312717421 -0.564592259264207 -0.00667541862225759 0.119415916790134 0.132588231007014 0.0254969070743329 0.118926025031441 -0.00671522828086597 0.129721162141785 -0.00786103088803015
"306" -0.0440720025482804 -0.0874396861338621 0.585838647543499 0.568268189040562 0.630422627704148 0.506332606673084 0.561063266832487 0.373173624605598 0.51111426442128 0.371050832395452
"307" -0.559754903327046 -0.150533393321264 0.0742252236650511 0.404191309398044 0.131953973422789 0.381401730248603 0.0618075061797969 0.267531621098023 0.166200281329059 0.503998988882144
"308" -0.595419889715804 -0.243158329626488 0.147156768104968 0.0996959192486358 0.0188201291156865 0.205288974058648 -0.0843724134560761 0.0331368251364543 -0.199786698853878 0.0622318381171987
"309" -0.35830757659586 -0.352466405030756 -0.108085981338037 -0.19386153116077 -0.130797217858156 -0.174743830084983 -0.0928736841505963 -0.0693145741613059 -0.109334733350402 -1.52529549903727
"310" -0.741642419265805 -0.630216769717313 -0.0955327306369144 0.0139455389061984 -0.0556514183448013 -0.00624342641071923 -0.0449763560331046 0.0409386361874927 -0.0439884281576766 0.0800576356141826
"311" -0.165265328705369 -0.390098198392521 0.252486098400836 -0.00443419595750163 0.299433419437438 -0.062476006237769 0.379055445255361 0.182890940706532 0.610092776514344 -0.222175715037586
"312" -0.245038271329151 -0.188251937983529 0.0120959812769165 0.174508535220782 0.0669413835382936 0.111156931996116 0.0961715682394506 0.149579309464292 0.551911602999305 0.637661371731222
"313" -0.121411723680959 -0.578471836847653 0.0268513946802868 -0.0544873222106912 0.178928491000352 -0.157864753633122 0.185100109674988 -0.162224029917938 0.224219232138093 -0.101389140301319
"314" -0.395329665391248 -0.437511220592688 -0.189315654231179 -0.128046316075073 -0.246049677073604 -0.0735771343656598 -0.257920476720123 -0.146443693158126 -0.27467800577198 -0.0153759923136145
"315" -0.17616787637615 -0.367421678777286 0.317522631352495 0.259037835367522 0.435256680570078 0.131364532036256 0.400165206398148 0.0230390847834046 0.379364179827141 0.101960715766421
"316" -0.228535534434445 -0.344229301907536 0.148123343775409 0.276665311293766 0.258884392217374 0.180863581906548 0.171423656158248 0.00941923439122144 0.0602455276407645 0.039892479152453
"317" -0.893840257244792 -0.536649194750608 -0.171499909205215 -0.0934257942089629 -0.24540521565722 -0.0117688928286467 -0.282794567841675 -0.0906087496866224 -0.320768235910479 -0.0467927518514756
"318" 0.101629768648999 -0.00690692996169608 0.40311962699865 0.35726358327201 0.437171179208636 0.299216336298437 0.416975486567072 0.245973496961395 0.42016383891841 0.350537475584612
"319" -0.274173791123001 -0.601207901186149 0.0893501206766676 0.0111155226846673 0.263205870942692 -0.12810477123383 0.267474520607067 -0.115269444960046 0.259859721011922 -0.113026480043656
"320" -0.845815507532544 -0.237881630150295 0.147669979746064 0.32424253574372 0.152212155057965 0.313509622892634 0.0810927704638352 0.162245422183812 -0.102598564055908 0.0773378073165493
"321" -0.606798380340385 -0.414157856979933 -0.278587093102923 -0.228728066959717 -0.293238708375692 -0.160113918009135 -0.276677109727849 -0.123975745505225 -0.240132574758901 -0.0138874564858687
"322" -0.546493144197636 -0.565838801554641 -0.0710137150576223 0.0145071764906871 -0.0125142637684381 -0.0512838413353396 -0.0218489270966494 -0.0869170695318671 -0.0134417206427786 -0.111334306810658
"323" -0.096905453315392 -0.308991038072328 0.0704480802537427 -0.00237450771108784 0.143768576562509 -0.0387938929146871 0.17656519910829 0.0479844172895142 0.228940775824691 -0.0395659966785464
"324" -0.824419021079111 -0.212703035021761 -0.215722658080532 0.13060930324465 -0.342512061746968 0.241149688840273 -0.363926553282664 0.179393574613955 -0.400886201792792 0.0942978518034975
"325" -0.00988781965709158 -0.458203513762707 0.144423976749221 -0.0672050425460897 0.27649187591873 -0.15416447167237 0.282701444219417 -0.134087123469279 0.271180190414402 -0.111211742685681
"326" -0.573070296091967 -0.383364822508054 -0.261760494962126 -0.147097227481097 -0.26632792926671 -0.122198749397596 -0.220131293959827 0.00693720794646655 -0.0939986102220925 0.196163306136581
"327" -0.427516219868034 -0.325821282913424 -0.131007458410495 -0.127867895103112 -0.1578416544197 -0.0993349794256562 -0.133179154602469 -0.0318808290819741 -0.0149329825440914 0.165373747022569
"328" -0.55931381886 -0.443966854497998 -0.120107761833744 -0.0817915875434437 -0.252246784868479 0.0372196117231584 -0.274161944459035 -0.0473105565918652 -0.259503639510634 -0.0459619323227956
"329" -0.792405690904597 -0.298656008457071 -0.144960769607473 -0.125999900085444 -0.343507305621224 0.0685185034077243 -0.346373534829909 0.0384321426341297 -0.395762716997932 0.0988502568581256
"330" -0.503571344469756 -0.266458745156561 0.011167142225911 0.00109419841617961 -0.000583853868244449 0.0157288301319885 0.00770716515213072 0.0390225209543961 -0.0512475049238475 0.115244337131554
"331" -0.768417171894044 -0.666508886423112 -0.214296714780628 -0.174156261158248 -0.198349552921575 -0.215106676119734 -0.250208057289946 -0.306843911684503 -0.263409820744635 -0.245879895138249
"332" -0.371937339164754 -0.494270972955415 -0.134916638031319 -0.359053820943276 -0.203676708340405 -0.279504797266221 -0.197023505579358 -0.275681818125822 -0.19696479942296 -0.250228497600325
"333" -0.400459721728945 -0.355113080946985 0.0294504442284614 0.112726776845953 0.128519315811863 0.0897648672345729 0.111313106983086 0.0329024260582739 0.110251526192743 0.0345683869230276
"334" 0.161693988935903 -0.257239994082281 0.370814819045684 0.0142159227817072 0.384616756073743 0.0167305143323295 0.397317269068364 0.061544794028858 0.288584447534704 -0.00345832596188745
"335" -0.32098906519184 -0.108125042868398 0.0234576340721411 0.205786762576731 0.0889897205529758 0.169037913704048 0.0591521174004041 0.119700880499039 0.0294492968985139 0.143612679424988
"336" -0.465450981241472 -0.582330310727529 -0.152259779546615 -0.0680536415256414 -0.119643092615175 -0.109238243623095 -0.147554069493942 -0.18275802471794 -0.211972702129272 -0.262011132781301
"337" -0.352902650090938 -0.354727432987599 0.36277638156492 0.521314590829388 0.407625900319444 0.44138889793727 0.301874961501699 0.241985256854493 0.208596345275684 0.319886391355583
"338" -0.929279977830986 -0.547366641964023 -0.267421336300172 -0.24908342605671 -0.427121220544166 -0.048383489756232 -0.435856085640677 -0.0579831767459667 -0.45662415597737 -0.0741949609243806
"339" -0.577495137256576 -0.621322284525382 -0.290393248051716 -0.222404245515939 -0.234924706571604 -0.268530874963919 -0.231926784256794 -0.257811750712413 -0.247067877134278 -0.434818901772422
"340" -0.818137254409182 -0.495760801854506 -0.367319943638256 -0.0944831639616716 -0.32500155414854 -0.113036519617233 -0.289046104522088 -0.0621849953601695 -0.137497287319116 0.0656764748062853
"341" -0.255584056141059 -0.455435670342298 0.12091447292353 -0.0134463718707472 0.114733645548246 0.02843729814703 0.155165379570329 0.131190193668474 0.202937912423202 0.127841472472001
"342" -0.91951550177899 -0.44650517710825 -0.114941132583108 -0.0682997010248173 -0.329150777756872 0.162989742802399 -0.378767912415446 0.0581912104765102 -0.466022525342316 0.0896792042286569
"343" -0.584523576190136 0.00456126887056885 -0.0674997981764654 -0.082771138613235 -0.256117013386983 0.105940358796207 -0.296608454566185 0.0197716509071633 -0.288795450865599 0.093202084109267
"344" -0.711067963984189 -0.570599648987258 -0.0199740469952834 0.148501121711565 -0.0123452614403034 0.172352688792125 -0.0469852962350946 0.0742106539282126 -0.0771203288446985 0.115786070203387
"345" 0.19564705906103 -0.336684844913112 0.221673437997416 0.118380971442767 0.344654593248249 -0.0216039085081268 0.351917296790122 -0.0154804564106495 0.347869676353279 -0.0175063548908193
"346" -0.731037998328603 -0.6042747789933 -0.0965303870362448 -0.129596094374921 -0.209419741514949 -0.033859823065547 -0.173638931133544 0.115273788530363 -0.128355425889075 0.244400773842663
"347" -1.04423731147554 -0.716619433835614 -0.384748706662877 -0.0424025615692096 -0.335652171405398 -0.0786478637362849 -0.382298968139932 -0.201493185756067 -0.464182102012473 -0.209282174321704
"348" -0.613638305822256 -0.38752759802627 -0.140366104043668 -0.196341476247648 -0.2420362031672 -0.097873793660369 -0.197465150947134 -0.0096872913759279 -0.0557094088237866 -0.055717732799825
"349" -0.563094563139259 -0.239871388335601 -0.0850123325788321 -0.23882752225175 -0.287195223468555 0.0405267706008423 -0.302790539811932 -0.0424872384292788 -0.281570370179732 0.0252761337010177
"350" -0.285150059154325 -0.239558440049561 0.162458692171935 0.186889738644287 0.184563987669601 0.191556487483807 0.224504592574824 0.312064159362029 0.35049409786352 0.307213619280324
"351" -0.269071602806602 -0.548098612751103 0.0115572234869692 -0.0837729091731506 0.109422416721525 -0.168663200606548 0.161893398076498 -0.0903818861499463 0.0614670599787652 -0.179606616220342
"352" -0.845383120412119 -0.42660858312503 -0.154858666375527 0.194606874380775 -0.133792863858742 0.19935653369353 -0.152257247085681 0.144583717427668 -0.218392259952908 0.141103195970506
"353" -0.173800167961723 -0.269314689295529 -0.0412451687927113 0.121458862204014 0.0802836537575367 0.0501875599115065 0.0418092348822951 -0.0446164835498333 0.00148217385115965 -0.142757762315167
"354" 0.0375501649160387 -0.482904352521483 0.186829577895593 -0.0936965889385506 0.359940403540893 -0.204834601499248 0.395170134699161 -0.114857354918568 0.420123477890516 -0.166594365506438
"355" -0.322960863246131 -0.205917919569292 0.219683864320215 0.314773398660767 0.194283243957355 0.340817830827506 0.168804691199621 0.270581352431268 0.106848259252223 0.205680625284442
"356" -0.338128546293356 -0.413208303324809 0.00650410636394072 -0.0139019597892317 0.0671450050008205 -0.0679320015184883 0.135569136636995 0.21037664683771 0.420568247259591 -0.0592980731348805
"357" -0.88978890237559 -0.749896589801979 -0.346850776454608 -0.346209085136657 -0.398413929184964 -0.350020127884984 -0.386144048853298 -0.313544818498464 -0.345502928525415 -0.323395429672282
"358" -0.035130060913796 -0.443176540736338 0.318717085151998 0.0774292278267245 0.427720652375637 0.00879657594229411 0.423551219320353 -0.00328275487828419 0.446284325610937 -0.0658709153676631
"359" -0.676881376761424 -0.41808120165147 0.307595124571157 0.18125713100353 0.131151933394597 0.359866773158641 0.0200571297727978 0.211863487916761 -0.123011753473709 0.523717125753284
"360" -0.41566601622835 -0.29613575700772 -0.0438573166058537 -0.139406408646803 -0.146818621138123 -0.0353828347306387 -0.127461040038715 0.00885919356100485 -0.103286123700396 0.0449128780154203
"361" -0.303753608407967 -0.556782682691197 0.220170399251697 -0.0683135474867018 0.254604948109175 -0.0831169567952606 0.231082076788677 -0.108934088566176 0.333093487897312 1.43825712882076
"362" -0.417067683283268 -0.273915814715453 -0.108251932308856 0.00810816384635681 -0.115123890618897 0.0250410665904851 -0.161618127696953 -0.033690928989557 -0.17808914112364 0.00802234697794192
"363" -0.740015953989597 -0.655673016080625 -0.169213055755664 0.00882429252865731 -0.128439908825011 -0.0451824136233442 -0.149899661100994 -0.110323222200221 -0.181361650326845 -0.107862286350247
"364" -0.250914822400604 -0.407350877698359 -0.0637997327410638 0.0776352806048239 0.00474996514252641 -0.0170995149768716 0.00697225835495024 -0.004135072133135 0.0236579357805282 -0.0243782019492295
"365" -0.595664706595519 -0.490750615587055 -0.351775624124352 -0.427386464184185 -0.451257034833151 -0.3100649238382 -0.411451494844708 -0.204212635784617 -0.425867383778406 -0.293808022110338
"366" -0.493141211774848 -0.0227364913904087 -0.227545563329623 -0.239303231142481 -0.355976918530871 -0.0657448219014025 -0.359447141088535 -0.109263259674318 -0.192643948806421 0.169886419548383
"367" -0.457998786766113 -0.484906468183632 -0.0340634261774548 0.148096888359674 0.140211738538582 0.0496655407877627 0.14705420376753 0.106840275814037 0.248679685084664 -0.0016684666184829
"368" -1.09467047795289 -0.891503714442359 -0.554496292746084 -0.505596750711489 -0.632741020105809 -0.455493309602288 -0.645094862820785 -0.482696200769715 -0.590119957046187 -0.452790952371804
"369" -0.584589515695997 -0.202620270288406 -0.068928466476294 -0.0431346431507588 -0.14534515789227 0.0253453592848822 -0.117221116752655 0.109301128959467 -0.00679205112850627 0.0881752028909944
"370" -0.977893008686631 -0.671267262158839 -0.427435484002811 -0.282731060541507 -0.489673880417137 -0.226251040630792 -0.452349187733531 -0.0802206644505095 -0.299548978886392 -0.102198534413698
"371" -0.833619907035816 -0.541172003213259 0.111233327819074 -0.189902449174674 -0.13976990520377 0.0887799042711663 -0.17270818807054 -0.0338032813870013 -0.198097433323908 -0.0247919418309082
"372" 0.134516715389555 -0.444649171199909 0.770770240430844 0.657516789511438 0.890253872553787 0.597189594033512 0.811004180776185 0.323815351345858 0.711622079157938 0.378589139618568
"373" -0.506689517364981 -0.287052108023111 -0.0619754417764763 -0.313119186798306 -0.337173418760847 -0.0772315389095618 -0.342879759824141 -0.0345868646323228 -0.452677060239001 -0.131328596707194
"374" -0.00212286399315003 -0.201355028973108 0.000861484710611387 0.112250627596185 0.139057850028243 0.113536167284243 0.15163861263396 0.107837206654009 0.133482593107786 -0.0355000491293015
"375" -0.660640186869141 -0.447641157532538 0.0468335049355044 -0.135722800105216 -0.0819931758661893 0.004760516539015 -0.118956910651069 -0.0831321592577436 -0.181499320513949 -0.0798874336529616
"376" -0.623278759862702 -0.614167546040354 -0.132704361238994 -0.217350315714384 -0.158595401282254 -0.194600240995862 -0.173260485386687 -0.230241303201925 -0.142194295861127 -0.213122114529566
"377" 0.223659427463706 -0.42487654057039 0.394948048898403 0.152954014244683 0.560884106357692 -0.0324235851715058 0.520764462564668 -0.134830504308273 0.528583909337118 -0.105494787661389
"378" -0.454596429765516 -0.456701302423251 -0.0200855061316465 0.134233579758402 0.0779834169629293 0.0696524076200335 0.0557957408655222 0.0291500920067985 0.108212192500892 0.153470404471476
"379" -0.666328803216842 -0.434385025093562 -0.638302749511475 -0.378161245050722 -0.617422417463741 -0.335990850683925 -0.611717842439733 -0.329080183281456 -0.629974067921302 -0.464942501634508
"380" -0.785335029748412 -0.538290923022661 -0.21854125163167 -0.309571336877537 -0.323647610999583 -0.195803267838479 -0.217139715789609 0.0871030623213742 0.0647737900455841 0.118858923984379
"381" -0.875644107598559 -0.624690576137719 -0.34575298603953 -0.294477053516084 -0.274452204316628 -0.347666827581738 -0.279860283826258 -0.337869882250743 -0.258622677133659 -0.229828302882751
"382" -0.665073814417976 -0.548345874466763 -0.419107494505744 -0.0238280213909829 -0.314856028982851 -0.0775564539997095 -0.297149521852466 -0.0227760779732084 -0.270860153009988 0.0238297744122745
"383" 0.226935096551702 -0.0334781576124152 0.33693207750276 0.469017833447818 0.521433908606111 0.298225443449486 0.541959174359582 0.398702063315455 0.531243810055056 0.374802336934866
"384" -0.348310657270045 -0.40970379751976 -0.00342907060421735 -0.144580054684175 -0.0869059926058534 -0.118093415159383 -0.0946901550615462 -0.178446988107424 -0.101883924293161 -0.176240615928948
"385" -0.638910886983933 -0.544287289802799 -0.25362941156096 -0.30426179277894 -0.2474032029206 -0.28290090351773 -0.22011194681514 -0.197292215141099 -0.106617892183031 -0.176255683948703
"386" 0.230632369605509 -0.30486005478093 0.346819126944191 0.256797121680073 0.54375695668755 0.119659228532304 0.524766208432507 0.0677983906916731 0.474825106562288 -0.0240767363954983
"387" -0.568491092326581 -0.540303614800166 -0.274316675852951 -0.0113466163264311 -0.21291149679815 -0.0840592362978656 -0.23494304743503 -0.118600641907918 -0.289754983924534 -0.129570302225914
"388" -0.365014846631544 -0.258399995730456 -0.0378639994735644 0.0237015535364957 -0.0238429385639421 0.00545029551776528 0.000729273275939395 0.0535190660264769 0.039418974441184 0.0364901917586039
"389" -0.872351989921614 -0.587932626723465 -0.0841779929424913 -0.0370407948928139 -0.255251006240228 0.14334088257473 -0.361650108538508 -0.088677810090549 -0.46175136258928 -0.109716794526486
"390" -0.439700674134327 -0.375893814895281 -0.225581668899016 -0.149243007168478 -0.22849292175725 -0.155887226045308 -0.221771321487561 -0.128873288155518 -0.216264605624055 -0.122772573155439
"391" -0.762640643980192 -0.669499454024436 -0.425881046448718 -0.276691623021495 -0.451030992043544 -0.328882354669381 -0.404136290436383 -0.159790357029982 -0.292207355383796 -0.130957503213379
"392" -0.86181707036388 -0.653965764571128 -0.0347279054172759 -0.127736563321066 -0.159570756999876 -0.0291232488594185 -0.248084914334576 -0.167540924545186 -0.41600207247133 -0.14109056679131
"393" -0.522418770906148 -0.193898244172673 -0.195522007392289 -0.165057816454033 -0.343465176784702 -0.0514542158392835 -0.258422416737524 0.182439577639155 -0.088538133807545 0.178265961969668
"394" 0.164681683069797 -0.43822439844478 0.30609523933055 0.0427611142866882 0.57395370642482 -0.11160107240328 0.574407458320978 -0.100201876524227 0.652159582543554 0.00116259756110938
"395" -0.773328255694654 -0.44770827075831 -0.185839414777526 -0.155469076679926 -0.293671714906914 -0.0644990883677491 -0.276805413285048 -0.0770905669492146 -0.239532392606269 -0.165804435529702
"396" 0.00484653276845609 -0.448514744766881 0.0746614139131901 0.125482536281383 0.335865723959182 -0.0563194197875373 0.335060927651802 -0.0872160659771385 0.316764753128804 -0.0161013199505392
"397" 0.281300592734383 -0.263810909511678 0.431589215569488 0.308500263495617 0.647416441293094 0.156374833809965 0.646103919708934 0.140523771409961 0.705263864215479 0.13918737136493
"398" -0.477758688813329 -0.432166055322444 -0.0923788373166153 -0.312083210902363 -0.0469365835567788 -0.291797934779453 -0.000664191971470127 -0.20387727707732 0.211585689104111 -0.00519874205110839
"399" 0.261734104327295 -0.164929215694511 0.253044452807221 0.570140084507205 0.483260607980132 0.359079160658486 0.496526735039299 0.348085699526515 0.530862567026861 0.379723193563635
"400" -0.44436473702688 -0.234664424709618 0.00841226199165014 0.227380330236899 -0.096052176001408 0.30561257493814 -0.146224191708611 0.250111097137793 -0.297411065623845 0.711402102163952
"401" -0.432189870730683 -0.392306464434587 -0.161202178045314 -0.00204376921253318 -0.211127783353649 0.0526282600426696 -0.212779815793699 0.0857611877561424 -0.24179939369431 0.0137030202841301
"402" -1.00365421101435 -0.577892343646009 -0.527569915704333 -0.443024256509191 -0.654361976127253 -0.315776410131281 -0.626570658040626 -0.262174006353028 -0.529395487056483 -0.199335250284512
"403" -0.378832909819665 -0.402848294921146 0.0268088611042377 -0.108898883711325 -0.0541583504140671 -0.0371754930143982 -0.0534627027385804 -0.0334143835084476 -0.0660408911579364 -0.0252438031654573
"404" -0.585355967161151 -0.639213231479647 -0.00466901723206391 -0.151749850991219 -0.119671283450909 -0.0676362558853604 -0.0904583826019262 0.0127276387067015 0.0150038075394802 0.129090209520278
"405" -0.19874782492354 -0.311844776960013 -0.179147380119797 -0.325286577036175 -0.242980481198174 -0.296740102866073 -0.232233108631883 -0.282047264018023 -0.347826598714759 -0.347511331494197
"406" -0.37930689799646 -0.465804171034067 0.0359248139034819 0.0685605342607389 0.0731989289837928 0.0193680227880245 0.0173094150796749 -0.0619787980692763 -0.0522073773326449 -0.0775380801335658
"407" -0.643433602006438 -0.644426484596791 -0.41315271760185 -0.255235309395507 -0.359302115996781 -0.270469835533751 -0.352047400448338 -0.25278817258644 -0.358253736237678 -0.254017162457025
"408" -0.213064868800912 -0.623014303632635 0.172331391661776 -0.110672101985574 0.280288104897582 -0.223564927557239 0.329910889033895 -0.0717528158163873 0.501411277461373 -0.201576229487781
"409" 0.523597259978765 -0.0694719600208656 0.857362491663158 0.583522819109491 0.870920368975658 0.578321775419234 0.844411369721823 0.419447018011594 0.824151947726266 0.51877667695284
"410" -0.414047746971275 -0.547779414423174 0.270784752422788 -0.0403250204091345 0.155612425332624 0.00965818349275292 0.189816033491033 0.0886713877305848 0.160587699022788 0.0784591613975708
"411" -0.0347745068363259 -0.336258254654674 0.294947950244853 0.00868687688767156 0.366073863185152 -0.0300343185114984 0.435586870313324 0.188364270866396 0.660669676698494 0.0829803897244162
"412" -0.509743624255693 -0.49992788524284 0.084097122960526 -0.0173138976158519 0.0236126678711266 0.0194725877005386 0.0373681154985272 0.0576556561941602 0.0818576500850149 0.185594322752721
"413" -0.899313882636823 -0.575062965659253 -0.194891800353304 -0.00559568156652733 -0.30661839765999 0.0943745332775533 -0.342895879374331 -0.0136255546515704 -0.355368402264141 -0.176528985544198
"414" 0.222676190243969 -0.21482028724374 0.272791193584363 0.214126546596293 0.465842012752502 0.0891392219576715 0.471297116790892 0.0764932339435663 0.480921612975199 0.0595528676590507
"415" -0.564194598002348 -0.414888774271036 -0.0410084624424007 0.0178927250590173 -0.0974641913109137 0.0836573130769986 -0.0939986369836586 0.0887580948227385 -0.0357199636112337 0.0831313704258207
"416" -0.877231859688191 -0.314202181061065 -0.152163453902659 0.00949634650316826 -0.16909100938045 0.058218820710713 -0.156884432435015 0.114151297069457 -0.12508369925178 0.213741502393417
"417" 0.0291241136711506 -0.543044951212995 0.0308960197342191 0.105464620670206 0.390225598594639 -0.0448461187677092 0.357467654760559 -0.00261162882604315 0.137439077654884 0.851839404074938
"418" -0.692030131469819 -0.540797136626857 -0.419522583567113 -0.356589562674866 -0.44989518147567 -0.323681366962626 -0.417408005143686 -0.102785463922386 -0.287646961736086 -0.0931930738992688
"419" -0.802046566415374 -0.483318681538144 -0.371149969922078 -0.260344010554574 -0.474177816510548 -0.113503479440432 -0.515949919832205 -0.220537917819136 -0.624565664455099 -0.288247816224599
"420" -0.910039707997629 -0.501704302285561 -0.398002646293034 -0.349730688090778 -0.548474291759477 -0.208271029979915 -0.535077958752466 -0.192346723176582 -0.461333148207584 -0.252259612797716
"421" -0.19795894484291 -0.313989759771281 0.0559449165646256 -0.0378297012832998 0.0545210782405564 -0.0500277388009734 0.0231960177095146 -0.146833032557374 -0.00979197207898571 -0.0819479723592813
"422" -0.597372461700455 -0.332862754271118 -0.163339476626428 -0.0922595055111293 -0.18748135565363 -0.0758190042526971 -0.160242457828306 -0.00434793911155472 -0.0797863670738167 -0.113982027754226
"423" -0.180458565762606 -0.425167239495878 -0.0631748920219596 0.0815786328016104 0.124725818946331 -0.083509954419767 0.127967591658325 -0.125283238090485 0.108844230195038 -0.399340439470897
"424" -1.18382236233255 -0.535660624035887 -0.450580542199038 -0.278978749278844 -0.73479481458464 -0.000863685833403788 -0.753942744029213 -0.0531086134295467 -0.785643393823233 0.0568255381138223
"425" -0.179631737436806 -0.503075429517907 0.0349462146007022 -0.0972766054375149 0.256281462900375 -0.254403965436338 0.305747022649504 -0.172832578352407 0.552929030859459 0.147223299062803
"426" -0.773126010689571 -0.54698015977359 -0.341776081973906 -0.308869802638933 -0.383648924152188 -0.271516629351811 -0.355120700939022 -0.193431227634353 -0.247321955301728 0.0620692092333349
"427" -0.534533836265256 -0.248891726541482 0.211276283567908 0.214207669688284 0.157945605526679 0.270071578785323 0.139160401556587 0.205007585645787 0.120016619448258 0.303869062432207
"428" -0.507165433572208 -0.324261791365294 0.124555636157134 0.0212919043286262 0.0172922537493308 0.186909226504125 -0.0501198620797947 0.041242629982881 -0.17253450240412 -0.0505020625860961
"429" -0.556262850305064 -0.368926673499233 -0.0800897660450894 0.0777833908834446 -0.147234661871269 0.119964090242709 -0.140963543728081 0.132019529125238 -0.160256472699762 0.111731197477936
"430" -0.112035295510112 -0.350799649320821 0.268367721346902 0.293434026357152 0.394658944973836 0.147170983696317 0.356890505472016 0.0615157996601854 0.299884309507167 0.0345135567479947
"431" 0.0540430253810198 -0.0453058387772684 0.299864606449615 0.163646972312421 0.260048250614112 0.226885111170285 0.217651758685037 0.152071374773266 0.00103900494499202 -0.0149191306635715
"432" -0.633410216298516 -0.881111560933764 -0.19032950547642 -0.181735022034615 -0.160597225900723 -0.212361934071584 -0.206715517509579 -0.339047663930044 -0.344027289977344 -0.407611370010535
"433" -0.170837530982418 -0.254938250725636 0.0465311413150682 0.186326130092268 0.0723690287401785 0.125240471725093 0.0678975776600803 0.110218945971949 0.0809520294592655 0.185308901407841
"434" -0.25600964287243 -0.316215814083464 0.264336672458185 0.172708331377306 0.269392992727606 0.162447501438503 0.281204983308191 0.172546275966045 0.251330025574851 0.152207728411587
"435" -0.943157284213122 -0.518991827419012 -0.403874648701376 -0.238129239645335 -0.50837259262472 -0.110819613806915 -0.431335168893698 0.117249983643512 -0.193696069441784 0.326584339379173
"436" -0.0509632898157 -0.370255184659586 0.395139722569516 0.247897971249467 0.378521643661705 0.252079105153578 0.339732526706678 0.136921896398479 0.226586838294308 0.249349862868343
"437" -0.606060560069186 -0.559010676264916 -0.0292613633569423 -0.397633049642128 -0.191635283861038 -0.215674797729371 -0.125956673957904 -0.00243082829731177 0.0153619958668903 0.0342957145764101
"438" -0.473707570412296 -0.403851828267226 -0.150138314831897 0.21243791714086 -0.0410719964418387 0.145896939991026 0.0170090069661989 0.263449838825943 0.211348306367731 0.377155605639512
"439" -0.389546058399882 -0.24001564302029 0.223791250553786 -0.0105704199717933 0.126452980618709 0.187763389365046 0.167432972911201 0.272635568825012 0.391023157414303 0.300791994580405
"440" -0.475213575001487 -0.404954122503301 -0.131685642518457 -0.22273955894617 -0.0681316878344529 -0.30722511653177 0.0221769539967891 -0.0543205299746365 0.345896336283512 0.13110625506469
"441" -0.480776510489393 -0.555285685698274 -0.0624656881776463 -0.124972097689678 -0.0251159049467763 -0.156388728255202 -0.00159529732702927 -0.0887009531917627 0.0970740418187718 -0.0304115257243074
"442" -0.0990168514663626 -0.421079694269378 0.149490814087717 0.152420663258478 0.189138403893063 0.102805709572803 0.121179188970062 -0.0217409843111139 -0.0871561730201872 -0.0018064782577908
"443" 0.0821207168466348 -0.396181463573877 0.115093844684512 0.115513033165216 0.262229343188142 -0.00450989343434201 0.228569330227443 -0.0717611357128969 0.13056116348296 -0.102497687775535
"444" 0.563069933685369 -0.167797294274447 0.470543997551708 0.530355611014246 0.871812884365121 0.343044629420851 0.898887220468008 0.434060409486309 0.874468474867232 0.500871319522995
"445" -0.962519325405314 -0.503245756481243 -0.087053615911821 0.0448130324635763 -0.0812597789976272 0.0462486248818148 -0.14783846920819 -0.115918113748652 -0.148934596784438 0.127630944126128
"446" -0.461326465647745 -0.445118732244265 -0.235000685067473 -0.221558271873061 -0.188690129673975 -0.245105361854807 -0.216967040681438 -0.307304088214806 -0.29786321545656 -0.441898454741198
"447" -0.89000873226831 -0.56837733034622 -0.584203276087485 -0.439433878484526 -0.650360297023625 -0.378115325714368 -0.670240096148005 -0.429825830075492 -0.650069267663215 -0.346789466197188
"448" -0.547743604351107 -0.701202743094249 -0.616004556926773 -0.366994451659242 -0.490577427845591 -0.457997545277175 -0.436832173540911 -0.154108859737028 -0.361886348435509 -0.0107128179856304
"449" -0.373126505103347 -0.623618307123971 -0.075061328636878 -0.103675959723425 0.0149803176851424 -0.129018457782024 -0.0244713428515925 -0.231969050167734 -0.0438186625526432 -0.266006897127086
"450" 0.0173232397759669 -0.281392588893002 0.181589214344995 0.171890269786431 0.202545969480595 0.15165901022374 0.202306058624321 0.117855323111327 0.181891931338821 0.0775366934270589
"451" -0.846079373028662 -0.335169754308513 -0.559819234561983 -0.258235360289591 -0.684204503659025 -0.116072391691707 -0.667209525779108 -0.0636874118749775 -0.641384372608684 0.0174129158731082
"452" -0.939132492988919 -0.481881295824375 -0.282201293717129 0.0813472886109222 -0.382261019422574 0.224445830982043 -0.425600355824394 0.0893207488074884 -0.53338203980215 0.0640014235084359
"453" 0.0369720336289122 -0.201349124120016 0.0278541956383836 0.00176142896524226 0.0872841428769391 -0.0582319453927328 0.107751548599148 0.0210038743227368 0.0983786304014277 0.11154039088385
"454" 0.164796829300291 -0.403206543109587 0.549464286483978 0.30793819322527 0.604609125342379 0.286094127603415 0.5303744370688 0.0900630598732414 0.392171016904222 0.0836513744356659
"455" -0.449241308363497 -0.404454147634556 -0.23772961191675 -0.145226110361412 -0.256613617276113 -0.134056497888948 -0.228571863561809 -0.0282645070590793 -0.246650482560184 -0.0314645959914552
"456" -0.55896186564637 -0.47318235468373 -0.0930219005163361 -0.15654128273263 -0.190312247064759 -0.075600942482169 -0.137453802339103 0.0612519523195005 -0.109511345064975 0.103772295525349
"457" -1.0174391713675 -0.471889027312476 -0.52762338711161 -0.394092015628664 -0.696864690020856 -0.212874686617156 -0.716817544048215 -0.130155487571797 -0.771381247621146 0.113975055160721
"458" -0.545751743740258 -0.432148667001021 -0.318005528160588 -0.294473913905239 -0.41500837300036 -0.18801272684622 -0.418720010518811 -0.197657201414374 -0.333075814715081 -0.143755509358333
"459" -0.789425517990939 -0.406128078014041 -0.311114996489756 0.0234139891104374 -0.349103942573552 0.0551385669495396 -0.327233426820481 0.129959151997539 -0.369811826521253 -0.00454731836241276
"460" -0.732516479335207 -0.486323854484935 -0.227226565757538 -0.136262121684871 -0.259522057282878 -0.114635732597731 -0.224328226931967 -0.0389824795925179 -0.145638586766324 -0.0255547426875234
"461" 0.249521151700058 -0.454414634638597 0.158080237790645 -0.066525993790411 0.177013373899692 -0.152240693341416 0.180263465244337 -0.176902028881988 0.114233651320984 -0.523823518839748
"462" -0.181177386998588 -0.207994877075091 0.0329019387565429 0.0441094153438541 0.0808397894820529 -0.0103014065354587 0.123476685180876 0.130135707944686 0.0205429029783558 0.0972861084777066
"463" -0.26736069004047 -0.407312869330694 0.125237623403493 0.0695141694699473 0.153468855936858 0.0867060626972932 0.127364067804114 -0.0236927021546015 0.0996835857904376 0.0153000652157429
"464" -0.209283113223022 -0.0994540729946759 0.406404555208333 0.268851322370917 0.401601151415478 0.278585043312022 0.400288539660151 0.265562654627207 0.458627567076401 0.369632149301769
"465" -0.92499315546703 -0.718687640607776 -0.236315247939128 -0.0930044026121528 -0.238163240349392 -0.0745471875234645 -0.243800878883165 -0.102924679910701 -0.265326367886105 -0.0802237560684823
"466" 0.108346639510634 -0.489373990417505 0.375933069813834 0.0296264663446142 0.445928997732829 -0.035977874317568 0.423527343147104 -0.10729999742768 0.393324429049131 -0.0949812719570653
"467" -0.207524724714957 -0.201098307583056 0.254877633598661 0.208988968220042 0.273706502382045 0.189644864975509 0.257330180722093 0.181290004948738 0.137160911664252 -0.112711301089567
"468" -0.232546761090283 -0.150244478781767 0.245459225579363 0.137561370156341 0.230326316974776 0.1949541432287 0.211632930922763 0.164392024316774 0.208697062806641 0.203208977071825
"469" -0.596892772634844 -0.375644081113471 -0.0665627898904512 0.205997191175657 -0.0969523867723366 0.207541915381572 -0.104754819920772 0.17215569063912 -0.0634222851786836 0.202740734182037
"470" -0.339916567956445 -0.170817136205641 0.447276066642318 0.210959782663696 0.348299093164972 0.258606852478023 0.198783323878008 0.0469766191000501 0.0235446659613964 0.0441225452405759
"471" -0.0782660008976214 -0.605536767106903 0.0495596802467468 -0.133393498915081 0.228887512557275 -0.347635699983805 0.286975699277731 -0.0885804395990772 0.496785758021662 -0.0699207777147165
"472" -0.565202704126902 -0.37151660950598 -0.0668351640931755 -0.122474072325004 -0.156786516178463 0.00210840299791077 -0.157651138288442 -0.00537270435802668 -0.226705507246747 -0.0883817349337653
"473" -0.520816113745025 -0.392836110325824 -0.144818691003019 -0.140300452958029 -0.219913524690046 -0.0704742993580382 -0.203146217571693 -0.0330555063647483 -0.210540731815483 -0.0595712530702336
"474" -0.583993617730071 -0.520099216846667 0.338682567123641 0.27429136769495 0.33292198644163 0.314233992972693 0.258175545353697 0.215111751660114 0.350970926777833 0.367144565847676
"475" 0.13508573307059 -0.479948426978521 0.444588323651798 0.224379038590876 0.59255502462621 0.0656589589529966 0.60935943551763 0.107806498198455 0.511985224109149 -0.144815553149593
"476" -0.687954303729981 -0.369198891586225 0.0773327564510039 0.131139399392051 -0.0249035006216104 0.22204560197159 -0.0348961272957366 0.178841013911165 -0.0347738665020752 0.126012192816078
"477" -0.0367956429293715 -0.531483591931096 0.205014671578426 0.0472635461598733 0.329819325103369 -0.0939396371108897 0.348437489769137 -0.0324968830163267 0.389803349572467 -0.0307305803212576
"478" -0.0889470619303672 -0.185238231037756 0.289843670309999 0.188202349954935 0.249370056991196 0.193282551959219 0.216500775817973 0.0969033888234523 0.130161751370012 0.181081946870784
"479" -0.324397317055497 -0.161958395565927 -0.300756234425472 -0.172360920355184 -0.329871913996913 -0.166200634407834 -0.32517432272838 -0.149206371518347 -0.332045205648353 -0.225706437493858
"480" -0.591117396780599 -0.649047692217514 0.0971273749734309 0.250562613117682 0.221874595758311 0.128483851586081 0.16456395348463 -0.0235783171194721 0.134672467172035 0.105488533136558
"481" -0.960018918442143 -0.617193241997403 -0.716902476611575 -0.368197172174783 -0.780151436519694 -0.358818946725903 -0.75745246425098 -0.269173438557096 -0.763844599293023 0.384984927463772
"482" 0.14017756010649 -0.303465692623474 0.463417654280562 0.297454724896882 0.506409808315079 0.247823019333312 0.493934250173577 0.176634300969492 0.449070189324901 0.136125844406847
"483" 0.289769812930353 0.13842981356083 0.64444206120017 0.396348707256389 0.603791424922664 0.439788147137926 0.602910201540122 0.437519062870109 0.585493621517796 0.272137337146199
"484" -0.00955446296364735 -0.13419878653396 0.380580908828544 0.337131203849614 0.410738204321447 0.30929119085645 0.405365309508045 0.273441488938289 0.391826881546432 0.139801652373267
"485" 0.522750488319781 -0.183948094974832 0.28653666108598 0.20958499249844 0.593929435570807 0.079440649926667 0.616171715755491 0.0858481987310575 0.654688833380508 0.0316407023959647
"486" 0.0977894923165168 -0.191022369670056 0.256630779474389 0.441761060539463 0.465527498722784 0.239101124997603 0.515345609281445 0.362360536600596 0.645143636647853 0.388762645330369
"487" -0.468074505700739 -0.380946648687088 -0.274822107418111 -0.0593120044620255 -0.0848290815277349 0.00315983840474958 -0.108276539068394 -0.0696781131437786 -0.134877412967922 -0.157394644114962
"488" -0.282469274778565 -0.595067800151484 -0.177284490163807 -0.222148034484799 -0.0517595017477513 -0.300772992232575 -0.0495061252904013 -0.242200870955476 -0.0276061610513383 -0.322947490125974
"489" -0.368447915202359 -0.431637536921697 0.216772561734993 0.122491263330647 0.252307312427843 0.100635797904908 0.285005068042211 0.167278731375232 0.301278619967965 0.157884266309202
"490" -0.603967318937597 -0.551496836855176 0.271056908065861 0.149688869048855 0.201749386659598 0.2523943107772 0.137297572771608 0.0748865079325153 0.0253805301835585 0.10338370298648
"491" -0.616839057827914 -0.544870390286402 -0.0564989428119639 -0.0124527762494161 -0.0542123914722147 -0.00299781915367517 -0.0552677959346433 0.0143937622794986 -0.174170461104547 -0.0460142792044126
"492" -0.798492863981653 -0.403622459914062 -0.389509006240667 -0.236822056405609 -0.500115726436943 -0.115622048234608 -0.391395218243958 0.334582664177108 0.1051826394498 0.233558098762145
"493" -0.181654742590772 -0.183603109549291 0.388815056469101 0.372743339856923 0.350669279126629 0.43212305056929 0.287225929790066 0.329513640249256 0.239245834842006 0.540762566532722
"494" 0.0910118997887997 -0.0987187618940131 0.273989348410763 0.189928291543535 0.292410748134259 0.134393911969 0.285996282781196 0.126070312898009 0.217666927920476 0.193011753803374
"495" -0.261804752013754 -0.375826912608685 -0.229789051521387 -0.0608444032442735 -0.15051930009887 -0.136979639117726 -0.144320862844666 -0.0962690692739081 -0.140504180260616 -0.0893476861014607
"496" -0.556948051665537 -0.392072711025814 0.0135013109437767 0.0146087412500488 -0.00680437155629744 0.0268884959902498 -0.030937066639027 -0.0227577103386685 -0.0364446203927392 0.091510368826153
"497" -0.264176626405106 -0.308758298468127 0.291517326653665 0.331858742718919 0.336363195622252 0.288493843310772 0.275532028285897 0.142138293475551 0.202954809031696 0.11882363054994
"498" -0.678692829195518 -0.690272586561592 -0.109410957523373 -0.13499982803544 -0.13897499462619 -0.093676885698684 -0.107302152777583 -0.00357719186980155 -0.00992662505274862 0.0392536966017946
"499" -0.00401849903195027 -0.325107724755047 0.331877318152657 0.173297294577797 0.428194515856651 0.0856479178651771 0.48007790677181 0.238319247715443 0.670697411879649 0.267757576264149
"500" -0.530583191826346 -0.34003305471153 -0.0674584973132229 -0.131982439656046 -0.189228796257811 -0.0303192022428878 -0.170876882367287 0.0289708052985282 -0.151139498932124 0.196822980875103
"501" -0.045484848790085 -0.453083273897948 0.142483167799348 0.1216528363356 0.353003492015311 -0.0798319172121385 0.358512966081003 -0.0663511558311404 0.373637682148809 -0.106918672870257
"502" -0.639369575977197 -0.287167761687653 -0.308920680904472 -0.201241172419982 -0.382916774290935 -0.10766071858304 -0.398472279340338 -0.111652794755091 -0.433427703224285 -0.0118261070651232
"503" -0.421809878572296 -0.478076503036831 0.201186924715614 0.416711817043352 0.277820537814138 0.292502817336551 0.212675059370224 0.118456560375812 0.0943478545560426 0.0661716046654068
"504" 0.0290250937297787 -0.436636077900692 -0.0590314670749364 -0.147856457125223 0.0867486829796753 -0.2696489676442 0.10815712929751 -0.194651848002988 0.125243258073665 -0.402793002051711
"505" -0.585358785681291 -0.492725160730922 -0.00208452296415177 -0.148078372305568 -0.131021713020476 -0.0115573372550008 -0.140391421287322 -0.0159725315161977 -0.169937011698518 -0.0535688357544386
"506" -0.0732368546484222 -0.468098416286384 0.164730793415489 0.0641713217325207 0.306252258378918 -0.00910988490122374 0.26410508787223 -0.126190827043355 0.292531161338803 -0.187710042801207
"507" -0.448110165012157 -0.503249869143445 -0.00577967186827754 -0.0691341676553495 0.0676181757795652 -0.166105246947177 0.129932050850254 -0.0179012143941986 0.424475937534137 -0.236890325192324
"508" -0.791018425156796 -0.721021453423109 -0.152658086357228 0.072228949831659 -0.0284822696272996 -0.0417579641580362 -0.0401495392003474 -0.093908072407045 -0.0646614313556572 -0.141737841245862
"509" 0.343216002212169 0.054167980222595 0.859205732320383 0.748578787932484 0.977840444526748 0.615904946373088 1.00209680415611 0.703124853746685 1.14767452377436 0.725514485939536
"510" -0.814694533675708 -0.411016580913378 -0.0293630886463507 0.0239274414653112 -0.163598673410014 0.123531739166424 -0.143870764590385 0.155932454071069 -0.0503674636313279 0.092952449987127
"511" -0.585799575150744 -0.305748891323528 0.209114772567818 0.24062799870709 0.202741214693799 0.256678544025472 0.202184787015876 0.236112955785126 0.280390145689728 0.352300876052315
"512" -0.684911299577343 -0.670670418554317 -0.140073139458969 -0.100912090799693 -0.0913323789890404 -0.124487432922063 -0.0981124348538357 -0.146143037834621 -0.0789399296605584 -0.112032195029934
"513" -0.355203959003931 -0.421607332492473 -0.160259928388211 0.0426429410600846 0.0523552728940388 -0.142327555404376 0.0398665256542759 -0.137228550834069 0.314985659076171 -0.0739478197135493
"514" -0.20256503701539 -0.0582697519258694 0.266997668023677 0.232100422566869 0.20537705484823 0.306160913770788 0.239187940111332 0.39247291449382 0.229369754181242 0.378413109242876
"515" -0.756742207901068 -0.391769765393568 -0.387289883656303 0.0357131532401379 -0.372685003094673 0.00401348232477307 -0.357150836678174 0.0261250168232919 -0.279058240673543 -0.0414622190147981
"516" -0.416511109688457 -0.524063647859193 -0.119312641250538 -0.0311025192832927 -0.0573355196166648 -0.0880343792760629 -0.0901304566577432 -0.189729911735241 -0.0732969406143658 -0.211796899864337
"517" 0.0354357809456143 -0.300952336415796 0.443273704522437 0.0742344591635793 0.471274593006027 0.0929955493737655 0.453067082540834 0.0203772479269092 0.472244868248109 -0.0416515513159536
"518" -0.783992972413921 -0.70166647168428 -0.40693339337141 -0.296558818171274 -0.3945920628784 -0.254100747695548 -0.435003669293444 -0.39194879484632 -0.457794986436854 -0.411493958534014
"519" -0.235925339375636 -0.153788885247095 0.0544438612925258 -0.0369422005206048 0.0508319317520472 -0.0358571717104825 0.0797451543845116 -0.0482437176612922 0.123541656463358 -0.0146356875162742
"520" -0.638850539276203 -0.396965339222128 -0.0677194916622277 0.0785724078204858 -0.0659018545522177 0.0697373646000888 -0.0548363888737388 0.0899964403436184 0.0221486215887358 0.097994385344716
"521" 0.464218405836803 -0.316171292344106 0.00412791605315057 -0.272015811227349 0.0900810628175293 -0.341574498155367 0.0834619821777449 -0.334697709177605 0.0275826529626826 -0.348402661230592
"522" -0.543780954842167 -0.600023034306699 0.220898368313654 0.135238897881864 0.208591554374181 0.126647610808197 0.151030610722732 0.0405963846445084 0.0702483122847396 0.0542808363744063
"523" -0.764970653099214 -0.714366525229886 -0.540087110363322 -0.518016048115711 -0.566641815545879 -0.464699166519633 -0.553173608898075 -0.433462696535448 -0.550179339278131 -0.411164163155471
"524" -0.933212173664653 -0.681781335399354 -0.624461760558856 -0.432866558509161 -0.621423213544081 -0.375742784617689 -0.604345896729383 -0.383214149257881 -0.591362164731959 -0.0639209944056547
"525" -0.0685969717682091 -0.119822311149496 0.20103042053524 -0.0664819987528894 0.118751102670814 -0.0335692330353569 0.139259837325353 0.0018449649301373 0.183433380616711 0.162382808334761
"526" -0.594556699694205 -0.280922069654836 -0.1190942114423 0.077715635243339 -0.137338045625337 0.142502365102817 -0.0943392190681063 0.234687389662147 0.0128015239082924 0.229897368525906
"527" -0.668604529042049 -0.553730374876903 0.0447258290039868 -0.00985749623703841 0.074724033335206 0.00235231209482223 0.0372935205666971 -0.0622315299942304 0.0525642380767333 -0.0298276657319454
"528" -0.425646089207228 -0.505197731512022 -0.156702010501071 -0.107603220430395 -0.0888215067880976 -0.123640337056904 -0.0807976080187429 -0.117883005199172 -0.106044990771423 -0.188842005205944
"529" -0.89216315702001 -0.508958525329729 -0.327941717885718 -0.336875842142387 -0.45684521960662 -0.250632444221264 -0.43652330542408 -0.255187450336928 -0.524610058581699 -0.53116460652524
"530" 0.0365285955755251 -0.380733849991696 0.370859731200563 0.438931097902255 0.381461121950575 0.433867316787811 0.315240724384028 0.124641066639934 0.274432915625736 0.123863531909185
"531" -0.310557755209005 -0.422488059387668 0.134404829446302 -0.136179237754866 0.0802165941493828 -0.0793016121088894 0.111257048777933 -0.00735764513338338 0.185176447381282 -0.0495891290445978
"532" -0.236230246672213 -0.23653240259502 0.324013782077608 0.0280698560322139 0.297271512702532 0.0971921250344838 0.261355222233565 0.0616413753227861 0.218054452250398 -0.186240608524076
"533" -0.42797089102444 -0.531796812672102 0.248532516660381 0.0143708622560521 0.271829114072237 -0.0126403901670238 0.230560713775933 -0.0929770707147967 0.151641671974113 -0.123635046641011
"534" -0.309544397135411 -0.363276168382225 -0.113876771179982 -0.134135724362085 -0.154806029979726 -0.0477759074847949 -0.138033406368983 0.00209489760752353 -0.160802471850834 0.132775741832065
"535" -0.861239481932336 -0.486806716902002 -0.258104737192066 -0.0482356152233908 -0.360454547393908 0.0673362237794203 -0.40255562858771 -0.0834535092079631 -0.445816327966574 -0.123920351525923
"536" -0.153807166091379 -0.185143339290192 0.24869286017452 0.253944573152112 0.240657636355075 0.260653416254406 0.184405659893869 0.15136494850816 0.096677571219044 0.0595834518860436
"537" -0.042468500045965 -0.376002030717208 0.194366239015181 0.37500134451699 0.445515394494818 0.0933663396865773 0.431344945988686 0.0480843483067683 0.519966769866924 0.0279116738740917
"538" 0.468512818553913 -0.210381905813791 0.532277001657498 0.433389224021478 0.688832643661655 0.30023712183479 0.694796435497413 0.194998120743523 0.669674387267856 0.190749224939895
"539" -0.487721666810408 -0.548867915644795 -0.280188271787646 -0.478964953906469 -0.3346598124152 -0.441198365500954 -0.324520533218367 -0.433134989161977 -0.268404628981473 -0.429025516623634
"540" -0.717359852694522 -0.597802655634548 -0.200518003159168 -0.352190683318634 -0.327454509592768 -0.23435741097785 -0.299633594023965 -0.128694437112731 -0.0895177398307298 -0.811633173049045
"541" -0.287230955406655 -0.336757479965069 0.358021845243022 0.154570875203401 0.242950118055002 0.199329910164151 0.222800792686403 0.15531449710373 0.200460070670264 0.211403310382236
"542" -0.648497019092508 -0.405968859990845 -0.12489651310284 -0.0532468538924642 -0.237263927960764 0.0519336685800252 -0.233491803594775 0.053530638677276 -0.282862757825184 -0.0365692938327398
"543" -0.588272084715459 -0.262883223015875 -0.0189295202161221 0.0941862499724483 -0.0922720424763656 0.157689459695822 -0.0558749878932026 0.25743290003661 0.0486941163758903 0.264873190008195
"544" -0.56496753527108 -0.364349638452989 0.00562247128072178 -0.0113925779631302 -0.1291116831275 0.190194467679193 -0.0984549681438482 0.27315258975603 -0.0917410782337229 0.211408604096515
"545" 0.483696955049371 -0.0699768058618774 0.546345435167178 0.124813327103262 0.661560232677932 0.0820470252983302 0.700654708683679 0.180304643001646 0.764105629209012 0.364906514383033
"546" -0.504645985667272 -0.42156768864692 -0.0347713529135669 -0.124113893458361 -0.103194275920962 -0.0888770999785659 -0.134651463547223 -0.167040524860739 -0.171404637670518 -0.0965528799516122
"547" 0.216428826387782 -0.300324752997806 0.599369216268057 0.508498827188476 0.748898718349668 0.418040231285183 0.695580893747176 0.253168171351826 0.636745678175439 0.222995021438823
"548" -0.0982362217061163 -0.28122867461987 -0.194454579340465 -0.0734877722130652 -0.121841787754485 -0.119585890920019 -0.0898867622305847 0.00998456834753256 -0.238035578916744 -0.100149624122395
"549" -0.461173866868861 -0.507630953167413 -0.144940733409752 -0.210887080653618 -0.0637891841572901 -0.308574175469742 -0.068335052815916 -0.268994228696331 -0.00189799963731276 -0.38853534584939
"550" -0.162489652914418 -0.425359242398763 0.231266041391972 0.165467786004178 0.294014445192723 0.108129092284599 0.237183864062372 0.00156587892279716 0.17764896267637 0.0108026161480905
"551" -0.813651987698956 -0.389423063561432 -0.56127559631998 -0.425970467589103 -0.686332961976869 -0.294913771277373 -0.658192481560463 -0.220815445730559 -0.603174622755682 -0.276445719381777
"552" -0.00591021044599943 0.129961710505395 0.386347155729108 0.14339369726688 0.264520016910188 0.311183034167327 0.255892108021593 0.298848795852812 0.302694508371204 0.374789831541405
"553" 0.140389009099515 -0.258963534991196 0.587208127043952 0.585792263513843 0.791601669895637 0.462300735643839 0.76755873778286 0.369456849245108 0.614672044394979 0.234954183787105
"554" -0.988750190021189 -0.509020747125531 -0.366498673570141 -0.276610311001273 -0.544843571936681 -0.0938712078853861 -0.522536166269353 -0.0266195097088499 -0.470084074821249 0.0714842428567122
"555" -0.17450095388379 -0.461004403213846 0.389833908986254 0.351799445333075 0.544947215849814 0.212182004535013 0.585494343775455 0.605651251986106 0.717315169104844 0.395087983188958
"556" 0.0714847696215491 -0.335112837884879 0.316399779464468 0.0603430848171216 0.424831324105834 -0.0320592243826072 0.481136824599521 0.0800388951150193 0.664267016114132 0.187805877101153
"557" -0.764255889128346 -0.658209467804616 -0.460397679785962 -0.631414052571994 -0.605077252403973 -0.444312894955612 -0.593381285435659 -0.444118734262166 -0.52508962332389 -0.26284072945311
"558" -0.561776347693552 -0.470045340238214 -0.00327097299764203 0.0535760711946144 -0.0222073251541597 0.0655080611060675 -0.0464705701318536 0.0138841316518947 0.00365577055781234 0.0862080101658238
"559" -0.0785267122951703 -0.319673815342677 0.147354168431677 -0.0307643861116725 0.233476789756114 -0.160115347680207 0.225378998988956 -0.212003560420072 0.267710585099999 -0.393276353231014
"560" -0.630442395307964 -0.499364771490607 -0.273281866323204 -0.276404745408489 -0.338570838725485 -0.220027166587573 -0.318931490154084 -0.162687946305694 -0.225155620489602 -0.261579648768826
"561" -0.967164654067671 -0.316025796673751 0.154766206185402 0.214039090827089 -0.0230207675085369 0.478159266089265 -0.134091371406199 0.242278826771973 -0.204942180523392 0.264311084845418
"562" 0.00854267485235359 -0.245511340262067 0.442107120051528 0.399271802227103 0.516942161125614 0.355556777555387 0.535798342842222 0.383395850129768 0.643748351145678 0.386988543778082
"563" -1.08335161272072 -0.587107411067709 -0.704133037951556 -0.521738348600405 -0.825679168424994 -0.413485185125624 -0.770767610482927 -0.264593955930343 -0.591593539545815 0.0689628204397765
"564" -0.0730495844220674 -0.420041570852807 0.075961459605777 -0.0176104006250606 0.208141641285963 -0.110331626611458 0.212287056619164 -0.105000288758396 0.225701707553124 -0.168241110485573
"565" -0.596738218661924 -1.00653665878961 -0.217259024743867 -0.256881356731184 0.0390513979027306 -0.516542189635148 0.0470383445612119 -0.504674680486129 0.0465891303256145 -0.567800539855776
"566" -1.05286996269054 -0.755306071427093 -0.2587126563648 -0.522250387195603 -0.477458146535157 -0.312725847132226 -0.416944855580082 -0.111460306463227 -0.182891351457535 -0.157537589941022
"567" -0.883149878968516 -0.698097949386862 -0.325836349616726 -0.313833872042632 -0.374531339440203 -0.27670439986622 -0.368716496744177 -0.26363497842027 -0.347060827022907 -0.31862250984197
"568" -1.04237983394377 -0.650166057742605 -0.462514814160923 -0.375382430763405 -0.545193580657009 -0.294694893477814 -0.532491966582004 -0.279314777114002 -0.372272403929171 -0.159692371990647
"569" -0.111863359322759 -0.210029356903024 0.346949251133049 0.111353227877534 0.259648800559407 0.194096539939147 0.212339220043116 0.083440892960078 0.169211672239567 0.133695438028456
"570" -0.989169721343787 -0.670795236595463 0.00976591059442829 0.244639600029416 0.0309207746517689 0.266373368084042 -0.0428009034394703 0.105149776850223 -0.199164040261329 0.0655311292549528
"571" 0.256414213999277 -0.26804273238052 0.459732782385586 0.273988805689426 0.684321361896544 0.175999036167654 0.656509054410934 0.100202421362834 0.643776979664541 0.0964800951186066
"572" -0.0635557419417717 -0.537865721328367 0.371985452340512 0.32253119340879 0.669318462774448 0.0851460121809124 0.638273673777092 -0.00159550880295937 0.497509251309222 0.00635995591251275
"573" -0.891996068914295 -0.433513875988848 -0.41809559014427 -0.237187641473746 -0.566249415268792 -0.0700391827578545 -0.5365828353213 0.00685740956332266 -0.476194754176285 0.00417133593433993
"574" -0.443331181660952 -0.402447564471108 0.00774995259805595 -0.0162798950532189 -0.0278409378075032 0.0111190602509457 0.0070130004308152 0.124369666938072 0.0713340690255529 0.183729830304985
"575" -0.494010735740248 -0.383001683353112 -0.303220759602804 -0.202317079993932 -0.259533815467096 -0.231742247400566 -0.230091965802581 -0.159908516498146 -0.0968896274464968 -0.0509227369242396
"576" -0.0692180431496793 -0.42263034599821 0.0528626081748837 0.0279199889138432 0.149867276495313 -0.058097407555511 0.14799070493201 -0.0707152363108756 0.155494732263774 -0.0279601634385436
"577" -0.386565834841987 -0.501537564489669 -0.146238284749757 0.0320652427190629 -0.0435739014165215 -0.00986155507680835 -0.0612106194501295 -0.0779602923831343 -0.0819758152888648 -0.094959870317684
"578" -0.334169536995529 -0.314515125889284 0.24900118365268 0.298033662654892 0.325061341664993 0.16998775200627 0.23882258846062 0.0579706742327189 0.113995378718039 0.119089515804154
"579" -0.576380425542724 -0.496088553401207 0.17589801313365 0.0211854961223434 0.117784368745583 0.087630732085797 0.139224801517471 0.155305320634379 0.167632814098199 0.135841590505958
"580" -0.250563468047046 -0.491299199919973 0.206349829417463 0.0136449719035912 0.178314367130303 0.0322465404379552 0.196079766820708 0.0393870315699556 0.292151150923542 0.0701436390075231
"581" -0.734401021768893 -0.444720028666111 -0.403708178888987 -0.134101397452645 -0.393731094755336 -0.179501596534265 -0.393971277756798 -0.186009912500476 -0.398636327559981 -0.172319383364761
"582" 0.265487291810564 -0.388353066856286 0.229112566247186 0.00758839443058573 0.405443023048291 -0.0665965735417967 0.40599638006326 -0.0837027961804949 0.365754652570998 -0.161731280494015
"583" -0.666747670485475 -0.498898375999081 -0.432041557062517 -0.382790092027351 -0.47111365597945 -0.345725470590122 -0.42347643094532 -0.239718634338288 -0.295304702788164 -0.236387990738142
"584" 0.0258159542650219 -0.184901376693291 0.390344605809595 0.0749374149714713 0.328975110567644 0.127733849687516 0.301333084928484 0.0351205201312201 0.305314586687762 0.0454089191390886
"585" -0.769210512912856 -0.703447357690508 -0.296105372798538 -0.415720591140735 -0.405343491961025 -0.329539326460458 -0.37804226907521 -0.31465689929298 -0.0118121540847713 -0.256398132571894
"586" -0.176406181416706 -0.0850927448710351 0.232971365827582 0.437021941322299 0.38291712809459 0.253803804085176 0.377449064128855 0.399598504398588 0.696697736435336 3.01778872422858
"587" -0.0281534493455247 -0.310530195589813 0.0366428667614277 -0.116541330320018 0.119594213456731 -0.192247246661999 0.151868122121415 -0.128405912276706 0.0722751525787074 -0.258598599248497
"588" -0.217668935901464 -0.496612250090151 -0.209707716465412 -0.221680794466828 -0.179261263469493 -0.256196942211256 -0.151680220389476 -0.22140076890591 -0.154189505257295 -0.299409202799566
"589" -0.467700040702214 -0.0609039732666888 -0.119534675902457 0.330477199501514 -0.0377017594015689 0.280918723478003 -0.0179678910918795 0.253165304632814 0.134368126349184 0.772097199638986
"590" -0.0660056359848662 -0.389671971021443 0.369960135904945 0.162577089425709 0.420968855382409 0.128289116147164 0.39055279480254 0.0415055597004027 0.3450759975132 0.0189814898381116
"591" -0.0564005982599865 -0.0209818456697669 0.569094063166912 0.714669526694427 0.685863240087261 0.629278548488717 0.685670226146384 0.671890421646902 0.737601192383037 0.691016354471167
"592" -0.535323763408709 -0.0836894029857947 -0.277048991877845 0.0835401356551454 -0.316321141720845 0.0449691403521427 -0.33556267395383 0.0155588980029577 -0.393928273652116 -0.000909177459367116
"593" -0.16279036614785 -0.441075777580145 0.022226836133637 -0.313756331303301 -0.0411567407568953 -0.312507187079536 -0.00576796358053429 -0.228859146294046 0.118458083913053 -0.228955205609656
"594" 0.279812589031162 -0.185826884709322 0.433721837535422 0.151452733855137 0.648406512567045 0.0366430747568401 0.635800604958379 0.0388773019981346 0.592765374662782 0.062110648550273
"595" -1.11913943209386 -0.831043333976292 -0.428859111726836 -0.365438733320054 -0.588121906590721 -0.25259833426899 -0.639166838078834 -0.33397878210539 -0.654809380123203 -0.122139421943975
"596" -0.213257242544859 0.0299761600551644 -0.137268713825048 -0.0448719147345489 -0.193198675689893 0.00652010631389215 -0.212141853741315 -0.00944938676629425 -0.18741372136644 0.0125414781573943
"597" -0.479105950656193 -0.556465262893044 0.202114324092449 0.162907367379805 0.193334917400389 0.176519727708845 0.143123394425655 0.0654519530167145 0.112347236660116 0.10740965769909
"598" 0.29904798696457 -0.154566474049656 0.3172752555859 0.325386557070987 0.443164598535569 0.181717442918159 0.436498074504634 0.142637418306943 0.407982963642654 0.0514738879921381
"599" -0.357115978851505 -0.436486441451001 -0.198500261173913 -0.20251639174549 -0.157646456856604 -0.264534488913829 -0.1937220329348 -0.31670604802275 -0.237863086062931 -0.270246827637763
"600" -0.988902374842864 -0.578179974695388 -0.197128724583617 -0.00942093151954103 -0.252430534672797 0.0503546451809878 -0.337563284776541 -0.0962601299184462 -0.44460437233717 -0.157219130102032
"601" 0.500244319238723 -0.235160086191798 0.641257485733251 0.437007258104249 0.873867545590874 0.272167145600414 0.830517869420311 0.145292074478135 0.733538747798015 0.0575360790067337
"602" 0.0450923980146909 -0.160655947624253 0.125089926752127 0.29506423545568 0.194066482108946 0.297311191762767 0.178760982374249 0.229165122078511 0.101165890335951 0.438767234713297
"603" -0.267333559451291 -0.420378263113377 0.174138474528172 -0.116078725101658 0.143524783836082 -0.0456567347118252 0.137463809545192 -0.0485965195375535 0.186079316525274 0.0191311513153821
"604" -0.744529362931359 -0.145885354440832 -0.377317543327446 -0.158143818828238 -0.471491667931756 -0.0542096521969542 -0.481268233243381 -0.0797092491359827 -0.523170691448866 -0.0598864494438861
"605" -0.405791644891352 -0.14269599562202 0.0268882225400379 0.0476471869172786 -0.163095801289111 0.224744075892803 -0.206592642069274 0.130401738138199 -0.326377549696461 0.059490343276237
"606" -0.323831544296987 -0.26670161781776 0.495933161970885 -0.00701469522059036 0.211845327503398 0.3003145046537 0.127664130113808 0.141175410354907 0.0152336544468346 0.232558623722479
"607" -0.182266715745815 -0.429579865405833 0.175153898990192 0.175392637729135 0.265108162516873 0.0608621204977382 0.234117423166331 0.000824241394439417 0.397365859214115 5.55795133578128
"608" 0.0771120112557229 -0.137172056583238 0.19487635983689 0.403794022714448 0.413582845864575 0.157526904610715 0.401250118414626 0.149391184396245 0.428697863460573 0.16903640558657
"609" -0.123054109617061 -0.278761304024413 0.145427240204856 -0.00928323686605958 0.15080749438817 0.0266317256008735 0.188814404497445 0.120111325594043 0.251603934312762 0.280578074541184
"610" 0.0723364564096854 -0.479746836880251 0.214362297267838 -0.0497698923854231 0.325823347957255 -0.0945735932404733 0.305258463815152 -0.197580051495169 0.362687481631198 -0.0936500427941676
"611" -0.477242289824278 -0.427118579859917 -0.0566754646805764 -0.043670825043505 -0.0347125564987596 -0.0758956704625683 0.0154120228791296 0.053656736504209 0.270962405492094 0.283964746739833
"612" -0.684141778080361 -0.608248517752846 -0.474134811513501 -0.484594961066816 -0.507066158322839 -0.454238430637812 -0.476043845479166 -0.372546677490183 -0.469128474469743 -0.516897716443427
"613" -0.0953753853574766 -0.360191416302396 0.392183601637338 0.155990720660195 0.403840925805052 0.13078641088609 0.374707137282169 0.0550625496804858 0.417052498163159 0.197600421101107
"614" -0.317288665431301 -0.220958980673407 0.0329777105935534 -0.0739810610758681 -0.0806078631559758 0.0563707309387763 -0.0752034320259818 0.0712764316830617 -0.0772705645689386 0.127328397655328
"615" -0.275214410497224 -0.51827547195216 0.0362129950819552 -0.00142359574514922 0.0966211585619576 -0.0595835872068759 0.120588793757558 0.00791438768496084 0.16021665306111 -0.0725660020712616
"616" 0.0806640593075963 -0.103651892273351 0.367582974519068 0.285313294751149 0.429309284465302 0.231116299364587 0.394857732629292 0.177943705236512 0.319595970561162 0.125599852514836
"617" -0.800660893921443 -0.696365069848006 -0.247392872364763 -0.32106887685781 -0.252103355289513 -0.304978762799489 -0.219481853232094 -0.232460062006465 0.0086020438335149 -0.155545619760915
"618" -0.41623169358305 -0.381516836768867 0.317739012487106 0.220849480112533 0.338368206002171 0.279573571109667 0.260671330006921 0.102418449742567 0.128565516406258 0.0176509435202192
"619" 0.525052941133017 -0.33582590490913 0.393546200845649 0.0834256932100329 0.643252815893296 -0.186853476746501 0.642094586898199 -0.197450823301354 0.597319315837617 -0.227729975471376
"620" -0.0224001935782835 -0.0289604386652071 -0.0373999494523704 0.122676245339842 0.0370032016760408 0.0596307607233415 0.0842116368870151 0.135593059431619 0.119800177308361 -0.00338481601314728
"621" -0.350717293223778 -0.38555836610743 0.442388486735491 0.371995374746881 0.423167262458925 0.401709145879635 0.367485157546388 0.28175831895686 0.311594253347305 0.228702728532484
"622" -0.554776700827788 -0.598116562365593 -0.351297799937351 -0.231837673339208 -0.335911603690108 -0.247590929799152 -0.306687599458609 -0.126681918484376 -0.261062102611083 -0.124461505646009
"623" 0.0172706933881625 -0.560656768795064 0.259980540831403 0.0882084483366937 0.381472342371485 -0.0357908061015374 0.390834064599125 -0.0248681226717708 0.470005044340605 0.0446147827740829
"624" 0.14603586180647 -0.275037226196601 0.111241198369774 0.283175881254005 0.380149218845304 -0.0435486969434292 0.384597839793145 -0.0828748684688559 0.48605797554262 0.0724242743398237
"625" -0.280759933064867 -0.559197774576561 -0.281652611237111 -0.190771508758568 -0.146821433167744 -0.265991821520096 -0.126797043054712 -0.242564300915815 -0.200321175317701 -0.292214790324059
"626" -0.361105932479298 -0.331581837604773 0.0148715715439302 0.03874789922002 0.047214208250711 0.0223764363802243 0.0802016767446544 0.119117515769964 0.279693210931484 0.29740574940655
"627" -0.61463534680252 -0.649499637586428 -0.185803618695045 -0.180144235124187 -0.134256503817414 -0.242079115239894 -0.104635079855117 -0.168319110830031 0.0112590103602217 -0.179315709405736
"628" -0.218764039057774 -0.299440864323548 -0.116656649303456 -0.097220635872153 -0.182644458974194 -0.0434392258421043 -0.194619120554895 -0.0601265640902 -0.260039996663839 -0.0866443509977821
"629" -0.142106007311479 -0.513619558023521 0.248439142518759 0.0891115442339045 0.368069264471836 -0.0550268336105307 0.427689641115338 0.116441278270059 0.68842537098727 0.82254445330044
"630" -0.178991814232178 -0.439235828207876 -0.0130642544793539 -0.0231591569584744 -0.023563056422367 -0.00743997591757965 0.0157332860700828 0.250798644632138 -0.0894363950712813 0.261236049039162
"631" -0.520276605725818 -0.562120568665236 0.430390503980788 0.324240990699877 0.416270725859533 0.341754846908509 0.297591496762487 0.0887779773432702 0.189829922855426 0.0821528400504972
"632" -0.740812501484644 -0.509508652015738 -0.112455082335751 0.0271766847740087 -0.151096958955663 0.063309058856052 -0.203317197533071 -0.0746748292776285 -0.619964597934627 -0.0677403560964753
"633" -0.546907223848777 -0.676893339830162 0.0207846515902243 0.216022187363746 0.19945507190828 0.107255700069493 0.145881535919368 -0.0200905967435192 0.191316790943621 0.00551685525907311
"634" -0.71401690850129 -0.650374405340903 -0.381739130854617 -0.33757991136518 -0.302586649715926 -0.402747249642177 -0.287586759807719 -0.375486090207316 -0.345647338469558 -0.567309289841807
"635" -0.724322450444403 -0.408011804961667 -0.648306188201569 -0.27817655957613 -0.631588479082844 -0.279421770599261 -0.594230567872183 -0.242005860728465 -0.620926339637159 -1.34603183226815
"636" -0.699698502041109 -0.639687403489871 -0.117047131191853 -0.203587188933221 -0.210040935576631 -0.133814005301497 -0.234163810209753 -0.197030168660257 -0.326860368536768 -0.201421351805487
"637" -1.16839194979221 -0.524192957138995 -0.232851004985759 -0.0947657767969661 -0.386220495047827 0.047092161969736 -0.381305008012076 0.0146447926913162 -0.38702755314885 0.0523091851722802
"638" -0.824131723127165 -0.525299036983472 -0.63534755456513 -0.481123660904588 -0.686108801492169 -0.449486947238643 -0.671521882739533 -0.389480323137357 -0.594797057663634 -0.251710800636491
"639" -0.386874550021627 -0.40544779340419 -0.279911151408354 -0.228953372911419 -0.159610005010318 -0.345533648596277 -0.099525990021233 -0.170375431059048 -0.0382310447406543 -0.164377143034529
"640" -0.0136876681820514 -0.398902933207232 0.278909053265708 0.135849643911532 0.320144939886588 0.103035878761817 0.264961895211171 -0.0431571137447811 0.164084998555378 0.0537262021143244
"641" -0.958432961344631 -0.137974155474125 -0.0952413793287426 -0.132149706324489 -0.407267064179202 0.153435692163327 -0.428485660829736 0.14663658664727 -0.402226825675333 0.171135079607182
"642" -0.78488691882299 -0.0695141130277743 -0.362217221575134 -0.0966183430283522 -0.608607401363903 0.213583610054489 -0.590236966339474 0.2661474933413 -0.548919915512874 0.313885944405928
"643" -0.337256903314742 -0.4331146434193 0.0817377976128442 0.148729515026389 0.172594315888223 0.0739827041109413 0.180267709098815 0.0850468519781847 0.135025264671276 0.0588581390221126
"644" -0.743104529024547 -0.586202333839107 -0.297845243762596 -0.242794043928487 -0.311956411752875 -0.200527514533568 -0.281267891965974 -0.109395746098523 -0.254592073853646 1.42858494118208
"645" -0.228003426886914 -0.266342032785152 0.380054067630838 0.38345262389276 0.373595214209874 0.400827359966241 0.346705311768136 0.316526378130258 0.330062279644487 0.316850745500889
"646" -0.545235615240225 -0.431029822445747 0.192066101627635 0.220966431534917 0.214664457926929 0.224479515259834 0.183082550260561 0.147003669605079 0.208795057213728 0.283896616318864
"647" 0.0766476134559019 -0.505733137844408 0.335792395027331 0.0998695657987272 0.414944111245786 0.0808153882269191 0.395627569404339 -0.0115038768131393 0.317571602983338 -0.0190501167802312
"648" -0.88818224084513 -0.832326857991019 -0.310332624408641 -0.166513253578107 -0.254462033720273 -0.224192775473501 -0.283951315516892 -0.331252483695802 -0.0642876515785657 0.098906927609565
"649" 0.489704114462669 -0.100400606532149 0.645534750900324 0.543011439784313 0.68347821355461 0.503537173606729 0.594854795760067 0.20983896262767 0.551794826897629 0.225756659853333
"650" -0.477339201348563 -0.418156820157245 -0.0328045606842861 0.0656751434804053 -0.0576898713513867 0.135996444669629 -0.046530053610928 0.184913878111259 -0.243705906067702 -0.250636302082575
"651" -0.391665614832852 -0.549389987822508 -0.24010759486932 -0.365142917093336 -0.278519305433765 -0.327821204363962 -0.241502761005048 -0.230552801184413 -0.191236658224017 -0.0670094011526128
"652" -0.788020967898954 -0.505223027061951 -0.133556239672857 -0.158171627268806 -0.220936217092196 -0.0695881512996658 -0.206000313099272 -0.041300694975492 -0.0947398536935135 -0.117898971709653
"653" -0.217565030144103 -0.478706258340518 0.0980543082141762 -0.00552443255945562 0.233595892339032 -0.0663652832339287 0.262385651909941 -0.00112117729491891 0.382506958571369 -0.184891856702658
"654" -0.561745241398596 -0.407083805705363 -0.174180592778287 -0.0865189155862997 -0.212931296647608 -0.0472231873150988 -0.190564760107085 -0.0056720105506252 -0.145048060987723 0.0394061712607464
"655" -0.565095301164213 -0.494922739839041 -0.22604975717864 -0.0692138947049296 -0.128949396062455 -0.162548076202106 -0.104531596827131 -0.106237330359143 -0.0936314416831717 -0.0808284614879291
"656" -0.536378392959825 -0.514060258503977 -0.159183185903673 -0.0831284251975214 -0.112946924807723 -0.116609187422456 -0.152603744730758 -0.222921896098895 -0.185827035433749 -0.210734071032624
"657" -0.267295369107657 -0.308195620971501 0.440682175774999 0.299921729376217 0.415934657097093 0.314288597288845 0.442363009193933 0.448468951404666 0.464112702882796 0.352925123218941
"658" -0.259518882437032 -0.227936251941696 0.0137330326649664 0.0818683935889342 0.0478803064015386 0.0521184196818477 0.0484769841990181 0.0525081167965811 0.118290983901668 0.133001410234188
"659" -0.317950408085926 -0.393895192523909 0.0476882151304738 0.133121467001897 0.106605359885643 0.0773894104428758 0.128863778858851 0.154197650553179 0.0763690204121437 0.0297232622403532
"660" -0.497973552907491 -0.376823173941341 -0.143997516661429 -0.0933299660275035 -0.138223228148778 -0.0955255871756809 -0.110021064675441 -0.0447140648561946 0.0449441869627551 0.074877315881115
"661" -0.329171158688287 -0.481154642065887 0.0559372167685573 0.0476352258546138 0.17545978521721 -0.0541745721232951 0.166629337610699 -0.0190537822626631 0.158535040845867 -0.0620634335754814
"662" -0.248718141624321 -0.355891738904786 -0.110097184769979 -0.0121353430744043 -0.0890092060440874 -0.0846792536087877 -0.124534220843369 -0.180280133076343 -0.301187878806634 -1.15116802345071
"663" -0.164545845439928 -0.288848322679701 0.231243666592842 0.0332116396393014 0.197549777277482 0.0434791682648694 0.196789282271391 0.0510361998599201 0.227309127070435 0.0280551199689091
"664" -0.496335460675945 -0.355960635260774 0.0861711374802117 0.140853311966741 0.0449186586973403 0.134538466305377 0.0397293896365672 0.121756265682602 0.0673264728525686 0.170587046189586
"665" -0.297767033246203 -0.52098395158405 -0.061301775560522 -0.21238963625092 -0.0430669732162989 -0.220125928927954 -0.0459686590724942 -0.215039846110899 -0.117057289483139 -0.243563299655289
"666" -0.234982517217484 -0.222223394160157 0.0903543043442257 -0.133503156346195 0.0088444632644123 -0.0974166930539468 0.015088913314026 -0.058379379860692 0.0387399090168649 -0.140252154507328
"667" -0.453390253226392 -0.573082418411451 0.0581245421824109 -0.0479499744298342 0.00158009479484164 0.0555370115939523 0.0177969525573581 0.106159997779053 0.0751768973717033 0.192294306277784
"668" -0.18959841929686 -0.438688594953957 0.151002259717814 0.193002285150215 0.323632852080352 0.074646801801316 0.304888044289613 -0.00960494972332221 0.310120302622334 -0.0382516484616657
"669" -0.745058486245228 -0.694867561803819 -0.0699866669980301 -0.216641307542218 -0.130324740601353 -0.112132865981482 -0.211578050745977 -0.265338021074328 -0.31373373156277 -0.269234367533667
"670" -0.295321648769192 -0.135705458420963 0.0870319117756732 -0.119326628893335 -0.0397810882922757 -0.00357881128289218 -0.0110820408953487 0.0626871469823317 0.0668002579369213 0.122102617708096
"671" -0.0316141617803119 -0.34679226375011 0.111135944515795 -0.147306050950612 0.159905878625831 -0.185978968673531 0.122630049453935 -0.226155978137089 0.0700715816512169 -0.294093441591714
"672" -0.667900478944385 -0.665033709842668 -0.140141805588945 -0.1915842822582 -0.16982126249247 -0.190730330359264 -0.17896142516887 -0.279145586088851 -0.148458132910969 -0.338593041149943
"673" -0.533373175164954 -0.404254458613939 0.346238493221471 0.276838423670832 0.311680214964441 0.289759949190549 0.255523217318086 0.178807768054506 0.261657352778237 0.138954986097393
"674" -1.22244435491705 -0.677586715442085 -0.311480557929395 -0.430587947649421 -0.502888422961451 -0.227633063949003 -0.465090169618059 -0.184372738381216 -0.241316851691222 -0.194620293158665
"675" -0.804256484618995 -0.400944912503782 0.0673698176078442 0.0946761383646208 -0.120206781395836 0.305151740481372 -0.185884722520214 0.0840695937014569 -0.310448556007614 -0.048917808122104
"676" -0.964910370758788 -0.468128384267691 0.345206476447313 0.371268104729884 0.177522354052255 0.533833351296578 -0.0313156966047621 0.137672466920602 -0.282422311760299 0.109568712594292
"677" -0.843036177920283 -0.682427806118329 -0.411199376573845 -0.461201813389181 -0.46857117670619 -0.340905840727655 -0.407935349875717 -0.166290395470422 -0.0320565515672117 -50.6944357330884
"678" -0.857210300577044 -0.370676622186571 -0.340366343349391 -0.357585013679469 -0.565555431795743 -0.162408181334846 -0.565557977098995 -0.190530665012882 -0.580801978525799 -0.220102774669836
"679" -0.77447893558422 -0.603004847781263 -0.389198750717151 -0.222102975075322 -0.416929851281037 -0.27870129875746 -0.363752306687813 -0.150934591961034 -0.311704480737967 0.0235799563631043
"680" 0.0932368975063685 -0.211747912154291 0.0280160422404367 0.0288435306563985 0.254424596105454 -0.135780708355843 0.284425465908679 -0.0667093917971889 0.413782490536296 0.369662355995167
"681" -0.316041054182435 -0.0293469800740216 0.129784524822404 0.0486116348179625 0.0534298202473686 0.153537800111496 0.0909355321633694 0.20874687984233 0.233380774893175 0.338424401163479
"682" 0.176902732620137 -0.125481833904618 0.22318695966335 0.273157039785281 0.319044175061286 0.200208424136641 0.325178895394864 0.190266682120111 0.283182158609831 0.218684706710695
"683" -0.497273220971077 -0.52111128836978 0.119322912993137 0.0650240551267859 0.153971934018935 0.0285011847223184 0.120455738957294 -0.0541076908294759 0.123459349106971 0.00599134094855877
"684" -0.466771615508849 -0.298338815846301 -0.0136496516636899 0.264550783691836 0.0741826357836305 0.19709384427388 0.0858637905988781 0.293583889182589 0.335191542066302 0.6160082420406
"685" -0.583574984809697 -0.574098617664113 -0.192002284566979 -0.255238975238041 -0.290257752218583 -0.161234438103894 -0.285837543725124 -0.175653288743314 -0.204091971879556 -5.4467352418864e-05
"686" -0.293372684116586 -0.32655993474141 -0.000822651804508351 0.0467995247625006 0.0575839525333861 0.0383907529031676 0.0550128321177045 0.0565772452362261 0.00446238098502446 0.0381706446763385
"687" -0.473515679811257 -0.195049934264294 0.12886839801517 0.378940650638776 0.228627602568698 0.265385587452447 0.29224752143239 0.414375017615313 0.556305886518186 0.425372706994201
"688" -0.333941587538541 -0.186563386546508 0.100484023784821 0.19294148040819 0.00401162514405332 0.320302463365112 -0.00418260283689696 0.278637596867965 -0.113717353704786 0.259000166096889
"689" 0.0169773453874272 -0.312246099027692 0.165625550074004 -0.0936172714043965 0.145493823078951 -0.119463926862737 0.121689100913898 -0.174475434559377 0.069572646291058 -0.174675045047625
"690" -0.196189866702158 -0.445622498805 -0.0222336143977876 -0.0317778562952916 0.117570022340377 -0.180191232806931 0.119586880286809 -0.151130677265531 0.156375836204714 -0.516047145521537
"691" -1.06739404849993 -0.338257906751806 -0.135270766061771 0.0842234196873582 -0.220643857391316 0.219693624792741 -0.130831666304099 0.382025488987978 0.127752483489891 0.071810465235954
"692" -0.463601939076745 -0.45909312512638 -0.394269257963807 -0.356821522179313 -0.460125026197788 -0.303800164578285 -0.447776461532839 -0.257652464772581 -0.649549795892679 -0.0627461998422651
"693" -0.772467231770858 -0.728242933419244 -0.372275608657587 -0.325356550504659 -0.346869717210654 -0.394160796887714 -0.352375575427087 -0.453457028326554 -0.304109651661158 -0.350188065793608
"694" 0.271292880579893 -0.329873619657978 0.702433683046798 0.317666001442669 0.884119733175047 0.188781057860229 0.881554190665889 0.247629634869213 0.914712113092649 0.357498803772392
"695" -0.0928288142258754 -0.151954867272706 -0.0394242131694211 -0.0237857646382701 0.00398842894223464 -0.051415796149838 0.025675503620513 -0.00429314662281109 0.000164597271863132 -0.139329071326925
"696" -0.299615117168903 -0.332111394377605 -0.0409981635735744 0.119237274200157 0.0203308978640481 0.0349371422882742 0.0270455007469749 0.0370280585278331 0.0231484632852008 -0.0330879988492512
"697" -0.549933546165131 -0.733152080820622 -0.412165714530014 -0.326257426506112 -0.307168785543165 -0.406888702012155 -0.312463728749077 -0.393393678193812 -0.178977190812033 -4.80643630462415
"698" -0.330977544837149 -0.668686301052276 -0.233545609878373 -0.253933011705148 -0.143081748067689 -0.33819841054013 -0.121366865704003 -0.307394866076023 -0.0619288932053149 -0.306614951161324
"699" 0.0628170358699247 -0.0510895051492071 0.409895861441939 0.599217215981909 0.507589426686594 0.469986918463732 0.405593987026605 0.240548623322303 0.299426624949282 0.26429415726321
"700" -0.509138974955986 -0.380584387258372 0.11724699122536 0.0706457101521375 0.0370591934168141 0.126942393364696 -0.0149736185027988 0.0219368817735472 -0.0556008316804612 0.0449960360810859
"701" -0.0278891317584021 -0.530717803863957 0.512298595356729 0.390339707893641 0.662365065164215 0.249723063958594 0.54590496868517 -0.0406394637680436 0.405564487900856 -0.104267296468837
"702" -0.664613017638634 -0.447635634647946 -0.191379302906673 -0.184737269267057 -0.1790625580798 -0.199613909323956 -0.155135864495841 -0.126712900212388 0.206952944271625 0.874482218132545
"703" 0.00207827704425263 -0.139200007083208 0.318265902073017 -0.0405224340814853 0.315005945548443 0.0516203672079351 0.33839708217329 0.0844211222285784 0.408412216881801 0.0756130995644396
"704" -0.30290020462899 -0.567245674003551 -0.0537690199984433 0.234445662416118 0.133003971269048 0.134420816755076 0.0738306481231428 -0.0832488619383445 -0.00371383106825672 0.0829869055881295
"705" 0.200201744264326 -0.382938282537203 0.553545594207597 0.388720929623598 0.643393646542557 0.295417004819322 0.63156205693483 0.237912017330373 0.663336844963127 0.146716121723169
"706" -0.841618571108404 -0.552359804323779 -0.190574071336356 -0.331068362379865 -0.375281241567086 -0.186721791286051 -0.23028857559401 0.326888110590699 0.313302423156824 0.246756969313291
"707" -0.622458795666161 -0.739702337960022 -0.253457967906154 -0.24079157853969 -0.221012823305158 -0.270003847939051 -0.19508741800899 -0.187732755402883 -0.0693539694890145 -0.0585890640955063
"708" -0.0787290468370706 -0.105578030365374 0.1280056656148 0.148373008036657 0.122058695159031 0.151664834520775 0.124054384432546 0.151298876770921 -0.014665427305144 -1.30149351242685
"709" -0.0283736114427881 -0.488777276436311 0.25452163359132 0.173261427291494 0.464482073828092 0.0655694358724806 0.437865041741161 -0.0333559160247263 0.5538234405639 -0.00106315868665575
"710" -0.743610670679879 -0.739904919865098 -0.166068543283385 -0.192049468978123 -0.261441086679439 -0.121273327858633 -0.2611307460191 -0.131407133942474 -0.366843338068795 -0.0850192236292987
"711" -0.139873356181045 -0.312504326893464 0.477558013102372 0.203121661206917 0.405716886357357 0.264621010535872 0.391378535406898 0.217571492111724 0.363396871177846 0.150578064767854
"712" -0.234877404092959 -0.462506766894156 0.173428878002805 -0.0758933958147229 0.166050850985833 -0.0610394364812105 0.148859314997614 -0.106833158695388 0.175830204169842 0.134608003915562
"713" -0.834396070689698 -0.440067170794275 -0.529921474270748 -0.405185482702458 -0.688941012574199 -0.222023575677044 -0.709355321107723 -0.228587355856541 -0.821590608223307 -0.257637998315556
"714" -0.767883084373032 -0.344521927924918 -0.158290695072927 -0.0538295736292333 -0.307425624009851 0.121666480583309 -0.29893859656042 0.135969125346846 -0.284085798663856 0.0606717929805882
"715" -0.536912290945859 -0.341141849839714 0.0150892571974129 0.104841678850671 0.0217782937997089 0.0699031093091694 0.0772978115682632 0.174045185362445 0.144230928032577 0.136849545731028
"716" 0.657175110195406 -0.0193614937983215 0.764487268224125 0.469430838115033 0.865910308173264 0.435942568587356 0.844053382209408 0.344455158089717 0.797949339293347 0.391360964498413
"717" -0.311167312679127 -0.422664247746366 0.259101660208428 -0.0227353597404765 0.216765197757319 0.00612390312085564 0.195942460074743 -0.0289303871829324 0.200525520855311 0.00936790750065926
"718" -0.281570077973313 -0.290180944532927 0.244065188023451 0.0598072036405937 0.289364784581391 0.139854425362652 0.229326456655406 0.0385979775474807 0.214791297160406 0.0356069591828643
"719" -0.148246090258956 -0.273419769095391 -0.0222399296464993 0.027153448069209 0.114881534021641 -0.0545662904480225 0.090034175636197 -0.0962984702661926 0.0967069426371799 0.027200502544439
"720" 0.0571991711036454 -0.52690934991304 0.189064742880525 0.0562926010908079 0.404290084572054 -0.168944177835317 0.446631121772083 -0.0333499042753099 0.55120880145961 -0.0827246199721646
"721" -0.214776697946028 -0.251485693922395 0.0147587289882871 0.312930992831932 0.121883524501977 0.174893796939729 0.115175139434777 0.146571572044578 0.0950389627276181 0.133888722495729
"722" -0.718042530677975 -0.320995629163625 -0.0715064057006321 -0.106188583451142 -0.199878763053601 -0.0237702400385067 -0.261510780997231 -0.147132953831859 -0.270544317353467 0.00422034891050826
"723" -0.749908277155368 -0.530117194330753 -0.325851060654646 -0.323916030601703 -0.368421498498767 -0.286518831623615 -0.362539213713733 -0.278585603903816 -0.129673401041163 -0.107881763261065
"724" -0.355771798003975 -0.315363502867163 0.100427471196838 -0.163225345777312 0.0239754081626361 -0.0703427438302257 0.0127425648505935 -0.00135267143176495 -0.0538000864774924 0.206363794775869
"725" -0.164365233840164 -0.408190303355224 0.0535392887030462 -0.130728427677665 0.0540159393668302 -0.131747079137804 0.0754358319473811 -0.029031604188628 0.0510997416087501 -0.135902468075712
"726" -0.418196524850649 -0.323384452283112 0.0944600451079747 0.0492959967598404 -0.00213895403865199 0.152492121153482 -0.00996580016343216 0.0905659798045916 0.147917728980729 -4.32622566946077
"727" -0.342957301094231 -0.59230566388571 -0.119269488277828 -0.104196147122666 -0.0570424847138637 -0.134710826382955 -0.0993615984808049 -0.277045374698701 -0.204587538793087 -0.251721638541913
"728" -0.415691030955114 -0.318600148204115 -0.0405933185797365 -0.232023979835556 -0.135128887057436 -0.133489364414234 -0.160640256184212 -0.159127330608607 -0.171084377721511 -0.085062831722205
"729" -0.425725104217091 -0.430177269867265 0.182722322952302 0.0242203329590631 0.137977027171523 0.0956189376097882 0.184253623915352 0.211317016936376 0.299747929308695 0.147416162822015
"730" -0.151365449051529 -0.361247470016843 0.208346802937709 0.15878113885334 0.217084648788284 0.188186489356898 0.213297505551505 0.158357886577518 0.201156984234039 0.125416453692902
"731" -0.223392334646285 -0.427028426447604 0.460900072624032 0.459310766090567 0.645104372432434 0.352271486153028 0.597686399312359 0.293926488049113 0.586042435702831 0.312119308592106
"732" -0.439009099906921 -0.270503000407691 0.0441813811956702 -0.0305946957067814 -0.070126279536075 0.141489052151339 -0.0392806218909396 0.24124286202318 0.00890578484076493 0.280766162821516
"733" 0.0141529542546656 -0.190239786474853 0.28461754625072 0.151740908810019 0.265793163080528 0.204822975640567 0.263405209705984 0.208227374270795 0.23302664560601 -0.0711888374728417
"734" -0.132699704888537 -0.263666356294141 -0.0757243423582663 -0.207517440522755 -0.0681458322227359 -0.197792772467016 -0.0493491093239778 -0.19274631511638 -0.0237328130520559 -0.165623563485654
"735" -0.151086834484091 -0.393859054443074 0.187487458292046 -0.115676854187677 0.221871227195295 -0.0795400708666356 0.14020319557288 -0.185400053353066 -0.0507445612484484 -0.0662887543762431
"736" -0.347241174519556 -0.195891297588003 0.031950533071694 -0.0155729057552502 0.00145042149893844 0.0269003631451064 0.0272859390778003 0.0869121684902128 0.0980784516296639 0.178484757738083
"737" -0.312965709828582 -0.546089644519151 -0.216094609936642 -0.149235112038041 -0.157340313335145 -0.177867562895435 -0.161707224897221 -0.201256104542341 -0.183250846331278 -0.220142316101338
"738" -0.296794084124016 -0.253780281036639 0.00616819884154422 0.218397752785748 0.0330921221585386 0.206487500091797 0.0528053560865105 0.317761565305693 0.270558256157426 0.386329107979708
"739" -0.442113902763122 -0.407350930513831 -0.101153730704717 -0.155228522852081 -0.177929528651339 -0.089167431245343 -0.175728499487009 -0.0907153045296351 -0.17971549122719 -0.00466765593959957
"740" -0.252841810556477 -0.319827155227225 0.119409325612053 0.0880858279636327 0.226681998820197 0.0037431354591544 0.235279464966567 0.0164364744383528 0.335792487776784 0.0211878438383373
"741" 0.0107945193500257 -0.288480803308121 0.237776250764438 0.130343515009237 0.325331653372849 0.0761532466838632 0.36191387249887 0.19948918248444 0.481180382437229 0.161014496913705
"742" -0.0637755004885684 -0.247321895057821 0.195413307434537 0.0678746024291806 0.242157051785322 0.0185446836856582 0.238498392057341 0.0189539604818876 0.232035397551179 0.172476522401674
"743" -0.794520909812448 -0.266163232000863 -0.0950367971416827 -0.17968559945539 -0.280882221796164 -0.00702526209562537 -0.248225572635151 0.0315285120632739 -0.145031045381391 0.00844484158612886
"744" -0.23427208378458 -0.545379709669164 0.0201488994390693 -0.017003550735817 0.121339955565315 -0.0981996491996698 0.143932679266017 -0.0153491938916727 0.145932328967999 0.0986797098292752
"745" -0.753008613315805 -0.174466629431632 -0.328028629251274 -0.30376585067552 -0.579797153340544 -0.0728893479294924 -0.573802734582353 -0.0691521146804498 -0.541874553115612 0.136541781327761
"746" -0.276260349202889 -0.391318287696291 -0.107663609164498 0.227955600320788 0.0590401455064844 0.0701837249708501 0.105698281660017 0.25694318867073 0.170132631414109 0.197950914492458
"747" -0.128247392607637 -0.345482701116985 -0.00886225429464709 -0.131880081908131 -0.00750709282243229 -0.086597168758497 0.0013401573141357 -0.0471202270243893 -0.0354210634770379 0.0989522471293846
"748" -0.917184604303141 -0.377899732957963 -0.350663118606005 -0.343142065913057 -0.579930905863151 -0.0793976973243083 -0.595036228124657 -0.108205673605094 -0.648826347979982 -0.181486678500063
"749" -0.373870644426214 -0.594352441714088 0.0945109302314329 0.174267442248444 0.242067123857875 0.0454312667008418 0.223097890976523 0.0296879473302343 0.188619642447706 0.0667296734496005
"750" -1.07887732243069 -0.298783341030371 -0.0992968529436676 0.171730808360839 -0.320893804789228 0.377348149437814 -0.373122169352095 0.251781035332928 -0.487004689478874 0.293796053195034
"751" -0.35859370550318 -0.429770696091808 0.193904705112849 -0.00875903874869908 0.127436958181836 0.0722204099537825 0.0706487355503728 -0.0364272860238886 0.0529298955907523 0.0612507525486099
"752" -0.729161346354296 -0.264684863726367 -0.0153145184326669 0.156121691169166 -0.122148899340282 0.198007317405327 -0.178203810895559 0.031261202234102 -0.199656599308661 0.118505621648584
"753" -0.910936642662178 -0.418599096994317 -0.626543612119276 -0.393217931216676 -0.783181893575354 -0.20342875937104 -0.754832665814332 -0.160815057524165 -0.67177544817414 -0.123094739235557
"754" -0.172898351211077 -0.393032255259548 0.16476193706782 0.0760660140662731 0.218226981926553 0.0135289178857882 0.193978299184385 -0.0522150878394234 0.131774873722795 -0.0708769843612822
"755" -0.231403207861742 -0.695317774331854 -0.132668216807018 -0.21815552181766 0.0576952840561139 -0.327258424044863 0.0896615371345684 -0.206858417743595 0.190957682983146 -0.159798237793966
"756" 0.025600845649585 -0.369342954963199 0.184017193419953 0.18730594109043 0.423879665852436 0.0200907391450435 0.462644637489879 0.139550485266343 0.602917811136682 0.368313451966569
"757" -0.224613183137423 -0.0331165911319481 -0.108019376126872 0.00815869218394215 -0.157549855586607 0.00882607356616879 -0.136131956339021 0.0640443375357306 -0.116891176138511 0.0980991344601087
"758" -0.165839833184652 -0.207006010057624 0.099822723541861 0.0153708701926402 0.0835950958456192 0.0293209311845306 0.0799040067972809 0.0346114804330689 0.0120026109524934 0.00835014175690424
"759" -0.490357986552262 -0.469542438333819 -0.0785462946343776 -0.13386166607919 -0.198057622572859 -0.00244621659455254 -0.229386103610595 -0.129973960487105 -0.239939518526045 -0.157398133788868
"760" -0.250831126853302 -0.353558070990986 -0.107195829973103 -0.069802365168902 -0.0621970597249472 -0.111738228540247 -0.0679465478567072 -0.119610518905501 -0.0861894572793335 -0.178049310571009
"761" -0.440257208777053 -0.0685432046882243 0.630077236668978 0.74142231995544 0.572854497021528 0.820674084373458 0.446534733528766 0.568991413343773 0.278563503988051 0.568367278916996
"762" -0.176890684900789 -0.284743269473692 -0.0975051380054151 -0.263684804717237 -0.0349413256869565 -0.343219329243683 0.00541839314417195 -0.290871285046307 0.15916111320786 -0.273284945766355
"763" -0.7661397133637 -0.612509816108569 -0.330127745776014 -0.353355521292163 -0.378491062427091 -0.324738923717998 -0.370606490732357 -0.311044935955724 -0.333167294772591 -0.248180669610188
"764" -0.732776055420071 -0.199485903478527 -0.38647757884296 -0.193509837951039 -0.529521089247675 -0.0109281612653368 -0.514320359732132 0.00124372027508799 -0.464771797556741 -0.00991520062140908
"765" -0.224152973486408 -0.524072232601383 0.229082945070107 -0.0164973147773256 0.279315718994616 0.0155640522394025 0.206506177084001 -0.158620474666128 0.149942960351097 -0.161568742692254
"766" 0.121208379954442 0.311772190353537 0.312855373979957 0.61848830229695 0.403739786232312 0.571318162947113 0.353135569279289 0.459764642508552 0.227504345727826 0.341937028389248
"767" -0.562539265238965 -0.636965899201256 0.155378521606726 0.0552230776037074 0.153417380366328 0.0800872458279741 0.0751393315855826 -0.122071884935616 -0.0490841365707906 -0.181754335999686
"768" -0.668486979854651 -0.514552043211413 -0.215649576520513 -0.0811658020677224 -0.357360576439252 0.0834300559116725 -0.350255302682877 0.105336376530408 -0.376789571491023 0.108930976480889
"769" -0.109447357796026 -0.359153920197825 -0.103895246098042 -0.0764483790109038 0.0126710142661925 -0.188028557164768 0.00831114847833644 -0.243610485895198 -0.0406549396227295 -0.262766024640281
"770" -0.24354233980216 -0.179270795882387 -0.0217043513961818 0.0869197342205583 -0.000327931072374771 0.0482548063303082 0.02390073214873 0.122592727053503 0.0843089909746633 0.0633631792719935
"771" -0.675329310402697 -0.444250306875817 -0.486086098007341 -0.177201410871597 -0.521046706203304 -0.177157865304262 -0.494091330650741 -0.0535500521619615 -0.339961125541562 -0.0271810261687768
"772" -0.378950084230235 -0.332247471584907 -0.304871933292115 -0.0634135964181534 -0.265498037272991 -0.0522726397275114 -0.23982534726367 0.0722712593470344 -0.111742234541897 0.291127230076261
"773" -0.280543496200046 -0.55166028859793 -0.141828356371125 -0.00669544421790642 0.0194453355043315 -0.147499052037868 0.0168995631420505 -0.180535713710738 -0.00309784083634936 -0.133348066378334
"774" -0.50910377164656 0.0137098284135475 -0.137128350409602 0.116189596533011 -0.227747314275794 0.221594104238912 -0.225969428464433 0.230981921766208 -0.173605864793901 0.241399902343487
"775" -0.655295298177563 -0.358910751380281 0.0135778222677843 0.1400199378697 0.0350737816864364 0.126929241095318 -0.0218799997076128 0.0232613091251479 0.0148072296673053 0.306410555062711
"776" -0.490895203177122 -0.348039289535658 -0.00924633804818009 -0.0138249576385843 -0.0384871596260724 0.0251277034441837 -0.0111611100189115 0.0885337185146943 0.143910410702968 -0.123998561849469
"777" -0.593094841358068 -0.598161850676534 -0.0244238861951726 0.00392996516224724 0.0793708270123433 -0.0617372907097633 0.0912678161343088 -0.0354357909180956 0.240957222115182 0.027850908322245
"778" 0.276327699269713 -0.155412655452255 0.70195969940702 0.487344511109551 0.797369639051104 0.389807650902994 0.73985820767508 0.23290949842232 0.682956792159942 0.249509681482271
"779" -0.866192374812123 -0.50659149262109 -0.206349252206888 -0.109772515385862 -0.376482506108167 -0.0438432841861165 -0.398895220628687 -0.113568522550143 -0.440477583751846 -0.131577123655123
"780" -0.585874926135901 -0.431964892383766 0.176746544803888 -0.0339453492697451 -0.124548414763325 0.252377843108357 -0.147098063529567 0.10152473385582 -0.0299862736552785 0.851298032262938
"781" -0.770673432573797 -0.471743825185847 -0.233746256258528 -0.0504504971078853 -0.222678504835603 -0.0570253169018268 -0.198851974095023 -0.0287755183940863 -0.13178590551466 -0.00295270968149529
"782" -0.665832557654335 -0.552727754333323 -0.614208798163355 -0.314516002852696 -0.532290541298883 -0.357199178304703 -0.500873801182529 -0.256206694384897 -0.48300645806374 -0.324521554720044
"783" -0.938923534145922 -0.446344340036018 -0.32731225149258 -0.439582858650946 -0.523406106497974 -0.313670421593601 -0.499999570529472 -0.274842370566965 -0.376751957084163 -0.444870372034741
"784" -0.660349723369078 -0.359895397390022 -0.0448882574505333 0.0389208457485685 -0.0660530509991476 0.121308575982996 -0.0607964396014532 0.164228685585131 -0.0646480473232023 0.291915833777159
"785" -0.36320597409412 -0.208474595981639 -0.214749184350611 0.212306767751871 -0.200062124613901 0.169401055303331 -0.195365844501572 0.184485769029249 -0.223183925568557 0.275510698792723
"786" -0.464443696273299 -0.479640038634505 -0.256095398353298 -0.246580725480215 -0.249720097792818 -0.250884879201661 -0.271703773800013 -0.299302421497889 -0.23572198826006 -0.280666836352864
"787" -0.885963950764857 -0.403992206312824 -0.242872950544365 -0.181662762785623 -0.385111193770124 -0.0238516049939354 -0.40305049936568 -0.00886924452086988 -0.409848496290864 0.466698715193691
"788" -0.0419422490931408 -0.156099086644569 0.308252492462159 0.375837780645911 0.479216708242411 0.155136989627601 0.471426102319591 0.14238301915514 0.564769981036383 0.200387151406304
"789" -0.793689590318794 -0.461119555248515 -0.231025474815312 -0.345804865949119 -0.367763212136303 -0.132539078074749 -0.31931809742392 -0.0153131720764134 0.143760978504845 0.155472378141574
"790" 0.375460018878567 0.0836860158190699 0.454654728350024 0.554108018546063 0.703854493675901 0.347110225017799 0.765556296871653 0.557844137803125 0.984272289116754 0.778180467899287
"791" -0.93332254666149 -0.369624981659812 -0.199677112841499 -0.0441882745749618 -0.331595230381107 0.128125455537467 -0.344344331080731 0.0283385249373519 -0.308356495489087 0.177142554302456
"792" 0.46773799814128 0.131251014230785 0.60250693700201 0.315544996225034 0.571528447095754 0.306810024287373 0.578155879296494 0.36221460026983 0.434729727987419 0.199768200844969
"793" -0.363444398195604 -0.32443128295191 0.0749433107966016 0.196551043850188 0.138538762908495 0.147692893594559 0.147441811143522 0.16378767791862 0.182181271876947 0.221778753515942
"794" -0.451358577660687 -0.54761114816834 -0.207555193059911 -0.115560222361319 -0.180105957983765 -0.157682233934581 -0.233523272311213 -0.278323266789699 -0.314183048252262 -0.272063170836151
"795" 0.293037690931246 -0.282513979747079 0.700043059246203 0.576098360903785 0.875631313425945 0.442916761951253 0.794592310719863 0.185838713415618 0.674433613440397 0.19831824459517
"796" -0.339784900300746 -0.427537405075708 0.00087407001962784 0.0375853557953479 0.148212739828038 -0.0446750873846204 0.156228205532589 -0.0345845778476539 0.0610389187378934 -0.121491267814211
"797" -0.409932537908721 -0.37414979886137 0.178916641525582 0.299713426865284 0.229133764776646 0.208885335004813 0.252136524767583 0.343583713248007 0.226725143689166 0.342520038496489
"798" 0.260128934791312 -0.216864163879464 0.408991143126492 0.264101797945235 0.557887796036313 0.135491878263179 0.555589767087023 0.140904345239372 0.586542032551319 -0.103617527533482
"799" -1.09139960870262 -0.721543954597889 -0.551562888576185 -0.364226727004614 -0.571667105373359 -0.364322000108217 -0.580463874383309 -0.343500006176229 -0.612543022116172 -0.391887754162953
"800" -0.12827396087194 -0.263947827639639 0.480827676317012 0.0961088982863543 0.29395816098975 0.210819173837671 0.280418484649676 0.213209919869828 0.185004570238667 0.190068880505302
"801" -0.405392012870833 -0.488476195510772 -0.157422281255819 -0.118130475379162 -0.144479961351771 -0.108298853766966 -0.148141444671784 -0.11676161885943 -0.165079690459461 -0.0193023810057695
"802" -0.3791376556481 -0.274685023613773 -0.0598522379948113 -0.209246056139448 -0.209712080798226 -0.051753845300828 -0.221801327610733 -0.0677265395470294 -0.238104955046773 -0.0622525565641272
"803" -0.30794383668973 -0.356037907002038 -0.00119380201817343 -0.0518111006369656 0.00780794362064873 -0.0659301507220791 0.0292055763825646 -0.046974793958444 0.0504546994860102 -0.0485234581228502
"804" -0.471113975053118 -0.521468984875633 0.0859238375493607 0.056870048553693 0.107465367479618 0.0419587812315886 0.0339366388826955 -0.121473432271403 -0.0487241126923279 -0.152322424945873
"805" -0.150583264322619 -0.469693877446274 0.0676922100277608 0.00143377242148674 0.159400885415276 -0.0770758422946778 0.177271262092118 -0.0328489484348019 0.209866029237023 -0.308821528731616
"806" -0.663796482117124 -0.615986357058868 0.0180896531199506 -0.235720912813845 -0.119528374570861 -0.141807760487581 -0.119297555045268 -0.158343150346049 -0.0744715774369669 -0.100288869834872
"807" -0.296812897404555 -0.346430370582841 0.250668968070662 -0.0133835396684334 0.271007843646009 -0.0141606255471986 0.316123877285774 0.09676788906806 0.530885650989526 -5.97405256556619e-05
"808" 0.470460053498636 -0.0652398701816197 0.511141179527874 0.194501584297701 0.629313522328857 0.17194304811397 0.600017818620211 0.123843127379242 0.596680524236902 0.0696039939159032
"809" -0.131116547649309 -0.320183655432857 0.227439023388647 0.115462830224133 0.319476230616167 0.169092341742291 0.294792606594783 0.08321206262271 0.261978788457819 0.0820418116839603
"810" -0.533853619474375 -0.37017757709401 -0.160715172164552 0.111698421373037 -0.0842980304494171 0.0634618874531804 -0.0529640416464185 0.124487162692985 0.0716397448845852 0.42526140387408
"811" -0.562726488886847 -0.430058189171 -0.293598724218073 -0.211854391607394 -0.313413273185055 -0.19896683199712 -0.276351711234381 -0.0908991646732267 -0.178597042292477 -0.179065010224657
"812" -0.596577052397928 -0.425376996735122 -0.317115698377566 -0.180868818456831 -0.38108778907653 -0.0917318973130397 -0.389452156866565 -0.123141913687983 -0.533433369006229 -0.332510000199693
"813" -0.399819729928533 0.00645857961830163 0.143080762549583 0.230431456820705 0.158119294200204 0.224441471646336 0.120191647146861 0.178354926511771 0.1698292156843 0.399539485604895
"814" 0.38340222435847 -0.199552428475909 0.869541017632876 0.77991971895676 0.999217509986682 0.623538034137354 0.946996202246089 0.459418333942764 0.800593539570713 0.34151610472356
"815" -0.25117071576232 -0.259663324282158 0.197706325834663 0.251119442502832 0.172322565548702 0.27957094522519 0.134326015699331 0.176073187503943 0.0290656964583211 0.186652855168755
"816" -0.0516406104628187 -0.241964029765067 0.178292957407106 -0.112666887699234 0.107622557823523 -0.0179847537011025 0.116582746038301 0.00326174802677431 0.162070739821038 0.40351092867048
"817" -0.329056860888979 -0.473347879976856 0.0462987694693554 0.222103972100939 0.168900590083887 0.110178806592981 0.142637920599593 0.0611172780971182 0.0335871802784632 -0.114245374970371
"818" -0.375717608279268 -0.64483857560836 -0.327188255992661 -0.339305449180515 -0.156476634431743 -0.465422185457548 -0.164895140894359 -0.485747633741393 -0.176928784518678 -0.428507305322653
"819" -0.999808537992695 -0.649322197714237 -0.711900632309371 -0.497772656606117 -0.750913485795024 -0.454929782497102 -0.76857822710603 -0.512283642103388 -0.798184877619047 -0.540257378551137
"820" -0.389381043982494 -0.841066088767797 -0.00134990268467053 -0.202877259077319 0.0835236430953667 -0.272743906551517 0.0975874709020648 -0.216966699619876 0.0364909704099897 -0.24042792925318
"821" -0.965518945797112 -0.678936513113791 -0.254247545411157 -0.263437797099573 -0.391994657362045 -0.168232166834429 -0.417096881277295 -0.232986675549137 -0.557396198732349 -0.28540004980536
"822" -1.06768117506985 -0.367334280349601 -0.462698535920853 -0.251015394013489 -0.654263765833918 -0.0362218578084997 -0.625553988566357 0.0289175691107976 -0.539818812845983 -0.0009442994228073
"823" -0.00669513811007218 -0.286440633009582 0.201035781634221 0.168001869110902 0.309873989858209 0.0351588376609145 0.261088159488144 -0.0716404598052837 0.242953583446705 0.0296488737182673
"824" -0.608136918928785 -0.29143147205814 -0.0259578582878721 0.0369943599246534 -0.107018995516621 0.0924468355826815 -0.0616624595263729 0.175443018220845 0.17003194579154 0.430558217639383
"825" -0.233928307316241 -0.422991976691509 -0.118651229209832 0.0758574529641008 0.00574088503496906 0.0707663261476886 -0.0125402191325631 -0.0320242173193703 0.00055120130530994 -0.0392695188511859
"826" -0.403386264864624 -0.417175450653424 0.0259273116903457 0.225870903606253 0.23884405985481 0.117092424848727 0.217590253699282 0.0485907056035194 0.213845068302153 0.129892182074082
"827" -0.191674171480248 -0.377044840911086 -0.240744064235284 -0.172126938587461 -0.215418414460219 -0.207486252158127 -0.223969562592333 -0.215918671969777 -0.313675557662484 -0.28547391733614
"828" -0.168569147629898 -0.412443680148868 0.229439242952926 0.122609242405802 0.275553126952833 0.0541869984756733 0.289152664362594 0.0874589394083282 0.371043614371675 0.337068029384831
"829" -0.931910826305462 -0.38270237172536 -0.384611585101593 -0.0576200024110838 -0.500528781217877 0.0572023634064741 -0.527814422963779 -0.0119477191435959 -0.543391852004947 -0.0652516999934173
"830" -0.492297419059623 -0.651338313827116 -0.231626734143096 -0.204709027920625 -0.177163598342498 -0.220584620687885 -0.202214298986166 -0.24952196980734 -0.329264716778031 -0.27664307416957
"831" -0.495773424111792 -0.61528434477656 0.0369999865287017 -0.120349971375685 0.0755384206647474 -0.158690612206828 0.118767431907164 -0.0480253709017021 0.264321902190958 -0.281707053039242
"832" -0.623004219147225 -0.68614693183368 -0.275932996123958 -0.19066429645116 -0.264198065496568 -0.198820059659691 -0.252097612308899 -0.147491338186171 -0.311888411850803 -0.335839035946504
"833" 0.0426944114065755 -0.0939267146015093 0.251373498818059 0.162990077066356 0.274421584734804 0.14110927912175 0.267014347072 0.103903847716314 0.188762742306124 0.0773830462593219
"834" -0.310529881466933 -0.272550391551914 0.258290236267412 -0.0517952461016523 0.12399284512496 0.135433368530336 0.163389951938878 0.25072690565593 0.246736453465437 0.366192749160094
"835" -0.751176659749167 -0.651100390852008 -0.225046447203006 -0.222536549594731 -0.264237301182529 -0.183362008596247 -0.245016894075032 -0.132270912934725 -0.269902616637016 0.0605656834724485
"836" -0.653525878859249 -0.267542693286989 -0.21951540009489 -0.23981953573783 -0.366021842481995 -0.0972764095617174 -0.326886877369594 -0.00766302105483185 -0.26417250537839 0.00973517905527594
"837" -0.199247184534644 -0.364259092390805 -0.0796797763098879 -0.100677168523072 0.0192192730148707 -0.152786263796854 0.00179113688361736 -0.213463051348482 0.00468729058606302 -0.139941867833161
"838" -0.554640694352068 -0.455718511114789 -0.123136134766476 -0.0426406011910095 -0.110723262335929 -0.112990022149825 -0.122075208119858 -0.145260710866046 -0.0351185527286341 -0.138125037795371
"839" -0.884383272203322 -0.533626269480764 -0.154120116786592 -0.235068390172519 -0.23522484286308 -0.0346041650356122 -0.171894000214429 0.115315464930679 -0.0894208751550713 0.0648597965297992
"840" -1.06349346219275 -0.767290956641127 -0.355886320062123 -0.239218330182147 -0.333278741645447 -0.276609297193217 -0.352210956817433 -0.333676923626864 -0.264688239559513 -0.0486749421113169
"841" -0.873505387228687 -0.629855804337697 -0.282605612727832 -0.19077182181969 -0.372520355387747 -0.141651702963795 -0.406009988473496 -0.232698161396067 -0.38219583619023 -0.162181323833629
"842" -0.304317288837194 -0.521028206580816 0.270053775279394 0.0462052029432291 0.25243693617717 0.0961771483893449 0.249970587197788 0.0368666365113457 0.227002482959499 0.0371071552854832
"843" -0.422346500447386 -0.347668743485388 0.0895358154711165 0.23104695073472 0.00619550059871685 0.311432602983049 -0.0308909307870333 0.211613349891726 0.0689239978061606 0.263112290875186
"844" -0.908317092924599 -0.557662584349109 -0.270877024193606 -0.345095300035602 -0.500218971202288 -0.167146858303326 -0.516667437541575 -0.215009718907115 -0.574834049407116 -0.337561947661524
"845" -0.0500143641587899 0.157964744608411 0.662690432596633 0.734522112802521 0.697421284619665 0.677032639934644 0.651447228396598 0.575355869539724 0.559648156101616 0.528739881823619
"846" -0.494097470461959 -0.596254221765348 0.105681460627209 0.0728741346198532 0.157266774398672 -0.000519934220830421 0.160659193781368 0.0170562824591662 0.202987489668311 0.0442230424045342
"847" -0.647723388270098 -0.522241056895947 -0.127862494559401 0.024031938301571 -0.0956923123941027 0.0234686826435684 -0.12089939042996 -0.0390088404024259 -0.188408598940814 -0.0864523760661959
"848" -0.218933459227239 -0.337739128127464 0.166170338984371 0.0351381996066359 0.181487691005964 0.00592600382076302 0.175573494868166 -0.0124082380059724 0.229452447942747 0.0654093146520955
"849" -0.297157499659373 -0.599555917566063 -0.0388360835620715 -0.00271733533291113 0.102109565191387 -0.133796135260971 0.0611401804971134 -0.23167140238463 -0.00915799490605931 -0.276523336068721
"850" -0.639858243768773 -0.319118179204642 -0.0815933617715128 0.120114955271132 -0.0917372468849695 0.127215392168732 -0.161852646423364 0.00147291646649995 -0.201061482650471 0.109062628594153
"851" -0.556606086749931 -0.441882495607691 -0.219694694069594 -0.129786068964942 -0.359091975606441 0.0288318768334112 -0.368564430312563 -0.016862950506473 -0.444633086001335 -0.00301924047256499
"852" -0.630282217821473 -0.455683242013021 0.100688188052815 -0.174386576014149 -0.0607444965547408 -0.0202268843266274 -0.0693258872556716 -0.0526620766894303 -0.0542073487436614 0.0207529309934396
"853" -0.425987348441785 -0.404992162356045 -0.147834730524322 -0.189188159498324 -0.186015583298873 -0.154471982685149 -0.150507205455885 -0.0685000574421404 -0.0888763092774951 -0.0415804346966891
"854" -0.308776732542266 0.120732439818014 0.292668036300619 0.296106273995391 0.147327267562416 0.458280994286931 0.15922721410508 0.48925839006777 0.12232604409242 0.602761867370574
"855" -0.450205727741422 -0.2642744078656 0.206941080841469 0.489236257110378 0.336607055834908 0.3752371255571 0.268570575681767 0.191349518963727 0.245103837748864 0.165374137591087
"856" -0.11870266680852 -0.380662547953037 -0.148557638900619 -0.0805744704680932 -0.045581966454521 -0.152950203807725 -0.0304048419086387 -0.178504703154889 0.0607630572571577 -0.11193006760917
"857" -0.855085114378798 -0.328965723678528 -0.39583913647398 -0.38368010635574 -0.647644283502184 -0.172031070833013 -0.658215532885582 -0.196587379901492 -0.703096637279883 -0.193991936007338
"858" -0.669479363290579 -0.283901930824119 0.0189333582033018 0.0870665907539121 -0.1132480839964 0.19218811671641 -0.150654678976912 0.0891727484505652 -0.282978459571359 0.0945293980038903
"859" -0.294048555842731 -0.0575539939031519 0.0130182371069785 0.148774011205539 -0.114021465246179 0.278769656685141 -0.13043138393719 0.236992376323895 -0.173739215070416 0.206080041839984
"860" -0.453706132359619 -0.617657247844582 0.292407063291122 0.0860516066179287 0.410127522966501 -0.0212362118611373 0.368023196785719 -0.0720936736629917 0.413362462493192 -0.0724412115359296
"861" -0.652073799976555 -0.516034162884461 -0.165723076880987 -0.0376443312330525 -0.201939813487844 -0.000624053373137016 -0.206219434671612 -0.00634432840137003 -0.217362237069041 0.00590444089426598
"862" -0.232156891339977 -0.278084995038058 0.0296172036874829 0.03204731400409 0.0837690505310693 -0.0108933988662802 0.0788982188889728 0.0181960833048832 0.0350422340825035 0.190901150636976
"863" -0.265904053036601 -0.262866543321233 0.0613766239210022 0.0873181206861603 0.0925525457406012 0.0506771387555755 0.109823189092478 0.0944961263866734 0.174242420329925 0.0884825289638766
"864" -0.850247743987891 -0.741405013627484 -0.567804442134905 -0.406099115631329 -0.627986649843157 -0.348129627233441 -0.622219004653687 -0.302803218525977 -0.774943974057318 -0.274868546032039
"865" 0.077382585828976 -0.29251366971201 0.305639833139738 0.139447820304261 0.338732091377694 0.113037962622122 0.334832484757088 0.0870422017284315 0.278676027078162 0.0105927364937208
"866" 0.0181703304293764 -0.433734719389224 0.131346236487372 0.0951392718980543 0.239457611377863 -0.0305290849407641 0.233255455790869 -0.0775013197052239 0.285942451839783 0.0710204028383096
"867" -0.642612962091477 -0.507159700328788 -0.0877873909421 -0.111445137182529 -0.10707838472575 -0.109666061492068 -0.0943479877979086 -0.0518835357990394 -0.193629568364419 -0.181750336900091
"868" -0.168998118734707 -0.449862883111995 -0.130061287192159 -0.300993279065488 -0.097675629334816 -0.344466325331753 -0.0936396705608892 -0.339036683420598 -0.0680264165964518 -0.308146496179849
"869" -1.02558237486667 -0.603255915768132 -0.410499333926326 -0.575758880566262 -0.608391471409892 -0.422371661873665 -0.604719287750506 -0.414854581098546 -0.548914876867785 -0.367461030101078
"870" -0.447611101367247 -0.198348367825166 -0.063785467718487 -0.166089722074161 -0.162288897494948 -0.0865384234708203 -0.130844617058232 -0.049694091938572 -0.0621788718836505 0.00721029112876144
"871" -0.335747419578643 -0.246054287907588 0.0518505426218732 0.250549374766858 0.10186647515233 0.174340289288717 0.138570511790995 0.283533041132244 0.241636708711143 0.361715917920016
"872" -0.759106319362661 -0.306276225353354 -0.0990250539430566 -0.171881618688379 -0.20352737563682 -0.0295043784279582 -0.207758588284686 -0.0618358341374437 -0.208794597686723 -0.0389147503313857
"873" -0.190659407905273 -0.514570071889081 0.0567494270854223 -0.0524652564764406 0.139995516395799 -0.0434191958480117 0.165792211299726 0.0597066984566684 0.322395780852067 0.166552207875741
"874" -0.101448895863012 -0.261929681050305 0.282742591637173 0.261534357279415 0.362197238581159 0.182433610022576 0.358346265328666 0.184791380676149 0.392325794481695 0.207554786993282
"875" -0.162258684052027 -0.423116648947721 0.189594676657737 0.306977700834438 0.327716510206606 0.150954901985102 0.246801167615311 -0.0147221269832259 0.22047919441051 -0.0678255378489374
"876" -0.253166782661092 -0.291462034859098 0.178662022200854 0.0712924521501359 0.0744352490663968 0.223983680789088 0.0834021950314521 0.170545144147135 0.12194598371679 0.155640924838402
"877" -0.209093822379936 -0.599086739585695 0.158409832327085 0.0726320392628261 0.243629758350043 -0.0582877921766848 0.259878887370552 -0.0611644374767171 -0.0148812629383724 -0.399876778631086
"878" -0.107356497342371 -0.148047882119103 0.0306870874834703 0.119081981765944 0.0306838190285356 0.154890142330619 0.0197759656163304 0.149138933564083 -0.0164230861739912 0.112046597186186
"879" 0.146399804703605 -0.197162064363481 0.623530724535067 0.44642312925547 0.791135173454063 0.501106293132236 0.743125870134739 0.344955575264865 0.7866614245794 0.356221311608141
"880" 0.218978340934654 0.0105288023703947 0.529192888802017 0.284539725616496 0.487122512857208 0.339582863272938 0.470990494368376 0.289292821927023 0.507000317292539 0.531745717612364
"881" 0.441804801585308 -0.250603743764057 0.308209082124019 0.431323370242437 0.556077613499437 0.246095529705885 0.55313154280137 0.205075960760437 0.45196583261017 0.183246459057605
"882" 0.224467510816714 -0.158266368841824 0.130978208228077 0.0543225578996719 0.21727865116759 -0.0896979376089496 0.237576884214936 0.021671899718463 0.121361663611853 0.662800895009203
"883" 0.0839638537637167 -0.0845314674787669 0.539901065564353 0.574018589444629 0.594061601289151 0.507780827717322 0.560635176061415 0.353020044600126 0.579719999204795 0.538025027266138
"884" -0.556083376385146 -0.508971645952156 -0.148572493703398 -0.103655388763542 -0.156718944720357 -0.0917120098162923 -0.192073062396767 -0.178107894202535 -0.279373374786721 -0.108418325720797
"885" -0.43231369232936 0.0599467013905874 0.0805472421949417 0.125856621981849 -0.129419313878246 0.378413326260225 -0.14174564525822 0.356965466825311 -0.230069695925076 0.337216093207979
"886" -1.08857443846528 -0.52054873873935 -0.118295785641549 0.0499617760646375 -0.264753836247766 0.198977725137183 -0.283366260626792 0.175059340123689 -0.311004916150513 0.112347081272042
"887" -0.670571063584429 -0.670947411407906 -0.464317761898783 -0.362982590143081 -0.405930328338964 -0.393877663589676 -0.399553006803939 -0.37462398445438 -0.383681945247533 -0.34618982111765
"888" -0.251847543723144 -0.397777886578123 0.0353252005147023 0.235153611346146 0.160726317908942 0.110227605170678 0.127769874224487 0.0116773609718192 0.0820951897299523 -0.000356144234371221
"889" -0.178316282777353 -0.194534702390192 0.149664597580212 0.242611859626646 0.179276560198564 0.198328957713395 0.187034285771844 0.27068862444956 0.236208106717007 0.38579811454827
"890" -0.636341079325037 -0.554764254588216 -0.248695661172546 -0.320172876364631 -0.272345175785021 -0.289577736861626 -0.271011785053919 -0.312313779039957 -0.267880463715898 -0.259116074809736
"891" -0.803075341965989 -0.403569861027498 -0.269328188224587 0.107465675526641 -0.29188464459921 0.124371347927618 -0.271684336980675 0.184227829614585 -0.258961527137126 0.153313395588996
"892" -0.24603350743141 -0.294354132824917 -0.14023097749368 -0.156761989750235 -0.181055651494949 -0.102880172956148 -0.169516649610919 -0.0515789318489473 -0.277195592908642 0.0413343182388604
"893" -0.513229141604275 -0.129765777754075 0.0169874713344098 0.0628676708473298 -0.0131004360031399 0.167086572578446 -0.0068173336736879 0.16144907702659 -0.0461043301665071 0.143940503301411
"894" -0.163811578003425 -0.480679554153676 -0.0590740393126205 -0.261330863206901 3.20277509108131e-05 -0.288603630612051 0.0372850557483516 -0.220951857260543 0.0680535285718639 -0.0186422664786671
"895" -0.352107965896031 -0.261745219617183 -0.0200256196843425 0.32732969586596 0.0883434073951025 0.262053460603587 0.0438800160007203 0.241381843525119 0.00354689081128059 0.376274371092085
"896" -0.920839776325197 -0.789680815136633 -0.503019584732801 -0.42882058597726 -0.61624497641609 -0.356538071246343 -0.613042839893204 -0.344018803742208 -0.588680268046676 -0.210728803737211
"897" -0.555382298779956 -0.0469598394862914 0.126198643978394 0.381087927535754 0.0580595577086318 0.496154435676382 0.0484012675952882 0.534814514905731 0.0200967768495114 0.557096290500629
"898" -0.265294331599597 -0.395980112094455 -0.0111461497422249 0.0123120935180415 0.087365766876261 -0.0362925705986074 0.0487147264509503 -0.0630243377215622 -0.0377777795342522 0.0281509970689056
"899" -0.0553674050149633 -0.303132759249352 -0.143316775660428 0.0502820751266285 -0.0125674854006505 -0.114206920011161 0.00322177404408879 -0.122257624846782 0.0669882773909922 -0.0801290551755479
"900" -0.534772861794863 -0.268764493975794 0.268260547533218 0.258196439165758 0.167291762356207 0.314832728263152 0.128136143429966 0.230410407298574 0.0950284821150068 0.140728622130936
"901" -0.504105256579424 -0.559617175921349 -0.175810506016951 -0.163973989350238 -0.106050194385961 -0.221253753083067 -0.101725650237322 -0.194939652814207 -0.0285216985156673 -0.159329996554688
"902" -1.25277305945316 -0.678029258647936 -0.307077861137267 -0.129667662904686 -0.407076180888318 -0.00414790625242197 -0.424743775373903 -0.0720900700396947 -0.373794346722821 -0.0413849234870205
"903" -0.306622777823459 -0.608387613242173 0.148863456477849 0.0809553780522341 0.271707067494203 -0.0025308335491929 0.260151726602607 0.00602320541767659 0.260711533219441 -0.0119273851369629
"904" -0.0879619032202409 -0.305287109274574 0.0641360159701881 0.247547110243164 0.261405288543053 0.0741222551424983 0.287007051933949 0.101298194251331 0.277449459296585 0.277503669331439
"905" -0.854531498291899 -0.604135446210599 -0.00295895583620351 -0.240017953560672 -0.229707781793369 0.0242264018427263 -0.256660612529903 -0.0427471349533162 -0.316910911425144 -0.0576417607132291
"906" -0.72911818285994 -0.640757198582314 -0.21561233609879 -0.397070689455564 -0.280162842502083 -0.367925282268814 -0.219690745612407 -0.173218577157755 0.0257605482036531 0.0208377509022364
"907" -0.742444381827871 -0.573592141342814 -0.441610727227716 -0.171038646236263 -0.355181225481454 -0.206113739064727 -0.348564155348333 -0.21084803641122 -0.344775576081039 -0.187104427782811
"908" -0.727115780531021 -0.138963370149845 -0.403296345678237 -0.0346504951641844 -0.534066113623723 0.132712441606416 -0.533259282552042 0.142130027210068 -0.551757444639889 0.06388622826053
"909" 0.0940075933478599 -0.240727710465897 0.440397375454525 0.285622142301678 0.531815804936472 0.19056781424391 0.58267473721096 0.35158605929056 0.694531839292997 0.349022460544729
"910" -0.0632175870068198 -0.352380321052889 0.270789181765582 0.00794569506309942 0.262453225052438 0.0182707887257207 0.348471639874368 0.265816373513371 0.522285396673591 0.28132072928228
"911" -0.177031864322625 -0.251933345355388 0.491137291481494 0.553391554587101 0.519873121803191 0.619667412056229 0.352164536059426 0.221735540770343 0.253117554221769 0.246275437440006
"912" 0.0785705698998477 0.0760595285375895 0.402102299125352 0.616589405750975 0.50789576709346 0.528615826803922 0.462926972656091 0.423691534062494 0.389008177223582 0.414587321323376
"913" -0.81642060805028 -0.566268072188112 -0.265882936385095 -0.20852241063681 -0.236259542513093 -0.240796174511644 -0.170794456200372 -0.0849393125091301 0.131451317556232 -0.174066148767953
"914" -0.104789376858289 -0.511509892153679 0.0910781721254062 0.0909664745231322 0.230728843984191 0.00292298800713124 0.117158151780746 -0.264937336460451 -0.0108089593523773 -0.194553336029755
"915" -0.218246523290355 -0.310915468855276 -0.0808934804468623 0.0316941738878695 -0.0104356822397208 -0.0641376128180558 0.0304573472109749 0.0855498021530458 0.160611581532774 0.115776535288021
"916" -0.547419984998465 -0.279683740165057 0.271355721916967 0.182971388958743 0.0950640059016769 0.413535870655249 0.0647332292073622 0.320934487890049 0.0579618372229453 0.339761175440559
"917" -0.709191168436967 -0.466163432233045 -0.305924450068606 -0.436334774063971 -0.434560105111923 -0.341388689142102 -0.388994696451162 -0.234099487413915 -0.263757390675313 -0.292858395467048
"918" -0.570278838198579 -0.260843536223388 -0.118913759266462 -0.107537204229416 -0.198774771988393 -0.0375132629227617 -0.237184403960026 -0.0759611546796545 -0.22419701930103 -0.0731163312081768
"919" 0.154239750536669 -0.112063264698612 0.559216726528857 0.212203761436646 0.551451237385951 0.172219208525696 0.550493962924532 0.11142424964055 0.633799236173715 -0.633063110316059
"920" -0.533882699373536 -0.413377752334362 -0.167645417788376 -0.0842210230349977 -0.246613904922492 -0.0130486789325775 -0.243026065593271 0.0284875735673211 -0.31749101982039 -0.151580337815854
"921" -0.497885149359769 -0.413251667806557 -0.249226607008319 0.0287966482536931 -0.110683773245882 -0.101365954506564 -0.0833747805621385 -0.035234922738742 0.0646984899293069 0.07101025394587
"922" -0.105975057602715 -0.477941553509301 0.176270348831661 0.0437245729355726 0.234822850569679 -0.0102008957941595 0.186721510585511 -0.144784016335634 0.159930258573786 -0.116385972429508
"923" -0.0960775232275461 -0.257607834115881 0.117655536657674 0.103487578140136 0.227573962782534 -0.0128457777447557 0.249411365156118 0.0546851475487309 0.356606167806326 0.262455973558509
"924" -1.11787933444428 -0.433927380697562 -0.210021679949552 -0.0211919525564181 -0.346333953490469 0.133195599390592 -0.426044014437583 0.0128813320923355 -0.411026506170603 -0.00817235385089701
"925" -1.07617375198151 -0.601918114975895 -0.511158329489782 -0.504244274536321 -0.740176500809772 -0.293132310044497 -0.766408889953741 -0.361171598606944 -0.831135729527559 -0.42938539728805
"926" 0.0736233573936524 -0.342915022583752 0.491063630510951 0.370177721545524 0.546348769302608 0.340755443659753 0.533233440746434 0.293898268912688 0.517001589328824 0.273244069964416
"927" -1.14360341629231 -0.786346443976618 -0.632377242079761 -0.527396304770832 -0.70601971649683 -0.460836003981764 -0.671609022689722 -0.38501944769457 -0.607509315155355 -0.427519312241159
"928" -0.149542754196998 -0.326821984522841 0.338218542122768 0.139407683346335 0.302922330623732 0.189663872400928 0.311000035099609 0.215785380640548 0.336310886117122 0.454610550695742
"929" 0.0826308468809302 -0.0534401628250535 0.635294273876924 0.554328733675774 0.738505894790135 0.420613157811848 0.673001493866481 0.287198507272192 0.597728836533841 0.383063543048864
"930" -0.689226598155962 -0.605248814490305 -0.285059793525061 -0.237507861733418 -0.249692787117134 -0.257743530152938 -0.26953175850188 -0.304795143094045 -0.263962147865098 -0.316473619827153
"931" -0.343279376627578 -0.530820232572553 -0.204861642518843 -0.149202128649572 -0.202950395650035 -0.184609654221017 -0.174178368968408 -0.0531760169668373 -0.166645459756137 0.0253897028296897
"932" -0.70230900635859 -0.434667503203015 -0.236280038543432 -0.271599984300891 -0.404957372971671 -0.0827766782422629 -0.292056380368586 0.344169679297882 0.0963473581730955 0.356444386571095
"933" 0.437084965100941 0.0298690075625216 0.825008970288279 0.48819326397516 0.837234038240027 0.510291575505322 0.806635716488237 0.402968911412163 0.790220056141084 0.337949709538213
"934" -0.670493644297803 -0.427342079490011 -0.410681912350489 -0.0838243127379109 -0.416826896556469 -0.127985185843162 -0.328321240351456 0.341056572692837 -0.202886641323931 0.0663473274884011
"935" -0.225130612138008 -0.509692136242524 0.31696070452614 0.0560842023458078 0.367979495900848 -0.0568831015243671 0.384510245132785 0.0220960890393259 0.358686127877301 0.0374925022345807
"936" 0.309632890412932 -0.447632913882195 0.30290509992998 0.111372490732063 0.45932573363848 -0.106506214528793 0.499187504664495 0.0481810211574083 0.706456234065801 -1.91911690936727
"937" -0.355998954872008 -0.269056863126008 0.0632431291440991 -0.173617861261519 -0.0912427773156071 -0.00547461551466573 -0.0613768150486483 0.0788280095533305 0.037937873260746 0.073087950409938
"938" 0.0673249131462973 -0.325523890141903 0.379930227192204 0.374014097989623 0.629001593242524 0.200339365268205 0.581917491207145 0.0947673195896694 0.558801233149902 0.0109893336153656
"939" -0.911641864443685 -0.476287685347523 -0.243378871120759 -0.142004327462875 -0.441756809039281 0.00121257294422553 -0.435678181311813 0.0185888108136698 -0.461079739409171 0.0547936946568911
"940" 0.0101536820166824 0.0927618691195487 0.502341241504969 0.335003418402253 0.487825037241653 0.338656328727786 0.534533806207254 0.465845867520957 0.76605050944702 -4.06481396988792
"941" 0.0107198411962125 -0.180394541079592 0.162458315799681 0.241414951017991 0.213685872730751 0.199533998739597 0.220341459360019 0.260245076975467 0.26016176919308 0.317694417431185
"942" -0.301363220140962 -0.329499640801946 -0.0159942168658271 -0.306282035803828 -0.0639024229891559 -0.217398674431985 -0.020220517360323 -0.160970595075306 0.174868056594571 -4.09932531418867
"943" -0.584195412989839 -0.610124336561628 -0.175092354178103 -0.119584516395132 -0.145350559409074 -0.108891234533866 -0.16815331428347 -0.152300316462471 -0.201860767681735 -0.226635689273661
"944" -0.202874888682848 -0.347219029161455 0.111434934260339 -0.0749983184817606 0.0484433750427822 -0.00966038612396971 0.0323787973108367 -0.0282129394928932 -0.095810566846649 -0.090432567251739
"945" -1.09388739725053 -0.708322721948396 -0.541053487269322 -0.320134464133052 -0.579751100585018 -0.279774171923659 -0.598163301536807 -0.31757441465597 -0.65013362770218 -0.457942688406123
"946" -0.140668760160323 -0.194533413480631 0.466167913688943 0.24476878619048 0.48171158342818 0.23971908487154 0.47791301838641 0.253158902241961 0.513928364237975 0.207201297579292
"947" -1.16067399455404 -0.284138289500095 -0.457797732023131 -0.50264172571982 -0.788749207746745 -0.0731852520896194 -0.748935347762839 -0.0536282886522353 -0.68311414174893 0.00156021043191639
"948" -0.311366716036104 -0.223695559587431 -0.160815281529744 -0.122880221623164 -0.10650621656786 -0.108513112942384 -0.077996231397574 -0.0519520619184782 -0.01218394599427 -0.015506718665901
"949" 0.130517915066792 -0.376306743502535 0.501563911989485 -0.112951848611887 0.469675150018726 -0.0572323071223403 0.494893222482543 -0.00943711184998148 0.506299298168393 0.249234058870246
"950" -0.274793816966702 -0.343431191132496 0.223642896252003 -0.014308005933396 0.0937493171004662 0.0812538062269532 0.094618836985543 0.0685638638285779 0.121946191907018 0.193743204761568
"951" -0.88971981105321 -0.394508572642499 -0.313142710841279 -0.0981189946219887 -0.385559665080263 0.0302917315704003 -0.422232895644208 -0.0502113813278579 -0.44075609411466 -0.0361680908891542
"952" -0.668008875727558 -0.438823061013213 -0.207798393514718 -0.117015444201622 -0.264495212465185 -0.0282084153043035 -0.316187371373611 -0.166317159739586 -0.367497207806705 -0.188298532108028
"953" -0.240010870339885 -0.431586547845665 0.479117290434201 0.277790819252675 0.435145668619103 0.30620461061394 0.333072387121165 0.0714277319123574 0.243483267060127 0.0166917016310318
"954" -1.04944031426193 -0.547812873289207 -0.257179229408506 0.173114823760311 -0.295893196504806 0.263808978299576 -0.34237756354245 0.0751062131109621 -0.361499354020172 -0.0248182719576145
"955" 0.189577837233868 -0.29563142079941 0.072378087747868 0.117495851590355 0.09098286937349 0.100653555236693 0.0977800206307145 0.0560412144946995 0.0345437939020868 0.0037336322249761
"956" -0.563028077052108 -0.351277814769632 0.0532602596899527 0.0119414752100004 -0.0271826774203356 0.139201681710378 -0.0194960595669209 0.143434485221702 0.0295925249387562 0.113714246939727
"957" -0.873805980200041 -0.5106277203999 -0.280498667824109 -0.31187757193657 -0.435738879784915 -0.169903215933062 -0.404977232471957 -0.0910367371326532 -0.395984560708137 0.0660042115908568
"958" -0.343723846700542 -0.377067091075489 0.16806042973318 -0.000999672927902668 0.100526277285415 0.0513797627291969 0.16371852909894 0.255762634669759 0.2306489259801 0.0393324722653431
"959" -0.0960696731264467 -0.153460560859594 0.0955636744854017 0.00244170524075878 0.11381729036712 -0.00713473335473446 0.166274913313177 0.135849229611862 0.303495924850484 0.0357178159872529
"960" -0.749141935470646 -0.610897772490908 -0.439266264116239 -0.273715414977601 -0.315891491287038 -0.321083850405671 -0.288836356909739 -0.189907894982694 -0.163921129035426 -0.215798882765507
"961" -0.467803745967323 -0.0573316295820003 0.255452952220125 0.339488913353851 0.238254731811103 0.413116169332507 0.171881135690279 0.274887734222605 0.137929501276861 0.398794951772026
"962" -0.543348923130476 -0.430517249808105 -0.0253976513178613 -0.133384172199791 -0.118111474731091 -0.0784036922117139 -0.107158009001191 -0.0377993360163248 -0.121621159519155 0.172971511140007
"963" -1.06809342638402 -0.370950043482636 -0.185638691027285 0.174180560439396 -0.289180717530754 0.235372372263471 -0.377974752769145 0.0377067844248988 -0.491234485698699 0.0683604359975876
"964" -0.469138546329744 -0.317595122889275 0.0788135717511808 -0.136044641263704 -0.0586428553487648 0.0343325871270029 -0.0631758314310905 -0.0307307284008304 -0.0470145237446143 -0.0406052694918843
"965" -0.081143849015554 -0.437094850834926 0.277004022853888 0.0747797040530935 0.320837300862191 0.0344916390308243 0.344314691790268 0.0773006783755225 0.28681011014987 0.446365650573037
"966" -0.94197025795672 -0.374914593387295 0.0397304245238692 0.327219252993925 -0.0499481772155531 0.440704171146189 -0.215353449063265 0.1197070505774 -0.396257709923383 0.043857647317298
"967" -0.00812530129213245 -0.312817544467759 0.210840864314402 0.101611090904151 0.202248801786176 0.102737160810049 0.195627655884622 0.0674332204282622 0.129144930970735 0.200165286285168
"968" -0.424062024094567 -0.171690872951395 0.102811382042395 -0.266981737719732 -0.118116837943853 -0.052315436807275 -0.0973402726692471 -0.0690474951171471 -0.0503391752756058 0.0965512423410614
"969" -0.0307615320449643 -0.546534686671982 -0.237207724282317 -0.148216661277552 -0.0472454580934273 -0.297901528152294 -0.0313996142538515 -0.177241100676687 0.00862168323843476 -0.193099650980582
"970" -0.785525596012975 -0.475185693560117 -0.0912373649301393 -0.123583306805083 -0.280980772525459 0.049898025603548 -0.227372219286033 0.223757327450881 -0.202383438247551 -0.312171727503148
"971" -0.429784217946816 -0.497324952005822 -0.291662179995276 -0.191715705311701 -0.20613106889192 -0.200572715831761 -0.207476985068578 -0.25540082161802 -0.295145448935895 -0.295333338059103
"972" -0.16079476486429 -0.448912772196137 0.177393835150564 -0.0932050355496167 0.0852019418233408 -0.0733218644710373 0.0944893651727117 -0.0475179874767544 0.0735765499702936 -0.0372012409479766
"973" -0.60330335084246 -0.49430893701729 -0.214334961010034 -0.259932937273738 -0.326918891906073 -0.194464459671829 -0.349992716379904 -0.25075681005836 -0.410584423833996 -0.298445961325508
"974" -0.61171606009521 -0.680643487909292 -0.251633771047585 -0.443676972818528 -0.356525369003039 -0.328300462053009 -0.3660774465934 -0.360411101268088 -0.393316833262546 -0.334007821239021
"975" -0.340722436249327 -0.417048381245984 0.376179479906902 0.0176736254480907 0.37735554593621 0.00613277916282545 0.367722361584989 0.031658821353797 0.454119711750548 0.112654999781609
"976" -0.905984813501533 -0.653846928752684 -0.344473262637517 -0.34876253892908 -0.482145279237719 -0.221813107054618 -0.483822337756566 -0.229703331437291 -0.46192031208767 -0.199496376623568
"977" -0.239920434904298 -0.51877552821578 0.0745319045224943 -0.160237079421294 0.150114216912194 -0.275233038566512 0.172212733519612 -0.190595999303918 0.366448920143008 -0.395678527781968
"978" 0.239807279053468 -0.199004294772044 0.0298126897478776 0.183488353318448 0.230653598139301 0.0508805329326955 0.229874281289386 0.0228220125256151 0.13109081989137 0.00944119589903356
"979" -1.08233109239172 -0.622899279038329 -0.545738761983724 -0.424338805020314 -0.716394615108499 -0.309189819058712 -0.727858541867084 -0.358218190020181 -0.675772099689085 -0.636582715160795
"980" -0.965533531521091 -0.411211209717576 -0.479135539694374 -0.38025131959459 -0.652263485152528 -0.157288841603205 -0.631610092969645 -0.155982454703606 -0.546869838679699 0.0191741934878579
"981" -0.910457282376009 -0.291820656478426 -0.0262223304214384 0.0796237504118736 -0.174929026663854 0.251739863679787 -0.174431328943783 0.19544745187924 -0.0166305239039437 -0.136978309947883
"982" -0.82355845298798 -0.208190245332058 -0.210864155253298 0.0122399819295588 -0.326900701914238 0.22692350746445 -0.294913565487864 0.311446550723167 -0.366231508806933 -0.0208633971664752
"983" -0.29323060925784 -0.367624503639763 0.516714882089245 0.25813786761174 0.4262380243128 0.334697023477377 0.324322524883863 0.134390523498688 0.224722969501067 0.170230951084148
"984" 0.169254039692158 -0.287068887824477 0.672753411282351 0.439158447562716 0.723407289062542 0.409381615929775 0.642154314340152 0.199820370053035 0.510460579718879 0.193918179840123
"985" -0.290719691003943 -0.299882298977959 0.224036688320689 0.120652311465002 0.154021271534407 0.21411512793268 0.149093061547476 0.196179253560295 0.114236484588839 0.405598682079461
"986" -0.825762255091644 -0.429731380892508 -0.117786975609514 -0.109884184751863 -0.235954494793814 -0.000790589025702129 -0.201959516848598 0.0519625529621227 0.0561943347413532 0.186140847382577
"987" -0.286779954581634 -0.333684130287051 0.0243157479433481 0.260409622442047 0.110461825988651 0.187123822284964 0.102141337864296 0.114819863770333 0.138429525512795 0.145396497344495
"988" -0.330342123347433 -0.242638775941645 0.346116621438837 0.339696008674888 0.317918062366179 0.376026531861472 0.335886441513465 0.459288608615616 0.450792311184402 0.540277582586932
"989" -0.644550703925743 -0.515899920460323 -0.455938120457427 -0.361112211977648 -0.476535437593635 -0.327729696360692 -0.458724965960178 -0.288583068837705 -0.406719908406436 -0.353312016853197
"990" -0.889288502916778 -0.770479621981454 -0.200621008825927 -0.129108976704716 -0.191561015202959 -0.161935603331136 -0.240993222909973 -0.262998603229259 -0.35111994373826 -0.346531770255921
"991" -0.728024502998446 -0.534196810095263 -0.469441073508543 -0.111282266811906 -0.34657285157861 -0.194342411928744 -0.375196202251621 -0.267029558405038 -0.381351448716634 -0.124749004458187
"992" -0.394671514629996 -0.328558626128683 0.116315536573601 0.148150167569855 0.0780229481313374 0.199657169798672 0.0307286707079496 0.0878321764037645 -0.0315208880367397 0.166492790118827
"993" -0.387967371163441 -0.61931555990719 -0.0915993798494488 -0.0601127811836404 0.055749537570432 -0.203810374215333 0.0346150566176981 -0.250749833862706 0.0749078946430691 -0.141741430818572
"994" -0.277420454619412 -0.405792340338386 0.487240547437929 0.269966012378815 0.504115087451295 0.263848811136596 0.357946234663955 0.0126805002468875 0.302602741588402 0.162520512085329
"995" -0.533481831192734 -0.45573279166981 -0.0176873827790944 -0.230324049122219 -0.110588805788676 0.0053833986911846 -0.0887032802023794 0.027400820604509 -0.0570410006554277 -0.0606439953017791
"996" 0.287687050751287 -0.13905232344293 0.591430915385422 0.333217968835756 0.630533911669435 0.270235333157427 0.612109395832002 0.221131999117022 0.613343221855803 0.222167056116295
"997" -0.509494281290803 -0.628387974967335 -0.0295251192249057 -0.105315980186561 -0.120150335566813 -0.0480037074100139 -0.0939079564279207 -0.0211132541757426 -0.00444718259340218 0.0458664234158875
"998" -0.423061485271666 -0.499923356835399 -0.104189847998452 -0.0521171432796941 -0.0205086876666631 -0.1352421127344 -0.0316157675256757 -0.131857830070753 0.0204072021122512 -0.27886147722963
"999" -0.942741285032887 -0.425988051961775 -0.310663430618915 -0.0604163985889874 -0.389415186159075 0.00931980991577913 -0.368048798952496 0.0427310688310645 -0.405152306599178 -0.289484794219425
"1000" 0.513945069795175 -0.0182021376154099 0.609423896159937 0.512489646987928 0.956610572006435 0.322489219013957 0.954192437019707 0.293830513871703 1.05916894698247 0.288371075105904


==> Graphs/treatment-control_M_indep_Y_J3_N500_subgroup_means.txt <==
"x"
"1" -0.402137546614032
"2" 1.3931193579129

